How Do Fairness Definitions Fare? Examining Public Attitudes Towards Algorithmic Definitions of Fairness

What is the best way to define algorithmic fairness? While many definitions of fairness have been proposed in the computer science literature, there is no clear agreement over a particular definition. In this work, we investigate ordinary people's perceptions of three of these fairness definitions. Across two online experiments, we test which definitions people perceive to be the fairest in the context of loan decisions, and whether fairness perceptions change with the addition of sensitive information (i.e., race of the loan applicants). Overall, one definition (calibrated fairness) tends to be more preferred than the others, and the results also provide support for the principle of affirmative action.

==> allRelevantData.csv <==
ResponseId,simMetric,all A,split 50-50,split ratio,StateAcr,Gender,Education,Race,Community,Age,PoliticalAffliation,mTurkCode
R_3Pzzh6gC8Sd7Ns8,50-55,5.6,3.9,7.3,CA,Male,Graduate degree,White,City or urban community,30,Independent,5325715
R_1mqOnyyJ1XG9xSc,90-10,7.1,6.2,7.5,PA,Female,Associate degree,White,Suburban community,43,Independent,5665828
R_DpMPwTZkdRmI6rv,70-40,6.6,7.9,9,MO,Male,Some college but no degree,White,Rural community,20,Republican Party,1835464
R_2QiAqlCTTatdXlz,100-20,3,6,7.5,PA,Female,Bachelor degree,White,Suburban community,38,Independent,4664415
R_DIuuPyMhWhEpkD7,90-10,8.8,1.4,9,TX,Male,Some college but no degree,"Spanish, Hispanic, or Latino",Suburban community,48,Republican Party,5184555
R_1IiS7cWgLd4vXPO,100-20,1,1,1,MS,Female,Associate degree,Black or African-American,City or urban community,46,Democratic party,1250926
R_9uzufUelFx2Wbu1,50-55,1.9,8.2,8.2,PA,Female,Graduate degree,White,Suburban community,59,Democratic party,1166128
R_1lfvruLOHqKnVsg,90-10,9,3.8,6.5,PA,Female,Associate degree,White,Suburban community,47,Republican Party,6912792
R_3RmzdhlTse4osMZ,50-55,1,9,7.2,MO,Female,Some college but no degree,White,Suburban community,27,Democratic party,5014176
R_DwrOrcRdB5WvbXz,100-20,9,1,7,IL,Male,Graduate degree,White,City or urban community,27,Independent,9540217
R_C3Vr96tYbU5egmJ,70-40,1,3.2,7.2,OR,Male,Associate degree,White,City or urban community,45,Democratic party,8211690
R_1gjUMFk4PHQk30T,50-55,8,4,6.1,MI,Female,Bachelor degree,White,Rural community,55,Republican Party,36222
R_DpXfP8kDgKbBCqR,70-40,4.3,2.7,7.1,MA,Female,Bachelor degree,White,Suburban community,46,Republican Party,2778320
R_1FCEGbkPqgDxeyJ,70-40,9,7.5,9,FL,Female,Some college but no degree,White,City or urban community,24,Independent,1555492
R_3NQhzF6K2BxHxP7,90-10,1,9,7,PA,Female,Associate degree,White,Suburban community,22,Democratic party,9394236
R_1CfKTbZATnGHIKu,100-20,3.5,7.2,7.2,NC,Female,Bachelor degree,White,Rural community,44,Democratic party,9183349
R_QiviAi8SgCD9Iyd,70-40,9,3.9,9,WA,Male,Bachelor degree,White,City or urban community,55,Independent,577416
R_1LSxtkrJiTpU435,90-10,8.7,1,9,NC,Female,Bachelor degree,White,Rural community,71,Republican Party,2666263
R_3LXS1DXJlBgCEjh,50-55,3,6,7,CT,Female,Graduate degree,White,Suburban community,48,Democratic party,3346386
R_3G1vebCerrYsOPY,90-10,9,1,2.5,TN,Female,Some college but no degree,White,Rural community,37,Republican Party,1677220
R_OKiDYbnGI93NG0N,50-55,7.3,2.2,4,PA,Female,Associate degree,Asian,Suburban community,35,Republican Party,3976870
R_2S6yODz0WP89RX7,100-20,4,3,7.6,GA,Female,Graduate degree,Black or African-American,Suburban community,48,Democratic party,8170258
R_XBtOy1zgGwOwp5D,70-40,6,4.1,8.2,MS,Male,Some college but no degree,White,Suburban community,27,Republican Party,1484856
R_1HksxaWhrbGVmcO,100-20,1,8.1,5.7,UT,Male,Bachelor degree,White,Suburban community,39,Democratic party,4408708
R_1dj2elE7ZP9YR7N,50-55,7,4,8,LA,Female,Graduate degree,White,City or urban community,38,Democratic party,1346103
R_1eFQUm12CwA8Rnb,100-20,9,4.3,4.5,ID,Male,Some college but no degree,White,Rural community,61,Republican Party,4386905
R_2E6qGLDA89ceQww,90-10,4.1,6.5,7,TX,Male,Bachelor degree,White,Suburban community,69,Republican Party,6072005
R_vi5b9Cs65svfUOJ,90-10,6.9,7.4,7.9,CA,Female,"High school degree or equivalent (e.g., GED)",White,Rural community,34,Republican Party,6272389
R_1Q5VNY9Gg0MJb3w,90-10,8,2,9,ND,Female,"High school degree or equivalent (e.g., GED)","White,Black or African-American",City or urban community,18,Independent,3609044
R_1OoRYf2WHoxt53G,70-40,3.3,4.4,7.5,NJ,Female,Graduate degree,White,Suburban community,32,Republican Party,3888686
R_3iniCtvzPGAehp8,100-20,9,3,9,IL,Male,Bachelor degree,White,Suburban community,30,Democratic party,2641663
R_2zARxsM5nz1GieF,70-40,7,3.9,9,CO,Male,Some college but no degree,White,City or urban community,41,Libertarian Party,3568642
R_UlpXRLMA1xOKNIB,90-10,9,2,9,FL,Female,Graduate degree,"White,Black or African-American",City or urban community,65,Independent,1991014
R_rkmxV6QQ81QuDPX,50-55,6.1,6.6,6.7,OR,Male,Associate degree,White,Rural community,44,Libertarian Party,9500119
R_1j9h8tKsTJrfbeG,100-20,1,9,1,PA,Female,"High school degree or equivalent (e.g., GED)",White,City or urban community,51,Democratic party,5337492
R_3dPQVfiQtV54QBk,50-55,3.4,4.2,6.9,NC,Male,Bachelor degree,Asian,Suburban community,38,Democratic party,1370420
R_3GqEgANxVC4XPt1,70-40,1,9,4,MI,Male,Some college but no degree,White,Suburban community,31,Independent,8175636
R_28MUJUf5xyKkDL9,70-40,5.9,6,6.1,NY,Female,Bachelor degree,White,Rural community,36,Republican Party,383989
R_1ig0Wpll0k2k9fC,50-55,7.7,3.6,3.6,AR,Female,Graduate degree,White,Rural community,61,Green,340043
R_8k5LaUMoCF7J7Zn,90-10,8.6,3.1,8.1,SC,Male,Some college but no degree,White,City or urban community,34,Republican Party,1268879
R_ufyEoJxNm7DtcY1,100-20,9,4.2,9,FL,Female,"High school degree or equivalent (e.g., GED)",White,Suburban community,59,Libertarian Party,9034147
R_2aY0vJ7PlsCQ20y,70-40,6.6,5.9,7.3,FL,Female,Associate degree,White,Suburban community,38,Democratic party,2675123
R_32RbJAEGclskzOQ,50-55,6.6,6,5.1,LA,Female,Bachelor degree,White,Rural community,47,Independent,5067780
R_3KU4AqlHzSHWjai,90-10,8.1,4.2,9,VA,Female,Bachelor degree,White,Rural community,31,Republican Party,8583378
R_2V1ookGoqE1Hg7G,100-20,1,9,6.4,OH,Female,Some college but no degree,White,Rural community,50,Democratic party,1653778
R_3ER9Ai9SURNrkGL,50-55,8.1,4,3,NV,Female,Bachelor degree,White,Rural community,53,Republican Party,1904156
R_OpyLG3jDlQoh8VX,70-40,9,7.9,8.5,,Male,Bachelor degree,Black or African-American,Rural community,30,Republican Party,7118838
R_tS5pzQ43u3SWdVL,70-40,9,9,9,OH,Female,Bachelor degree,White,City or urban community,60,Democratic party,1967478
R_3dVTEbicGX9Zlem,90-10,3.6,6,4,CA,Female,Some college but no degree,White,Rural community,62,Independent,775250
R_2tfXYvX3sJnBhFY,100-20,7.2,5.9,8.3,CA,Female,Bachelor degree,White,Rural community,29,Democratic party,6428130
R_3fNw9eD1M9uIUen,50-55,9,9,9,MD,Female,Graduate degree,White,Suburban community,30,Independent,8147481
R_2YS2mKf1bHqF3BX,100-20,1,9,1,PA,Female,Some college but no degree,White,Suburban community,35,Republican Party,9969891
R_es4jPAhCC8FbJ3X,90-10,7.1,3.8,6,PA,Female,Graduate degree,White,Suburban community,30,Democratic party,1435339
R_3flcp31dlABIF3N,50-55,6.6,2.5,3.3,PA,Female,Bachelor degree,White,Suburban community,45,Independent,1092489
R_Q0uAmbncEu6b7sR,90-10,8.7,7.6,7.5,,Male,Bachelor degree,Black or African-American,City or urban community,30,Republican Party,545928
R_10pA0uK7sJw2XjD,70-40,1.3,9,8.2,CO,Female,Graduate degree,multiple ,Suburban community,35,Independent,2829062
R_PA87JLK6jb8dWNz,100-20,1,2.9,9,MI,Female,Bachelor degree,White,Small town,56,Republican Party,984910
R_AtkSmY2CXSrkCfn,50-55,8.4,8.8,7.9,,Male,Bachelor degree,Black or African-American,Suburban community,30,Republican Party,8346429
R_1otM3lh1qhMQDvU,100-20,5.4,4,5.5,TX,Female,"High school degree or equivalent (e.g., GED)",White,Rural community,29,Independent,6981042
R_8BaXvwZGA1DOuxH,70-40,9,1,1.1,OK,Male,Some college but no degree,White,Rural community,21,"Libertarian Party,Independent",21463
R_3P6rWesg3VQ3RNs,70-40,1.2,9,7,SC,Female,Some college but no degree,White,Suburban community,31,Republican Party,2196107
R_2fybbCJFJf4kKwO,100-20,2.9,9,5,FL,Female,"High school degree or equivalent (e.g., GED)",White,City or urban community,23,Independent,8108582
R_3F3R7N0uNj4yYrc,90-10,1,9,9,KY,Male,Bachelor degree,White,Rural community,22,Democratic party,8177595
R_0HULn9iETMMVCfL,50-55,5.1,7.5,9,TX,Male,Some college but no degree,White,City or urban community,29,Libertarian Party,2054950
R_1JUyuvnZNlkPmQf,90-10,5.3,5.6,5.5,UT,Female,Less than high school degree,White,City or urban community,28,Independent,9150433
R_3k0XXgENxrkBmpa,70-40,7.7,6.9,8.2,PA,Male,Graduate degree,Asian-American,City or urban community,27,Independent,1431962
R_1NncFYdUD0zoakQ,50-55,6,5.5,7.5,TX,Male,Graduate degree,White,Suburban community,52,Independent,1718780
R_1BXTn5tfWedsgOy,100-20,9,1,3.7,TX,Female,Graduate degree,"Spanish, Hispanic, or Latino",City or urban community,44,Democratic party,395761
R_3QKHS3xxdY4M6jS,50-55,2.9,8.1,8.3,CA,Male,Graduate degree,Asian,Suburban community,30,Democratic party,1454058
R_1HuhW1vl6DvwtIR,90-10,8.4,2.9,8.3,MA,Male,Graduate degree,White,Suburban community,35,Democratic party,9913731
R_3pr6EHp3DwEukhC,100-20,2.9,1,8.9,NY,Male,Some college but no degree,White,Suburban community,24,Democratic party,3100487
R_1rOjHWSxkJhqtxc,70-40,3.3,3.1,8,NC,Male,Bachelor degree,White,Suburban community,32,Republican Party,6329026
R_x8UsUyuG4GmXF61,50-55,3,6,8,VA,Male,Graduate degree,White,City or urban community,27,Democratic party,1254041
R_1C7JKpT2a0F7RWf,50-55,9,9,9,NC,Female,Graduate degree,White,Suburban community,38,Democratic party,2444893
R_26mwwNHBb0qoqGI,70-40,3.9,3.8,9,MI,Male,Associate degree,White,Suburban community,33,Independent,8915014
R_12u8U3oj84vXu5X,90-10,8,3,8.6,PA,Female,Associate degree,White,Suburban community,35,Democratic party,9937131
R_1lfs4Pmi7aKS3GO,100-20,7,1,7.9,MA,Male,"High school degree or equivalent (e.g., GED)",White,Suburban community,29,Democratic party,6046963
R_1MRhwlxXsnJ8PiB,90-10,9,9,9,IL,Female,Associate degree,White,Suburban community,44,Republican Party,842491
R_e2M8WTQu0TWrPQl,70-40,1,9,4.1,FL,Female,Some college but no degree,White,City or urban community,38,Democratic party,4675443
R_30leGPxR8gcsO6i,90-10,1,4.7,8,NY,Female,Graduate degree,Asian-American,City or urban community,25,Democratic party,4454683
R_3HOGz4JZykZx4rM,50-55,6.5,6.4,6.5,CA,Male,Bachelor degree,White,City or urban community,27,Democratic party,8196413
R_wMfoKJ0Tf0NQAFP,100-20,6.1,5.1,3.2,TX,Female,Some college but no degree,White,Suburban community,30,Independent,1001182
R_27OwwTOwxG1WevV,50-55,1,4.4,8,TX,Male,Bachelor degree,White,Rural community,58,Democratic party,2439774
R_2hLS935ITyTvIvT,100-20,3,3.5,8.5,TX,Male,Some college but no degree,White,Rural community,36,Democratic party,3288052
R_2ErYQgXA3QwhaUS,70-40,1,9,1.9,OR,Male,Some college but no degree,White,Rural community,45,Independent,2756295
R_3j6BLRsyfmxIOsb,90-10,9,2.8,6.6,AL,Male,Some college but no degree,White,Rural community,32,Republican Party,1001860
R_31h3oNdV9w1FQaR,90-10,9,2,7,GA,Female,Graduate degree,Black or African-American,Suburban community,26,Independent,8419095
R_1CHDO4iTwx23tCq,50-55,9,9,9,MN,Male,Bachelor degree,White,City or urban community,57,Independent,7374435
R_2QY8cZdg3gLcG1d,100-20,1,9,1,CO,Female,Some college but no degree,White,Rural community,70,Republican Party,1420041
R_2Tuzkxrce92t1Ko,70-40,2.9,7,7,CO,Male,Some college but no degree,White,Suburban community,46,Republican Party,8597068
R_3DiCHgEbUukpc89,100-20,9,1.9,8.9,CT,Male,Associate degree,Black or African-American,Suburban community,25,Democratic party,5950622
R_eyDkd4VYGllnmvf,70-40,1.4,4.6,8.1,LA,Female,Bachelor degree,White,Suburban community,59,Democratic party,4957808
R_3HjjmO7ECPpNfsE,90-10,9,1,9,MD,Female,Bachelor degree,Black or African-American,Suburban community,46,Democratic party,3581177
R_u50wmHVESDsoYAp,50-55,9,5.1,9,NC,Male,Bachelor degree,White,Rural community,29,Libertarian Party,1746870
R_1Cp89lz0Kxx5hJQ,100-20,5.2,5.6,6.5,TX,Male,Associate degree,White,Suburban community,28,Independent,5168587
R_3ERzfHgBO9dB4fq,90-10,7.5,7.2,6.7,CT,Male,Some college but no degree,Asian,Suburban community,23,Democratic party,8783837
R_2EF8j4cDxaIfxUJ,50-55,5,7.7,9,MO,Male,Some college but no degree,White,City or urban community,47,Democratic party,357886
R_27kgiXjjnmRLKHA,70-40,3,4,3,PA,Female,Some college but no degree,White,Suburban community,69,Independent,6457325
R_3HjhxarZLU2qHrq,90-10,9,1.3,8.7,AZ,Female,Associate degree,White,Suburban community,50,Independent,7876617
R_1eJAEvTjFmGy94j,100-20,9,4,9,MA,Female,Bachelor degree,White,Suburban community,32,Independent,1551935
R_1lmH974o6Gtq3pi,70-40,1,9,7.5,AL,Male,Associate degree,White,Suburban community,36,Democratic party,2430870
R_3qTGT76IJDJH0FH,50-55,1,8.6,7,NJ,Male,Bachelor degree,White,Suburban community,43,Democratic party,4884387
R_2azPvyHB1U4xmOO,50-55,3.3,7.8,9,MA,Male,Graduate degree,White,Suburban community,46,Green Party,1853379
R_2rSYAiPMjp8ejeB,50-55,3,9,9,MO,Female,Bachelor degree,White,City or urban community,34,Independent,7556048
R_2ElSeX2yGh8AdWG,100-20,8.8,1.5,8.4,MI,Male,Bachelor degree,White,Suburban community,38,Independent,941439
R_Zk8aK5XeEcISXZv,90-10,1.9,5.5,6.3,PA,Female,Bachelor degree,Asian,Rural community,45,Republican Party,7900049
R_1IvfrPOdiCzKSQS,70-40,9,5,5,NC,Female,Some college but no degree,Black or African-American,Rural community,29,Independent,6725534
R_3qlZWJlzMZr6IWL,100-20,5.1,5.1,5.1,IL,Male,Graduate degree,White,City or urban community,26,Democratic party,6580799
R_3dE1ivpBb0Oh4Qm,100-20,5,5,3,TX,Male,Some college but no degree,Asian,Suburban community,34,Republican Party,9583397
R_2QyoLyMgNpxgndO,70-40,2.7,2.4,9,AZ,Female,Associate degree,"Spanish, Hispanic, or Latino",City or urban community,24,Independent,2244305
R_2QYZsTIElkhND9g,50-55,2.4,6.6,8,MO,Female,Graduate degree,White,Suburban community,46,Democratic party,7018247
R_eA5u2dGJQm8Vve9,90-10,8,3,9,OH,Male,Bachelor degree,White,Suburban community,50,Independent,7993091
R_2zc0erjsY5Qq138,90-10,8,2,6,WA,Male,Some college but no degree,White,City or urban community,54,Independent,6308802
R_PTclPKv8ldai7zr,70-40,5,4,7.5,MI,Male,"High school degree or equivalent (e.g., GED)",White,City or urban community,25,Independent,580700
R_dfZZcrleXYDwsSJ,90-10,8.5,1,1.9,MD,Male,Graduate degree,White,City or urban community,33,Democratic party,8104048
R_2R8L6M8yJABVMDI,50-55,8.5,6.2,7.4,KY,Female,Some college but no degree,White,City or urban community,36,Democratic party,5471969
R_xuAxYcxneZ2Ude9,50-55,7.8,6.5,7.3,TX,Male,Bachelor degree,American Indian or Alaskan Native,City or urban community,28,Democratic party,5236320
R_1Hc3CBprFwYiN8Y,100-20,8.2,3.1,7.7,ME,Male,"High school degree or equivalent (e.g., GED)",White,Rural community,52,Republican Party,9408245
R_2znDCz8MC3CDMap,70-40,7.9,3.4,4.2,LA,Female,Bachelor degree,White,Rural community,57,Independent,2713140
R_3FWFwyrrjS5pH4A,100-20,4.1,9,6.4,CA,Male,Bachelor degree,"Spanish, Hispanic, or Latino",Suburban community,25,Democratic party,67882
R_1rlEJTneolGmlXQ,70-40,1.1,5.1,5.9,PA,Female,Associate degree,White,City or urban community,64,Republican Party,2404576
R_2CxqmyEUk3bV4jO,50-55,9,1,1,TX,Male,Some college but no degree,White,Rural community,48,Democratic party,5266907
R_26nn948xDXLUgkz,90-10,9,5,6,NJ,Female,Bachelor degree,"Spanish, Hispanic, or Latino,White",Suburban community,55,Democratic party,3628768
R_28XTCdIKkBagu1C,100-20,8,2.9,5.9,NH,Male,Graduate degree,White,Suburban community,31,Independent,3730552
R_1HjXHNmL7wPJTHm,90-10,8.3,2.3,8.1,GA,Female,"High school degree or equivalent (e.g., GED)",White,Rural community,61,Republican Party,3850494
R_2s0h8IlLDlqieOT,70-40,4.4,8,8.6,NC,Female,Bachelor degree,White,Suburban community,48,Independent,7727818
R_1OP3GoaeaqbIPnA,50-55,1.5,5.7,7.8,NJ,Male,Bachelor degree,White,Suburban community,41,Democratic party,7990617
R_bqiZvx8Ms5cAn4d,100-20,8,6,9,NJ,Female,Associate degree,White,Suburban community,32,Democratic party,4410280
R_ZlY4JQ38ISt3sgp,70-40,6,4,8.6,GA,Female,Associate degree,White,Suburban community,32,Republican Party,7855323
R_2doLk4RXQTuiUbQ,90-10,8.7,1.8,7,TN,Female,Bachelor degree,White,Suburban community,27,Independent,6022355
R_1k1efH2X322RodI,50-55,4,6,9,FL,Female,"High school degree or equivalent (e.g., GED)",White,Suburban community,42,Democratic party,853902
R_2sU1DdRksi5fLz2,90-10,2.9,2,6.8,NJ,Male,"High school degree or equivalent (e.g., GED)",White,Suburban community,18,Independent,649904
R_cJa40oaRIMF9NAt,100-20,1,1,9,NY,Male,Graduate degree,White,Suburban community,44,Independent,7377937
R_23eQpKOYXwqFqRv,100-20,9,3.8,5.5,NC,Female,Some college but no degree,White,Suburban community,58,Republican Party,2803695
R_1pxn9SMeg8oUEe3,50-55,7.9,4.3,4.4,NC,Female,Bachelor degree,White,City or urban community,65,Republican Party,1722607
R_1H5g8eQZa58W3IA,70-40,7,2.1,8.9,TX,Male,Bachelor degree,Black or African-American,Suburban community,33,Democratic party,4017829
R_1dacBNN3yPCkjtC,70-40,9,6,9,WI,Male,Bachelor degree,White,Suburban community,35,Independent,7440078
R_3RrckBnJNUKGPtF,100-20,4.1,6.7,8.7,MA,Female,Bachelor degree,White,Suburban community,24,Democratic party,3271503
R_27p34fqDwYmX42D,90-10,5.2,9,8.5,MI,Female,Some college but no degree,White,Rural community,58,Independent,6863329
R_2ZUgW2gMsKymOTD,70-40,1,5.1,7.4,MI,Male,Graduate degree,Black or African-American,City or urban community,30,Independent,5538932
R_3ktFhzZmGtyAo3o,90-10,5.9,1,8.4,FL,Female,Graduate degree,White,Suburban community,71,Republican Party,2190502
R_et9u9uYWrbsFcGJ,70-40,1,8.2,5.8,SC,Male,Some college but no degree,White,Suburban community,31,Independent,5948837
R_T0XknKyt2m9UwEx,50-55,1.5,2.5,1.1,OH,Female,Some college but no degree,White,Rural community,47,Independent,9935678
R_NXOQrQycaXX8gvf,100-20,8.4,2,3.3,WV,Male,Graduate degree,White,Rural community,45,Independent,3453033
R_2e3Cd2G403KN7Wz,50-55,1,6.2,6.5,MI,Female,"High school degree or equivalent (e.g., GED)",White,Rural community,35,Independent,8688510
R_2qaTuwrGFTxBz7E,90-10,2,5,2, ,Female,Graduate degree,White,Suburban community,35,Republican Party,8645404
R_2ctqzLiSwtnNHUy,90-10,8.2,5.1,8.4,,Female,Bachelor degree,White,Suburban community,32,Republican Party,8048708
R_3k6OHZrzJXsFDSL,50-55,8,8,8,IL,Female,Bachelor degree,White,City or urban community,25,Independent,7764846
R_25MHgjggPvwOWC9,70-40,5.1,5,9,RI,Male,"High school degree or equivalent (e.g., GED)",White,Suburban community,51,Republican Party,8896123
R_BK9DLfufBryEtvH,100-20,2.1,5,2.1,IL,Female,Graduate degree,White,Suburban community,34,Republican Party,4491548
R_3KL9IHnpj73Er6N,100-20,9,1.8,9,GA,Female,Some college but no degree,White,Rural community,35,Democratic party,8253864
R_1cUFDJdMRALtRgh,50-55,1.9,4.2,3.2,NC,Female,Some college but no degree,White,Rural community,35,Independent,1308746
R_21nWfLPLxjEUTkc,70-40,9,2.1,6,AR,Male,Graduate degree,White,City or urban community,36,Libertarian Party,9193376
R_28CfoN1mGDVxP4K,90-10,8.1,2.5,9,AL,Female,Associate degree,White,Suburban community,26,Republican Party,9025708
R_Owm7OH2iXKaT3Tr,70-40,7,5.1,6,PA,Male,Some college but no degree,White,Suburban community,36,Green Party,3379242
R_cVhn9HwSFn0GNvb,100-20,7.2,3.8,5.4,MI,Male,"High school degree or equivalent (e.g., GED)",White,Rural community,53,Independent,9165612
R_UlIT0EcGHjnmXXb,50-55,2,7.1,8,MN,Male,Bachelor degree,White,Suburban community,56,Independent,7448257
R_1plpl3x3jSZHmya,90-10,1,9,9,WV,Female,"High school degree or equivalent (e.g., GED)",White,Rural community,65,Democratic party,804754
R_2b327KGRsHAPWyd,100-20,2,2,8,PA,Female,Bachelor degree,White,Rural community,32,Republican Party,1925508
R_5tKSkognLVd4w0h,70-40,7.1,4,7.8,FL,Male,Associate degree,Black or African-American,Suburban community,26,Independent,118164
R_ue17eP2FefJi0RH,90-10,2,9,7,PA,Female,Graduate degree,White,City or urban community,31,Democratic party,2987940
R_1i9754ofLdTehEY,50-55,1.2,8.5,9,CO,Male,Bachelor degree,White,City or urban community,55,Democratic party,8683705
R_pQtlXca04rnPv1L,90-10,2.1,3,6.7,TX,Female,Some college but no degree,White,Suburban community,55,Democratic party,1924026
R_3kdgOJl2CDIpRNX,70-40,7.5,6.9,8.7,PA,Male,Some college but no degree,White,Suburban community,35,Independent,5796028
R_27vAm2bKSNNLtBr,100-20,1,9,1,VA,Female,Some college but no degree,Black or African-American,City or urban community,28,Independent,8158934
R_BWgsjNzi0B7PDmV,50-55,1,9,7.2,GA,Female,Graduate degree,White,Suburban community,43,Libertarian Party,6094638
R_2P11dJJ2EQSGlmA,50-55,1.8,6.1,8.2,AZ,Female,Some college but no degree,White,Suburban community,50,Independent,1058103
R_3P7UzIOHoH6W7wi,100-20,8,1,9,FL,Female,Some college but no degree,White,Rural community,39,Democratic party,8009163
R_3hhwOU6yEMXeejx,70-40,5,9,1,CO,Female,Bachelor degree,White,Suburban community,32,Democratic party,879859
R_2tDqIFHr2OTFvZW,90-10,8.8,2.3,8.3,MO,Female,Some college but no degree,White,Suburban community,46,Republican Party,4573404
R_2ckMk6gjIXKbg3t,70-40,8,2,9,CT,Male,Bachelor degree,White,Suburban community,27,Republican Party,859088
R_1gUVILTzgIbA136,100-20,3.3,8.9,5.4,PA,Female,Bachelor degree,White,Rural community,26,Republican Party,954539
R_3imT4haNX8RrfBU,90-10,1,9,1,FL,Male,Some college but no degree,White,Rural community,25,Republican Party,8149476
R_3FVg0DSL7ZGk3pd,90-10,7.1,3.8,9,FL,Female,"High school degree or equivalent (e.g., GED)",White,City or urban community,30,Democratic party,8556339
R_2fCYwRYqd8fIdcC,50-55,7,6,8,MS,Female,Associate degree,White,Rural community,33,Republican Party,2508803
R_3siS2j0MsZDhRIc,100-20,2.9,9,6.1,PA,Male,Associate degree,White,Suburban community,30,Republican Party,4766705
R_DkF2OdhOJgd59hT,70-40,6.6,4.8,9,PA,Female,Some college but no degree,White,Suburban community,23,Democratic party,4625281
R_3MQf4qBYVYF2cVK,50-55,9,9,9,MI,Female,Graduate degree,Asian,Suburban community,35,Democratic party,9102134
R_2zBeg31JxNsQA8R,100-20,9,1.8,9,NY,Male,Graduate degree,White,City or urban community,56,Democratic party,1884506
R_d0ujKAY4FREKKJj,90-10,9,9,9,TN,Female,Some college but no degree,White,Rural community,33,Independent,2599183
R_1n2PBKI8t1jnYMI,70-40,6,3.1,5.1,MI,Female,Bachelor degree,White,Suburban community,36,Independent,6724908
R_12Qr3VCIaJU6cik,50-55,2,6.8,8,PA,Female,"High school degree or equivalent (e.g., GED)",White,Suburban community,57,Independent,4918919
R_eYaFcT9IFaaMLex,70-40,2,7.3,9,VT,Male,Associate degree,White,Suburban community,44,Independent,9491212
R_2aLlY7mph7SdJYL,90-10,2.5,6.9,3.3,FL,Male,Some college but no degree,White,City or urban community,47,Independent,9999582
R_3oWTa5LmpvnuQkC,50-55,7,9,8,FL,Male,Graduate degree,White,City or urban community,34,Republican Party,908336
R_1kFkDOPd5k8j5FG,100-20,6.1,5.1,7,VA,Female,Graduate degree,White,Rural community,61,Democratic party,9241716
R_3oA6BRVqIt6c859,100-20,9,4,6.6,WA,Female,Some college but no degree,White,Suburban community,34,Independent,3607444
R_PM96SMPgOocoP0l,90-10,7.1,5.9,4,NY,Male,Associate degree,White,City or urban community,26,Republican Party,7304167
R_1n24YxbzCNnR1LZ,70-40,7.7,1.7,7.8,OK,Male,Associate degree,White,City or urban community,35,Republican Party,6105708
R_2DOYzXMXipSPcDP,50-55,9,5.1,5.1,GA,Female,Associate degree,White,Rural community,36,Independent,1549843
R_1GCYGvCcsvFiVFM,70-40,5,9,9,MA,Female,Associate degree,White,Rural community,44,Republican Party,3352708
R_3PouFwdoAf6DbOD,90-10,5,9,5,PA,Female,Some college but no degree,White,Suburban community,48,Republican Party,7914508
R_3KDXq8mqPTIW4H1,50-55,3.7,7.2,6.1,MI,Female,Bachelor degree,White,City or urban community,24,Democratic party,8064728
R_10GVFGT2KsEU55o,50-55,7.1,8.6,8.1,FL,Female,Bachelor degree,White,Suburban community,39,Independent,7167254
R_sQZjJ7xCRZGkRc5,100-20,8,3,6.5,CA,Male,Some college but no degree,White,City or urban community,64,Democratic party,5782508
R_1jNilN3ARwKtQqV,70-40,6,3,3,KY,Male,Bachelor degree,White,Suburban community,43,Independent,654004
R_1Dx6QwypGJJS3eG,90-10,6.5,9,6.5,GA,Male,Some college but no degree,Black or African-American,City or urban community,25,Democratic party,654859
R_241r74hqpdjcO2Z,70-40,9,2.9,5.6,TN,Female,Bachelor degree,White,Rural community,40,Republican Party,7500525
R_1E4lvutMysZ6FfY,90-10,9,5,1,TX,Male,Bachelor degree,Asian,City or urban community,30,Democratic party,3055600
R_2OUeWRUWo9eaSQF,50-55,2,7.9,9,VA, ,Some college but no degree,White,City or urban community,29,Republican Party,3769040

==> f1.csv <==
StartDate,EndDate,Status,Progress,Duration (in seconds),Finished,RecordedDate,ResponseId,DistributionChannel,UserLanguage,QID172807553,MTurk ID,70-40_1,70-40_2,70-40_3,100-20_1,100-20_2,100-20_3,50-55_1,50-55_2,50-55_3,90-10_1,90-10_2,90-10_3,D1,D2,D2_2_TEXT,D3,D4,D4_8_TEXT,D5,D5_4_TEXT,D6,D7,D7_5_TEXT,mTurkCode
"{""ImportId"":""startDate"",""timeZone"":""America/Denver""}","{""ImportId"":""endDate"",""timeZone"":""America/Denver""}","{""ImportId"":""status""}","{""ImportId"":""progress""}","{""ImportId"":""duration""}","{""ImportId"":""finished""}","{""ImportId"":""recordedDate"",""timeZone"":""America/Denver""}","{""ImportId"":""_recordId""}","{""ImportId"":""distributionChannel""}","{""ImportId"":""userLanguage""}","{""ImportId"":""QID172807553""}","{""ImportId"":""QID28_TEXT""}","{""ImportId"":""QID9_1""}","{""ImportId"":""QID9_2""}","{""ImportId"":""QID9_3""}","{""ImportId"":""QID13_1""}","{""ImportId"":""QID13_2""}","{""ImportId"":""QID13_3""}","{""ImportId"":""QID14_1""}","{""ImportId"":""QID14_2""}","{""ImportId"":""QID14_3""}","{""ImportId"":""QID15_1""}","{""ImportId"":""QID15_2""}","{""ImportId"":""QID15_3""}","{""ImportId"":""QID16_TEXT""}","{""ImportId"":""QID19""}","{""ImportId"":""QID19_2_TEXT""}","{""ImportId"":""QID20""}","{""ImportId"":""QID21""}","{""ImportId"":""QID21_8_TEXT""}","{""ImportId"":""QID22""}","{""ImportId"":""QID22_4_TEXT""}","{""ImportId"":""QID24_TEXT""}","{""ImportId"":""QID25""}","{""ImportId"":""QID25_5_TEXT""}","{""ImportId"":""mTurkCode""}"
2018-03-18 9:05:31,2018-03-18 9:06:31,IP Address,100,59,TRUE,2018-03-18 9:06:32,R_3Pzzh6gC8Sd7Ns8,anonymous,EN,"I consent, begin the study",A353YBC5NVBDN2,,,,,,,5.6,3.9,7.3,,,,california,Male,,Graduate degree,White,,City or urban community,,30,"Other (please specify):,Independent",,5325715
2018-03-18 9:05:30,2018-03-18 9:06:42,IP Address,100,72,TRUE,2018-03-18 9:06:43,R_1mqOnyyJ1XG9xSc,anonymous,EN,"I consent, begin the study",A340UGIDGIF4W6,,,,,,,,,,7.1,6.2,7.5,PENNSYLVANIA,Female,,Associate degree,White,,Suburban community,,43,Independent,,5665828
2018-03-18 9:06:35,2018-03-18 9:07:39,IP Address,100,63,TRUE,2018-03-18 9:07:40,R_DpMPwTZkdRmI6rv,anonymous,EN,"I consent, begin the study",A2OWB1RTZD98ZO,6.6,7.9,9,,,,,,,,,,Missouri,Male,,Some college but no degree,White,,Rural community,,20,Republican Party,,1835464
2018-03-18 9:05:47,2018-03-18 9:07:56,IP Address,100,128,TRUE,2018-03-18 9:07:57,R_2QiAqlCTTatdXlz,anonymous,EN,"I consent, begin the study",A3P5O9M9G3O61Y,,,,3,6,7.5,,,,,,,Pennsylvania,Female,,Bachelor degree,White,,Suburban community,,38,Independent,,4664415
2018-03-18 9:06:24,2018-03-18 9:08:02,IP Address,100,97,TRUE,2018-03-18 9:08:02,R_DIuuPyMhWhEpkD7,anonymous,EN,"I consent, begin the study",A2MWOC8THMPE6C,,,,,,,,,,8.8,1.4,9,Texas,Male,,Some college but no degree,"Spanish, Hispanic, or Latino",,Suburban community,,48,Republican Party,,5184555
2018-03-18 9:05:45,2018-03-18 9:08:07,IP Address,100,142,TRUE,2018-03-18 9:08:08,R_1IiS7cWgLd4vXPO,anonymous,EN,"I consent, begin the study",A2BEC2FXO2NEV2,,,,1,1,1,,,,,,,MS,Female,,Associate degree,Black or African-American,,City or urban community,,46,Democratic party,,1250926
2018-03-18 9:06:46,2018-03-18 9:08:24,IP Address,100,98,TRUE,2018-03-18 9:08:25,R_9uzufUelFx2Wbu1,anonymous,EN,"I consent, begin the study",A26ZENZ5G8AEGM,,,,,,,1.9,8.2,8.2,,,,Pennsylvania,Female,,Graduate degree,White,,Suburban community,,59,Democratic party,,1166128
2018-03-18 9:06:54,2018-03-18 9:08:42,IP Address,100,107,TRUE,2018-03-18 9:08:43,R_1lfvruLOHqKnVsg,anonymous,EN,"I consent, begin the study",A3HZ8JZAJB124J,,,,,,,,,,9,3.8,6.5,PA,Female,,Associate degree,White,,Suburban community,,47,Republican Party,,6912792
2018-03-18 9:07:26,2018-03-18 9:08:51,IP Address,100,85,TRUE,2018-03-18 9:08:52,R_3RmzdhlTse4osMZ,anonymous,EN,"I consent, begin the study",A31J3022SQPIMW,,,,,,,1,9,7.2,,,,Missouri,Female,,Some college but no degree,White,,Suburban community,,27,Democratic party,,5014176
2018-03-18 9:07:13,2018-03-18 9:08:57,IP Address,100,104,TRUE,2018-03-18 9:08:58,R_DwrOrcRdB5WvbXz,anonymous,EN,"I consent, begin the study",A21BTRGOXKCOFD,,,,9,1,7,,,,,,,IL,Male,,Graduate degree,White,,City or urban community,,27,Independent,,9540217
2018-03-18 9:06:07,2018-03-18 9:09:02,IP Address,100,175,TRUE,2018-03-18 9:09:02,R_C3Vr96tYbU5egmJ,anonymous,EN,"I consent, begin the study",AO5I5TP1CTVPV,1,3.2,7.2,,,,,,,,,,Oregon,Male,,Associate degree,White,,City or urban community,,45,Democratic party,,8211690
2018-03-18 9:05:51,2018-03-18 9:09:13,IP Address,100,202,TRUE,2018-03-18 9:09:14,R_1gjUMFk4PHQk30T,anonymous,EN,"I consent, begin the study",A2OLSZ6DD9I239,,,,,,,8,4,6.1,,,,Michigan,Female,,Bachelor degree,White,,Rural community,,55,Republican Party,,36222
2018-03-18 9:07:52,2018-03-18 9:09:27,IP Address,100,94,TRUE,2018-03-18 9:09:28,R_DpXfP8kDgKbBCqR,anonymous,EN,"I consent, begin the study",ABNR8ID5Q3CYA,4.3,2.7,7.1,,,,,,,,,,ma,Female,,Bachelor degree,White,,Suburban community,,46,Republican Party,,2778320
2018-03-18 9:08:56,2018-03-18 9:10:09,IP Address,100,72,TRUE,2018-03-18 9:10:10,R_1FCEGbkPqgDxeyJ,anonymous,EN,"I consent, begin the study",A35KO5LPASBFI9,9,7.5,9,,,,,,,,,,Florida,Female,,Some college but no degree,White,,City or urban community,,24,Independent,,1555492
2018-03-18 9:08:17,2018-03-18 9:10:10,IP Address,100,113,TRUE,2018-03-18 9:10:11,R_3NQhzF6K2BxHxP7,anonymous,EN,"I consent, begin the study",AF0QTOQIF6SMI,,,,,,,,,,1,9,7,Pennsylvania,Female,,Associate degree,White,,Suburban community,,22,Democratic party,,9394236
2018-03-18 9:07:59,2018-03-18 9:10:10,IP Address,100,131,TRUE,2018-03-18 9:10:11,R_1CfKTbZATnGHIKu,anonymous,EN,"I consent, begin the study",A34LSCB90T5KYE,,,,3.5,7.2,7.2,,,,,,,north carolina,Female,,Bachelor degree,White,,Rural community,,44,Democratic party,,9183349
2018-03-18 9:07:40,2018-03-18 9:10:22,IP Address,100,161,TRUE,2018-03-18 9:10:23,R_QiviAi8SgCD9Iyd,anonymous,EN,"I consent, begin the study",ADTYPTCW8QUQ8,9,3.9,9,,,,,,,,,,Washington,Male,,Bachelor degree,White,,City or urban community,,55,Independent,,577416
2018-03-18 9:07:57,2018-03-18 9:10:34,IP Address,100,156,TRUE,2018-03-18 9:10:35,R_1LSxtkrJiTpU435,anonymous,EN,"I consent, begin the study",A1Q2LJQG0TWBWC,,,,,,,,,,8.7,1,9,North Carolina,Female,,Bachelor degree,White,,Rural community,,71,Republican Party,,2666263
2018-03-18 9:08:02,2018-03-18 9:10:51,IP Address,100,168,TRUE,2018-03-18 9:10:52,R_3LXS1DXJlBgCEjh,anonymous,EN,"I consent, begin the study",A2Y1ORULU9ITOH,,,,,,,3,6,7,,,,CT,Female,,Graduate degree,White,,Suburban community,,48,Democratic party,,3346386
2018-03-18 9:09:06,2018-03-18 9:11:04,IP Address,100,118,TRUE,2018-03-18 9:11:05,R_3G1vebCerrYsOPY,anonymous,EN,"I consent, begin the study",A3MOH1ULLAKFU1,,,,,,,,,,9,1,2.5,tn,Female,,Some college but no degree,White,,Rural community,,37,Republican Party,,1677220
2018-03-18 9:10:02,2018-03-18 9:11:53,IP Address,100,110,TRUE,2018-03-18 9:11:54,R_OKiDYbnGI93NG0N,anonymous,EN,"I consent, begin the study",A30MTVHNNST3F,,,,,,,7.3,2.2,4,,,,PA,Female,,Associate degree,Asian,,Suburban community,,35,Republican Party,,3976870
2018-03-18 9:09:26,2018-03-18 9:11:54,IP Address,100,148,TRUE,2018-03-18 9:11:55,R_2S6yODz0WP89RX7,anonymous,EN,"I consent, begin the study",A24C6V7EV3KA0A,,,,4,3,7.6,,,,,,,GA,Female,,Graduate degree,Black or African-American,,Suburban community,,48,Democratic party,,8170258
2018-03-18 9:10:04,2018-03-18 9:12:01,IP Address,100,117,TRUE,2018-03-18 9:12:02,R_XBtOy1zgGwOwp5D,anonymous,EN,"I consent, begin the study",A1ZPOMI6ASY65K,6,4.1,8.2,,,,,,,,,,Mississippi,Male,,Some college but no degree,White,,Suburban community,,27,Republican Party,,1484856
2018-03-18 9:11:15,2018-03-18 9:12:04,IP Address,100,49,TRUE,2018-03-18 9:12:05,R_1HksxaWhrbGVmcO,anonymous,EN,"I consent, begin the study",AMYYL67LDKPDA,,,,1,8.1,5.7,,,,,,,Utah,Male,,Bachelor degree,White,,Suburban community,,39,Democratic party,,4408708
2018-03-18 9:10:42,2018-03-18 9:12:09,IP Address,100,87,TRUE,2018-03-18 9:12:10,R_1dj2elE7ZP9YR7N,anonymous,EN,"I consent, begin the study",A353STSNL3BYS6,,,,,,,7,4,8,,,,Louisiana,Female,,Graduate degree,White,,City or urban community,,38,Democratic party,,1346103
2018-03-18 9:10:36,2018-03-18 9:12:13,IP Address,100,96,TRUE,2018-03-18 9:12:14,R_1eFQUm12CwA8Rnb,anonymous,EN,"I consent, begin the study",A1R37XA9QPSIAN,,,,9,4.3,4.5,,,,,,,Idaho,Male,,Some college but no degree,White,,Rural community,,61,Republican Party,,4386905
2018-03-18 9:10:33,2018-03-18 9:12:19,IP Address,100,105,TRUE,2018-03-18 9:12:20,R_2E6qGLDA89ceQww,anonymous,EN,"I consent, begin the study",A2SSTHMYQU3ITB,,,,,,,,,,4.1,6.5,7,TEXAS,Male,,Bachelor degree,White,,Suburban community,,69,Republican Party,,6072005
2018-03-18 9:11:56,2018-03-18 9:12:39,IP Address,100,42,TRUE,2018-03-18 9:12:40,R_vi5b9Cs65svfUOJ,anonymous,EN,"I consent, begin the study",A1PD0NGV29HX0W,,,,,,,,,,6.9,7.4,7.9,Ca,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,34,Republican Party,,6272389
2018-03-18 9:09:57,2018-03-18 9:12:41,IP Address,100,163,TRUE,2018-03-18 9:12:41,R_1Q5VNY9Gg0MJb3w,anonymous,EN,"I consent, begin the study",AG430TVZD4313,,,,,,,,,,8,2,9,North Dakota,Female,,"High school degree or equivalent (e.g., GED)","White,Black or African-American",,City or urban community,,18,Independent,,3609044
2018-03-18 9:11:23,2018-03-18 9:12:45,IP Address,100,82,TRUE,2018-03-18 9:12:46,R_1OoRYf2WHoxt53G,anonymous,EN,"I consent, begin the study",A31DI99CWPTJBK,3.3,4.4,7.5,,,,,,,,,,New Jersey,Female,,Graduate degree,White,,Suburban community,,32,Republican Party,,3888686
2018-03-18 9:10:02,2018-03-18 9:12:47,IP Address,100,165,TRUE,2018-03-18 9:12:48,R_3iniCtvzPGAehp8,anonymous,EN,"I consent, begin the study",A2CNRHLND4X5GB,,,,9,3,9,,,,,,,Illinois,Male,,Bachelor degree,White,,Suburban community,,30,Democratic party,,2641663
2018-03-18 9:10:51,2018-03-18 9:13:00,IP Address,100,128,TRUE,2018-03-18 9:13:01,R_2zARxsM5nz1GieF,anonymous,EN,"I consent, begin the study",APOLY5MXUPLUM,7,3.9,9,,,,,,,,,,Colorado,Male,,Some college but no degree,White,,City or urban community,,41,Libertarian Party,,3568642
2018-03-18 9:10:45,2018-03-18 9:13:02,IP Address,100,137,TRUE,2018-03-18 9:13:03,R_UlpXRLMA1xOKNIB,anonymous,EN,"I consent, begin the study",A384RJJPFR9FWR,,,,,,,,,,9,2,9,Florida,Female,,Graduate degree,"White,Black or African-American",,City or urban community,,65,Independent,,1991014
2018-03-18 9:08:53,2018-03-18 9:13:06,IP Address,100,252,TRUE,2018-03-18 9:13:07,R_rkmxV6QQ81QuDPX,anonymous,EN,"I consent, begin the study",A1F1OZ54G177D8,,,,,,,6.1,6.6,6.7,,,,Oregon,Male,,Associate degree,White,,Rural community,,44,Libertarian Party,,9500119
2018-03-18 9:11:30,2018-03-18 9:13:10,IP Address,100,99,TRUE,2018-03-18 9:13:12,R_1j9h8tKsTJrfbeG,anonymous,EN,"I consent, begin the study",AKM6CK7MY7LOE,,,,1,9,1,,,,,,,Pa,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,51,Democratic party,,5337492
2018-03-18 9:11:08,2018-03-18 9:13:16,IP Address,100,127,TRUE,2018-03-18 9:13:17,R_3dPQVfiQtV54QBk,anonymous,EN,"I consent, begin the study",A6YDORFZZXXPQ,,,,,,,3.4,4.2,6.9,,,,North Carolina,Male,,Bachelor degree,Asian,,Suburban community,,38,Democratic party,,1370420
2018-03-18 9:11:44,2018-03-18 9:13:33,IP Address,100,109,TRUE,2018-03-18 9:13:34,R_3GqEgANxVC4XPt1,anonymous,EN,"I consent, begin the study",ADOVF9SBJJK33,1,9,4,,,,,,,,,,Michigan,Male,,Some college but no degree,White,,Suburban community,,31,Independent,,8175636
2018-03-18 9:12:37,2018-03-18 9:13:34,IP Address,100,57,TRUE,2018-03-18 9:13:35,R_28MUJUf5xyKkDL9,anonymous,EN,"I consent, begin the study",A3O71N1DK8FP3Y,5.9,6,6.1,,,,,,,,,,ny,Female,,Bachelor degree,White,,Rural community,,36,Republican Party,,383989
2018-03-18 9:10:53,2018-03-18 9:13:49,IP Address,100,175,TRUE,2018-03-18 9:13:50,R_1ig0Wpll0k2k9fC,anonymous,EN,"I consent, begin the study",A1SEOOI4EEHKG,,,,,,,7.7,3.6,3.6,,,,AR,Female,,Graduate degree,White,,Rural community,,61,Other (please specify):,Green,340043
2018-03-18 9:11:52,2018-03-18 9:13:51,IP Address,100,119,TRUE,2018-03-18 9:13:52,R_8k5LaUMoCF7J7Zn,anonymous,EN,"I consent, begin the study",A1DM7EO9XBCHAZ,,,,,,,,,,8.6,3.1,8.1,South Carolina,Male,,Some college but no degree,White,,City or urban community,,34,Republican Party,,1268879
2018-03-18 9:12:09,2018-03-18 9:14:45,IP Address,100,155,TRUE,2018-03-18 9:14:46,R_ufyEoJxNm7DtcY1,anonymous,EN,"I consent, begin the study",A11R8G0FYA2UVQ,,,,9,4.2,9,,,,,,,fl,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,59,Libertarian Party,,9034147
2018-03-18 9:13:58,2018-03-18 9:15:20,IP Address,100,82,TRUE,2018-03-18 9:15:21,R_2aY0vJ7PlsCQ20y,anonymous,EN,"I consent, begin the study",A2WKLFDPHPHEOW,6.6,5.9,7.3,,,,,,,,,,FL,Female,,Associate degree,White,,Suburban community,,38,Democratic party,,2675123
2018-03-18 9:12:50,2018-03-18 9:15:23,IP Address,100,153,TRUE,2018-03-18 9:15:24,R_32RbJAEGclskzOQ,anonymous,EN,"I consent, begin the study",A1KJ9LYACAKIM6,,,,,,,6.6,6,5.1,,,,Louisiana,Female,,Bachelor degree,White,,Rural community,,47,Independent,,5067780
2018-03-18 9:14:22,2018-03-18 9:15:59,IP Address,100,97,TRUE,2018-03-18 9:16:00,R_3KU4AqlHzSHWjai,anonymous,EN,"I consent, begin the study",A28QJ8W2LQRXYQ,,,,,,,,,,8.1,4.2,9,Virginia,Female,,Bachelor degree,White,,Rural community,,31,Republican Party,,8583378
2018-03-18 9:14:09,2018-03-18 9:16:00,IP Address,100,111,TRUE,2018-03-18 9:16:01,R_2V1ookGoqE1Hg7G,anonymous,EN,"I consent, begin the study",A1KZ0KE93WNN5O,,,,1,9,6.4,,,,,,,ohio,Female,,Some college but no degree,White,,Rural community,,50,Democratic party,,1653778
2018-03-18 9:13:05,2018-03-18 9:16:14,IP Address,100,188,TRUE,2018-03-18 9:16:15,R_3ER9Ai9SURNrkGL,anonymous,EN,"I consent, begin the study",A3LNBJ3F5LWMYK,,,,,,,8.1,4,3,,,,Nevada,Female,,Bachelor degree,White,,Rural community,,53,Republican Party,,1904156
2018-03-18 9:14:57,2018-03-18 9:16:28,IP Address,100,90,TRUE,2018-03-18 9:16:28,R_OpyLG3jDlQoh8VX,anonymous,EN,"I consent, begin the study",A1BTZRP5VVYGCC,9,7.9,8.5,,,,,,,,,,USA,Male,,Bachelor degree,Black or African-American,,Rural community,,30,Republican Party,,7118838
2018-03-18 9:14:15,2018-03-18 9:16:51,IP Address,100,156,TRUE,2018-03-18 9:16:52,R_tS5pzQ43u3SWdVL,anonymous,EN,"I consent, begin the study",A2RSG8IMB0ZOB5,9,9,9,,,,,,,,,,Ohio,Female,,Bachelor degree,White,,City or urban community,,60,Democratic party,,1967478
2018-03-18 9:14:39,2018-03-18 9:16:53,IP Address,100,133,TRUE,2018-03-18 9:16:54,R_3dVTEbicGX9Zlem,anonymous,EN,"I consent, begin the study",A1DJEWE7PY7YQX,,,,,,,,,,3.6,6,4,California,Female,,Some college but no degree,White,,Rural community,,62,Independent,,775250
2018-03-18 9:15:02,2018-03-18 9:17:10,IP Address,100,127,TRUE,2018-03-18 9:17:10,R_2tfXYvX3sJnBhFY,anonymous,EN,"I consent, begin the study",A3SUJYKV0JT0HA,,,,7.2,5.9,8.3,,,,,,,California,Female,,Bachelor degree,White,,Rural community,,29,Democratic party,,6428130
2018-03-18 9:14:49,2018-03-18 9:17:13,IP Address,100,143,TRUE,2018-03-18 9:17:14,R_3fNw9eD1M9uIUen,anonymous,EN,"I consent, begin the study",A3PTO5D1UR8CP0,,,,,,,9,9,9,,,,MD,Female,,Graduate degree,White,,Suburban community,,30,Independent,,8147481
2018-03-18 9:13:55,2018-03-18 9:17:52,IP Address,100,236,TRUE,2018-03-18 9:17:53,R_2YS2mKf1bHqF3BX,anonymous,EN,"I consent, begin the study",A1CY01G7686ORZ,,,,1,9,1,,,,,,,PA,Female,,Some college but no degree,White,,Suburban community,,35,Republican Party,,9969891
2018-03-18 9:15:26,2018-03-18 9:18:21,IP Address,100,174,TRUE,2018-03-18 9:18:21,R_es4jPAhCC8FbJ3X,anonymous,EN,"I consent, begin the study",A161AJDHLJVCLZ,,,,,,,,,,7.1,3.8,6,PA,Female,,Graduate degree,White,,Suburban community,,30,Democratic party,,1435339
2018-03-18 9:17:01,2018-03-18 9:18:21,IP Address,100,79,TRUE,2018-03-18 9:18:22,R_3flcp31dlABIF3N,anonymous,EN,"I consent, begin the study",A1OKMU27HBN9T3,,,,,,,6.6,2.5,3.3,,,,pa,Female,,Bachelor degree,White,,Suburban community,,45,Independent,,1092489
2018-03-18 9:17:15,2018-03-18 9:18:39,IP Address,100,84,TRUE,2018-03-18 9:18:40,R_Q0uAmbncEu6b7sR,anonymous,EN,"I consent, begin the study",A2R2FQX11VOMYG,,,,,,,,,,8.7,7.6,7.5,usa,Male,,Bachelor degree,Black or African-American,,City or urban community,,30,Republican Party,,545928
2018-03-18 9:17:06,2018-03-18 9:18:52,IP Address,100,105,TRUE,2018-03-18 9:18:52,R_10pA0uK7sJw2XjD,anonymous,EN,"I consent, begin the study",A15X6O2JE40VGB,1.3,9,8.2,,,,,,,,,,co,Female,,Graduate degree,Other (please specify):,multiple,Suburban community,,35,Independent,,2829062
2018-03-18 9:16:49,2018-03-18 9:18:57,IP Address,100,127,TRUE,2018-03-18 9:18:58,R_PA87JLK6jb8dWNz,anonymous,EN,"I consent, begin the study",A2BXQ8SZLFQF4D,,,,1,2.9,9,,,,,,,Michigan,Female,,Bachelor degree,White,,Other (please specify):,Small Town,56,Republican Party,,984910
2018-03-18 9:18:10,2018-03-18 9:19:41,IP Address,100,91,TRUE,2018-03-18 9:19:42,R_AtkSmY2CXSrkCfn,anonymous,EN,"I consent, begin the study",AFEL74X320SX4,,,,,,,8.4,8.8,7.9,,,,USA,Male,,Bachelor degree,Black or African-American,,Suburban community,,30,Republican Party,,8346429
2018-03-18 9:17:28,2018-03-18 9:20:37,IP Address,100,189,TRUE,2018-03-18 9:20:38,R_1otM3lh1qhMQDvU,anonymous,EN,"I consent, begin the study",A3KF9DXMEZBAPG,,,,5.4,4,5.5,,,,,,,texas,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,29,Independent,,6981042
2018-03-18 9:19:12,2018-03-18 9:21:29,IP Address,100,137,TRUE,2018-03-18 9:21:30,R_8BaXvwZGA1DOuxH,anonymous,EN,"I consent, begin the study",A4Q5UMLPP39P0,9,1,1.1,,,,,,,,,,Oklahoma,Male,,Some college but no degree,White,,Rural community,,21,"Libertarian Party,Independent",,21463
2018-03-18 9:19:43,2018-03-18 9:21:30,IP Address,100,107,TRUE,2018-03-18 9:21:30,R_3P6rWesg3VQ3RNs,anonymous,EN,"I consent, begin the study",A6W0BC36U0TUS,1.2,9,7,,,,,,,,,,South Carolina,Female,,Some college but no degree,White,,Suburban community,,31,Republican Party,,2196107
2018-03-18 9:20:30,2018-03-18 9:21:46,IP Address,100,76,TRUE,2018-03-18 9:21:47,R_2fybbCJFJf4kKwO,anonymous,EN,"I consent, begin the study",A1BVEXQ684HDEP,,,,2.9,9,5,,,,,,,Florida ,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,23,Independent,,8108582
2018-03-18 9:22:18,2018-03-18 9:23:23,IP Address,100,64,TRUE,2018-03-18 9:23:23,R_3F3R7N0uNj4yYrc,anonymous,EN,"I consent, begin the study",A39HSOL2DZIR2Y,,,,,,,,,,1,9,9,Kentucky,Male,,Bachelor degree,White,,Rural community,,22,Democratic party,,8177595
2018-03-18 9:22:11,2018-03-18 9:23:25,IP Address,100,74,TRUE,2018-03-18 9:23:26,R_0HULn9iETMMVCfL,anonymous,EN,"I consent, begin the study",A2G4PA35IX5RIA,,,,,,,5.1,7.5,9,,,,Texas,Male,,Some college but no degree,White,,City or urban community,,29,Libertarian Party,,2054950
2018-03-18 9:22:23,2018-03-18 9:23:28,IP Address,100,64,TRUE,2018-03-18 9:23:29,R_1JUyuvnZNlkPmQf,anonymous,EN,"I consent, begin the study",A16G5NXTYXCZHX,,,,,,,,,,5.3,5.6,5.5,utah,Female,,Less than high school degree,White,,City or urban community,,28,Independent,,9150433
2018-03-18 9:22:17,2018-03-18 9:23:59,IP Address,100,102,TRUE,2018-03-18 9:24:00,R_3k0XXgENxrkBmpa,anonymous,EN,"I consent, begin the study",A3GAQNTZ1V1VO,7.7,6.9,8.2,,,,,,,,,,Pennsylvania,Male,,Graduate degree,Asian-American,,City or urban community,,27,Independent,,1431962
2018-03-18 9:19:07,2018-03-18 9:24:00,IP Address,100,293,TRUE,2018-03-18 9:24:01,R_1NncFYdUD0zoakQ,anonymous,EN,"I consent, begin the study",A3F51C49T9A34D,,,,,,,6,5.5,7.5,,,,texas,Male,,Graduate degree,White,,Suburban community,,52,Independent,,1718780
2018-03-18 9:22:24,2018-03-18 9:24:26,IP Address,100,122,TRUE,2018-03-18 9:24:27,R_1BXTn5tfWedsgOy,anonymous,EN,"I consent, begin the study",A2UJ9BXRZK6ZL4,,,,9,1,3.7,,,,,,,Texas,Female,,Graduate degree,"Spanish, Hispanic, or Latino",,City or urban community,,44,Democratic party,,395761
2018-03-18 9:23:45,2018-03-18 9:26:02,IP Address,100,137,TRUE,2018-03-18 9:26:03,R_3QKHS3xxdY4M6jS,anonymous,EN,"I consent, begin the study",A17FU7PPRP3JM8,,,,,,,2.9,8.1,8.3,,,,california,Male,,Graduate degree,Asian,,Suburban community,,30,Democratic party,,1454058
2018-03-18 9:21:38,2018-03-18 9:26:26,IP Address,100,287,TRUE,2018-03-18 9:26:27,R_1HuhW1vl6DvwtIR,anonymous,EN,"I consent, begin the study",A1YBX7P5PY8LL,,,,,,,,,,8.4,2.9,8.3,Massachusetts ,Male,,Graduate degree,White,,Suburban community,,35,Democratic party,,9913731
2018-03-18 9:25:25,2018-03-18 9:26:56,IP Address,100,90,TRUE,2018-03-18 9:26:56,R_3pr6EHp3DwEukhC,anonymous,EN,"I consent, begin the study",A1WTUFTRMUN5IR,,,,2.9,1,8.9,,,,,,,New york,Male,,Some college but no degree,White,,Suburban community,,24,Democratic party,,3100487
2018-03-18 9:25:25,2018-03-18 9:27:21,IP Address,100,115,TRUE,2018-03-18 9:27:22,R_1rOjHWSxkJhqtxc,anonymous,EN,"I consent, begin the study",A3W41C5MFM1ZZ6,3.3,3.1,8,,,,,,,,,,North Carolina,Male,,Bachelor degree,White,,Suburban community,,32,Republican Party,,6329026
2018-03-18 9:27:30,2018-03-18 9:28:40,IP Address,100,69,TRUE,2018-03-18 9:28:41,R_x8UsUyuG4GmXF61,anonymous,EN,"I consent, begin the study",A2JLHPINQIBZBB,,,,,,,3,6,8,,,,Virginia,Male,,Graduate degree,White,,City or urban community,,27,Democratic party,,1254041
2018-03-18 9:28:28,2018-03-18 9:29:39,IP Address,100,71,TRUE,2018-03-18 9:29:40,R_1C7JKpT2a0F7RWf,anonymous,EN,"I consent, begin the study",AVUTKN1N2TIF4,,,,,,,9,9,9,,,,NC,Female,,Graduate degree,White,,Suburban community,,38,Democratic party,,2444893
2018-03-18 9:28:47,2018-03-18 9:30:26,IP Address,100,98,TRUE,2018-03-18 9:30:27,R_26mwwNHBb0qoqGI,anonymous,EN,"I consent, begin the study",A39ZMNLNF8M7H6,3.9,3.8,9,,,,,,,,,,Michigan,Male,,Associate degree,White,,Suburban community,,33,Independent,,8915014
2018-03-18 9:29:06,2018-03-18 9:30:38,IP Address,100,92,TRUE,2018-03-18 9:30:39,R_12u8U3oj84vXu5X,anonymous,EN,"I consent, begin the study",A31PCN2LP7DP8I,,,,,,,,,,8,3,8.6,Pennsylvania,Female,,Associate degree,White,,Suburban community,,35,Democratic party,,9937131
2018-03-18 9:26:04,2018-03-18 9:31:01,IP Address,100,296,TRUE,2018-03-18 9:31:02,R_1lfs4Pmi7aKS3GO,anonymous,EN,"I consent, begin the study",APDZ10TRIR1Q9,,,,7,1,7.9,,,,,,,Massachusetts,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,29,Democratic party,,6046963
2018-03-18 9:29:37,2018-03-18 9:31:29,IP Address,100,112,TRUE,2018-03-18 9:31:30,R_1MRhwlxXsnJ8PiB,anonymous,EN,"I consent, begin the study",AASWAMYQ9PXMQ,,,,,,,,,,9,9,9,Illinois,Female,,Associate degree,White,,Suburban community,,44,Republican Party,,842491
2018-03-18 9:29:19,2018-03-18 9:32:14,IP Address,100,175,TRUE,2018-03-18 9:32:15,R_e2M8WTQu0TWrPQl,anonymous,EN,"I consent, begin the study",A19OEH9E8SNCD1,1,9,4.1,,,,,,,,,,lorida,Female,,Some college but no degree,White,,City or urban community,,38,Democratic party,,4675443
2018-03-18 9:13:11,2018-03-18 9:32:29,IP Address,100,1158,TRUE,2018-03-18 9:32:30,R_30leGPxR8gcsO6i,anonymous,EN,"I consent, begin the study",AKSJ3C5O3V9RB,,,,,,,,,,1,4.7,8,New York,Female,,Graduate degree,Asian-American,,City or urban community,,25,Democratic party,,4454683
2018-03-18 9:30:38,2018-03-18 9:33:20,IP Address,100,162,TRUE,2018-03-18 9:33:21,R_3HOGz4JZykZx4rM,anonymous,EN,"I consent, begin the study",AKPXWXJFLHM08,,,,,,,6.5,6.4,6.5,,,,CA,Male,,Bachelor degree,White,,City or urban community,,27,Democratic party,,8196413
2018-03-18 9:30:13,2018-03-18 9:33:21,IP Address,100,188,TRUE,2018-03-18 9:33:22,R_wMfoKJ0Tf0NQAFP,anonymous,EN,"I consent, begin the study",A31681CCEVDIH3,,,,6.1,5.1,3.2,,,,,,,TX,Female,,Some college but no degree,White,,Suburban community,,30,Independent,,1001182
2018-03-18 9:31:09,2018-03-18 9:33:29,IP Address,100,140,TRUE,2018-03-18 9:33:30,R_27OwwTOwxG1WevV,anonymous,EN,"I consent, begin the study",A6TSV1WPP3GG3,,,,,,,1,4.4,8,,,,Texas,Male,,Bachelor degree,White,,Rural community,,58,Democratic party,,2439774
2018-03-18 9:30:46,2018-03-18 9:34:07,IP Address,100,200,TRUE,2018-03-18 9:34:08,R_2hLS935ITyTvIvT,anonymous,EN,"I consent, begin the study",A2G9163W7Y67UD,,,,3,3.5,8.5,,,,,,,Texas,Male,,Some college but no degree,White,,Rural community,,36,Democratic party,,3288052
2018-03-18 9:32:27,2018-03-18 9:34:07,IP Address,100,100,TRUE,2018-03-18 9:34:08,R_2ErYQgXA3QwhaUS,anonymous,EN,"I consent, begin the study",A3E8SXH0BAYG85,1,9,1.9,,,,,,,,,,Oregon,Male,,Some college but no degree,White,,Rural community,,45,Independent,,2756295
2018-03-18 9:32:56,2018-03-18 9:35:08,IP Address,100,132,TRUE,2018-03-18 9:35:09,R_3j6BLRsyfmxIOsb,anonymous,EN,"I consent, begin the study",A158TG8589P73T,,,,,,,,,,9,2.8,6.6,al,Male,,Some college but no degree,White,,Rural community,,32,Republican Party,,1001860
2018-03-18 9:33:32,2018-03-18 9:35:49,IP Address,100,136,TRUE,2018-03-18 9:35:49,R_31h3oNdV9w1FQaR,anonymous,EN,"I consent, begin the study",A3IMI807MCMXK3,,,,,,,,,,9,2,7,georgia,Female,,Graduate degree,Black or African-American,,Suburban community,,26,Independent,,8419095
2018-03-18 9:34:43,2018-03-18 9:35:55,IP Address,100,72,TRUE,2018-03-18 9:35:56,R_1CHDO4iTwx23tCq,anonymous,EN,"I consent, begin the study",AKX5RHHO8BIUX,,,,,,,9,9,9,,,,Minnesota,Male,,Bachelor degree,White,,City or urban community,,57,Independent,,7374435
2018-03-18 9:35:06,2018-03-18 9:37:39,IP Address,100,153,TRUE,2018-03-18 9:37:39,R_2QY8cZdg3gLcG1d,anonymous,EN,"I consent, begin the study",AD368A1RHHRC3,,,,1,9,1,,,,,,,Colorado,Female,,Some college but no degree,White,,Rural community,,70,Republican Party,,1420041
2018-03-18 9:35:41,2018-03-18 9:37:39,IP Address,100,118,TRUE,2018-03-18 9:37:40,R_2Tuzkxrce92t1Ko,anonymous,EN,"I consent, begin the study",A3AYERSOZS8W4D,2.9,7,7,,,,,,,,,,Colorado,Male,,Some college but no degree,White,,Suburban community,,46,Republican Party,,8597068
2018-03-18 9:34:04,2018-03-18 9:39:39,IP Address,100,335,TRUE,2018-03-18 9:39:41,R_3DiCHgEbUukpc89,anonymous,EN,"I consent, begin the study",A8QTX0UZQYT2X,,,,9,1.9,8.9,,,,,,,connecticut,Male,,Associate degree,Black or African-American,,Suburban community,,25,Democratic party,,5950622
2018-03-18 9:37:39,2018-03-18 9:40:21,IP Address,100,161,TRUE,2018-03-18 9:40:22,R_eyDkd4VYGllnmvf,anonymous,EN,"I consent, begin the study",A3TW179Z0GG8JG,1.4,4.6,8.1,,,,,,,,,,Louisiana,Female,,Bachelor degree,White,,Suburban community,,59,Democratic party,,4957808
2018-03-18 9:46:05,2018-03-18 9:47:43,IP Address,100,98,TRUE,2018-03-18 9:47:44,R_3HjjmO7ECPpNfsE,anonymous,EN,"I consent, begin the study",A3KMNX2P2QP9JU,,,,,,,,,,9,1,9,Maryland,Female,,Bachelor degree,Black or African-American,,Suburban community,,46,Democratic party,,3581177
2018-03-18 9:31:18,2018-03-18 9:58:21,IP Address,100,1622,TRUE,2018-03-18 9:58:22,R_u50wmHVESDsoYAp,anonymous,EN,"I consent, begin the study",A1SFZ9BHP4WSAQ,,,,,,,9,5.1,9,,,,nc,Male,,Bachelor degree,White,,Rural community,,29,Libertarian Party,,1746870
2018-03-18 9:57:47,2018-03-18 9:58:30,IP Address,100,43,TRUE,2018-03-18 9:58:31,R_1Cp89lz0Kxx5hJQ,anonymous,EN,"I consent, begin the study",A17D6BK59S31BM,,,,5.2,5.6,6.5,,,,,,,TX,Male,,Associate degree,White,,Suburban community,,28,Independent,,5168587
2018-03-18 10:49:15,2018-03-18 10:50:58,IP Address,100,103,TRUE,2018-03-18 10:50:59,R_3ERzfHgBO9dB4fq,anonymous,EN,"I consent, begin the study",ARVU7VYF2489E,,,,,,,,,,7.5,7.2,6.7,Connecticut,Male,,Some college but no degree,Asian,,Suburban community,,23,Democratic party,,8783837
2018-03-18 11:30:50,2018-03-18 11:32:54,IP Address,100,123,TRUE,2018-03-18 11:32:54,R_2EF8j4cDxaIfxUJ,anonymous,EN,"I consent, begin the study",A2BK1NV14R38G4,,,,,,,5,7.7,9,,,,Missouri,Male,,Some college but no degree,White,,City or urban community,,47,Democratic party,,357886
2018-03-18 11:32:06,2018-03-18 11:34:52,IP Address,100,165,TRUE,2018-03-18 11:34:53,R_27kgiXjjnmRLKHA,anonymous,EN,"I consent, begin the study",A3CWEN6Y21V7TL,3,4,3,,,,,,,,,,PA,Female,,Some college but no degree,White,,Suburban community,,69,Independent,,6457325
2018-03-18 11:32:30,2018-03-18 11:35:00,IP Address,100,149,TRUE,2018-03-18 11:35:01,R_3HjhxarZLU2qHrq,anonymous,EN,"I consent, begin the study",A8K9LSIWIWYN7,,,,,,,,,,9,1.3,8.7,AZ,Female,,Associate degree,White,,Suburban community,,50,Independent,,7876617
2018-03-18 13:28:05,2018-03-18 13:31:20,IP Address,100,194,TRUE,2018-03-18 13:31:20,R_1eJAEvTjFmGy94j,anonymous,EN,"I consent, begin the study",A24XNMN3P7EMLO,,,,9,4,9,,,,,,,MA,Female,,Bachelor degree,White,,Suburban community,,32,Independent,,1551935
2018-03-19 6:03:52,2018-03-19 6:04:59,IP Address,100,66,TRUE,2018-03-19 6:04:59,R_1lmH974o6Gtq3pi,anonymous,EN,"I consent, begin the study",A1U5BE8XJRXKW3,1,9,7.5,,,,,,,,,,Alabama,Male,,Associate degree,White,,Suburban community,,36,Democratic party,,2430870
2018-03-19 6:04:02,2018-03-19 6:05:02,IP Address,100,59,TRUE,2018-03-19 6:05:03,R_3qTGT76IJDJH0FH,anonymous,EN,"I consent, begin the study",A2JHF7CU91EVXW,,,,,,,1,8.6,7,,,,New Jersey,Male,,Bachelor degree,White,,Suburban community,,43,Democratic party,,4884387
2018-03-19 6:03:56,2018-03-19 6:05:30,IP Address,100,93,TRUE,2018-03-19 6:05:31,R_2azPvyHB1U4xmOO,anonymous,EN,"I consent, begin the study",AP761OJXC1MAE,,,,,,,3.3,7.8,9,,,,Massachusetts,Male,,Graduate degree,White,,Suburban community,,46,Green Party,,1853379
2018-03-19 6:03:46,2018-03-19 6:05:37,IP Address,100,111,TRUE,2018-03-19 6:05:38,R_2rSYAiPMjp8ejeB,anonymous,EN,"I consent, begin the study",A1VC6F0FYG1L5I,,,,,,,3,9,9,,,,Missouri,Female,,Bachelor degree,White,,City or urban community,,34,Independent,,7556048
2018-03-19 6:04:17,2018-03-19 6:05:46,IP Address,100,88,TRUE,2018-03-19 6:05:47,R_2ElSeX2yGh8AdWG,anonymous,EN,"I consent, begin the study",A3RCETMMFRHL1S,,,,8.8,1.5,8.4,,,,,,,Michigan,Male,,Bachelor degree,White,,Suburban community,,38,Independent,,941439
2018-03-19 6:04:24,2018-03-19 6:05:54,IP Address,100,89,TRUE,2018-03-19 6:05:55,R_Zk8aK5XeEcISXZv,anonymous,EN,"I consent, begin the study",A254V043VANIO0,,,,,,,,,,1.9,5.5,6.3,PA,Female,,Bachelor degree,Asian,,Rural community,,45,Republican Party,,7900049
2018-03-19 6:04:05,2018-03-19 6:06:03,IP Address,100,118,TRUE,2018-03-19 6:06:04,R_1IvfrPOdiCzKSQS,anonymous,EN,"I consent, begin the study",A32WKUV95813JH,9,5,5,,,,,,,,,,North Carolina,Female,,Some college but no degree,Black or African-American,,Rural community,,29,Independent,,6725534
2018-03-19 6:05:36,2018-03-19 6:06:23,IP Address,100,46,TRUE,2018-03-19 6:06:23,R_3qlZWJlzMZr6IWL,anonymous,EN,"I consent, begin the study",A3UCMC3O58E3DM,,,,5.1,5.1,5.1,,,,,,,Illinois,Male,,Graduate degree,White,,City or urban community,,26,Democratic party,,6580799
2018-03-19 6:05:01,2018-03-19 6:06:51,IP Address,100,110,TRUE,2018-03-19 6:06:52,R_3dE1ivpBb0Oh4Qm,anonymous,EN,"I consent, begin the study",A2EW08X2I87RXL,,,,5,5,3,,,,,,,Texas,Male,,Some college but no degree,Asian,,Suburban community,,34,Republican Party,,9583397
2018-03-19 6:04:22,2018-03-19 6:06:52,IP Address,100,150,TRUE,2018-03-19 6:06:53,R_2QyoLyMgNpxgndO,anonymous,EN,"I consent, begin the study",A3V5HG7S6732RK,2.7,2.4,9,,,,,,,,,,Arizona,Female,,Associate degree,"Spanish, Hispanic, or Latino",,City or urban community,,24,Independent,,2244305
2018-03-19 6:05:10,2018-03-19 6:07:20,IP Address,100,130,TRUE,2018-03-19 6:07:21,R_2QYZsTIElkhND9g,anonymous,EN,"I consent, begin the study",A2DC6TG86OSCRK,,,,,,,2.4,6.6,8,,,,MO,Female,,Graduate degree,White,,Suburban community,,46,Democratic party,,7018247
2018-03-19 6:05:04,2018-03-19 6:07:21,IP Address,100,136,TRUE,2018-03-19 6:07:21,R_eA5u2dGJQm8Vve9,anonymous,EN,"I consent, begin the study",A2A0XET6G9BJO5,,,,,,,,,,8,3,9,Ohio,Male,,Bachelor degree,White,,Suburban community,,50,Independent,,7993091
2018-03-19 6:05:48,2018-03-19 6:07:57,IP Address,100,128,TRUE,2018-03-19 6:07:58,R_2zc0erjsY5Qq138,anonymous,EN,"I consent, begin the study",A1OZPLHNIU1519,,,,,,,,,,8,2,6,Washington,Male,,Some college but no degree,White,,City or urban community,,54,Independent,,6308802
2018-03-19 6:06:14,2018-03-19 6:08:06,IP Address,100,111,TRUE,2018-03-19 6:08:07,R_PTclPKv8ldai7zr,anonymous,EN,"I consent, begin the study",ADZ16EQ74XHJ7,5,4,7.5,,,,,,,,,,Michigan,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,25,Independent,,580700
2018-03-19 6:06:35,2018-03-19 6:08:08,IP Address,100,93,TRUE,2018-03-19 6:08:09,R_dfZZcrleXYDwsSJ,anonymous,EN,"I consent, begin the study",AO9YO8LW3AWGC,,,,,,,,,,8.5,1,1.9,Maryland,Male,,Graduate degree,White,,City or urban community,,33,Democratic party,,8104048
2018-03-19 6:06:57,2018-03-19 6:08:16,IP Address,100,79,TRUE,2018-03-19 6:08:17,R_2R8L6M8yJABVMDI,anonymous,EN,"I consent, begin the study",A3U21PUMQ6NGT2,,,,,,,8.5,6.2,7.4,,,,Kentucky,Female,,Some college but no degree,White,,City or urban community,,36,Democratic party,,5471969
2018-03-19 6:06:59,2018-03-19 6:08:22,IP Address,100,83,TRUE,2018-03-19 6:08:23,R_xuAxYcxneZ2Ude9,anonymous,EN,"I consent, begin the study",A321YWMP74ULKH,,,,,,,7.8,6.5,7.3,,,,texas,Male,,Bachelor degree,American Indian or Alaskan Native,,City or urban community,,28,Democratic party,,5236320
2018-03-19 6:06:19,2018-03-19 6:08:26,IP Address,100,126,TRUE,2018-03-19 6:08:27,R_1Hc3CBprFwYiN8Y,anonymous,EN,"I consent, begin the study",A36H3PO6JZD414,,,,8.2,3.1,7.7,,,,,,,maine,Male,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,52,Republican Party,,9408245
2018-03-19 6:05:55,2018-03-19 6:08:29,IP Address,100,153,TRUE,2018-03-19 6:08:30,R_2znDCz8MC3CDMap,anonymous,EN,"I consent, begin the study",ADYMIMV1PE14V,7.9,3.4,4.2,,,,,,,,,,La.,Female,,Bachelor degree,White,,Rural community,,57,Independent,,2713140
2018-03-19 6:04:31,2018-03-19 6:08:48,IP Address,100,257,TRUE,2018-03-19 6:08:49,R_3FWFwyrrjS5pH4A,anonymous,EN,"I consent, begin the study",A32XODQOC2CCDG,,,,4.1,9,6.4,,,,,,,California,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,25,Democratic party,,67882
2018-03-19 6:07:34,2018-03-19 6:10:01,IP Address,100,146,TRUE,2018-03-19 6:10:02,R_1rlEJTneolGmlXQ,anonymous,EN,"I consent, begin the study",A2VOADROWMC2ZM,1.1,5.1,5.9,,,,,,,,,,PA,Female,,Associate degree,White,,City or urban community,,64,Republican Party,,2404576
2018-03-19 6:09:00,2018-03-19 6:11:08,IP Address,100,127,TRUE,2018-03-19 6:11:08,R_2CxqmyEUk3bV4jO,anonymous,EN,"I consent, begin the study",A3LOAK3P1D1VOO,,,,,,,9,1,1,,,,TEXAS,Male,,Some college but no degree,White,,Rural community,,48,Democratic party,,5266907
2018-03-19 6:08:04,2018-03-19 6:11:10,IP Address,100,186,TRUE,2018-03-19 6:11:11,R_26nn948xDXLUgkz,anonymous,EN,"I consent, begin the study",A15YYU3A3SW1T9,,,,,,,,,,9,5,6,NJ,Female,,Bachelor degree,"Spanish, Hispanic, or Latino,White",,Suburban community,,55,Democratic party,,3628768
2018-03-19 6:08:20,2018-03-19 6:11:38,IP Address,100,197,TRUE,2018-03-19 6:11:39,R_28XTCdIKkBagu1C,anonymous,EN,"I consent, begin the study",A2QLFIUY3LC9D7,,,,8,2.9,5.9,,,,,,,New Hampshire,Male,,Graduate degree,White,,Suburban community,,31,Independent,,3730552
2018-03-19 6:09:46,2018-03-19 6:11:47,IP Address,100,121,TRUE,2018-03-19 6:11:48,R_1HjXHNmL7wPJTHm,anonymous,EN,"I consent, begin the study",A3PE20PVSRKCLA ,,,,,,,,,,8.3,2.3,8.1,Georgia,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,61,Republican Party,,3850494
2018-03-19 6:08:32,2018-03-19 6:11:48,IP Address,100,195,TRUE,2018-03-19 6:11:49,R_2s0h8IlLDlqieOT,anonymous,EN,"I consent, begin the study",A2KED6T6BO622W,4.4,8,8.6,,,,,,,,,,North Carolina ,Female,,Bachelor degree,White,,Suburban community,,48,Independent,,7727818
2018-03-19 6:10:40,2018-03-19 6:12:28,IP Address,100,107,TRUE,2018-03-19 6:12:28,R_1OP3GoaeaqbIPnA,anonymous,EN,"I consent, begin the study",A132H53I8VX2OC,,,,,,,1.5,5.7,7.8,,,,New Jersey,Male,,Bachelor degree,White,,Suburban community,,41,Democratic party,,7990617
2018-03-19 6:11:07,2018-03-19 6:12:38,IP Address,100,91,TRUE,2018-03-19 6:12:39,R_bqiZvx8Ms5cAn4d,anonymous,EN,"I consent, begin the study",A3TM9RWWBPQBVM,,,,8,6,9,,,,,,,NJ,Female,,Associate degree,White,,Suburban community,,32,Democratic party,,4410280
2018-03-19 6:10:46,2018-03-19 6:12:51,IP Address,100,125,TRUE,2018-03-19 6:12:52,R_ZlY4JQ38ISt3sgp,anonymous,EN,"I consent, begin the study",A35ARURSRU6UAZ,6,4,8.6,,,,,,,,,,GEORGIA,Female,,Associate degree,White,,Suburban community,,32,Republican Party,,7855323
2018-03-19 6:10:55,2018-03-19 6:13:18,IP Address,100,143,TRUE,2018-03-19 6:13:19,R_2doLk4RXQTuiUbQ,anonymous,EN,"I consent, begin the study",A1WCL5L7NIPI11,,,,,,,,,,8.7,1.8,7,TN,Female,,Bachelor degree,White,,Suburban community,,27,Independent,,6022355
2018-03-19 6:10:35,2018-03-19 6:13:30,IP Address,100,175,TRUE,2018-03-19 6:13:31,R_1k1efH2X322RodI,anonymous,EN,"I consent, begin the study",ABREDVJ6LQDOF,,,,,,,4,6,9,,,,Florida,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,42,Democratic party,,853902
2018-03-19 6:12:16,2018-03-19 6:13:50,IP Address,100,94,TRUE,2018-03-19 6:13:51,R_2sU1DdRksi5fLz2,anonymous,EN,"I consent, begin the study",A27FVFG2LQIQ1S,,,,,,,,,,2.9,2,6.8,New Jersey,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,18,Independent,,649904
2018-03-19 6:12:00,2018-03-19 6:13:53,IP Address,100,112,TRUE,2018-03-19 6:13:54,R_cJa40oaRIMF9NAt,anonymous,EN,"I consent, begin the study",AF1AH59OFZR5Q,,,,1,1,9,,,,,,,New Yrok,Male,,Graduate degree,White,,Suburban community,,44,Independent,,7377937
2018-03-19 6:12:10,2018-03-19 6:13:55,IP Address,100,105,TRUE,2018-03-19 6:13:56,R_23eQpKOYXwqFqRv,anonymous,EN,"I consent, begin the study",A2HZID2S9IVQ9G,,,,9,3.8,5.5,,,,,,,North Carolina,Female,,Some college but no degree,White,,Suburban community,,58,Republican Party,,2803695
2018-03-19 6:12:28,2018-03-19 6:14:16,IP Address,100,107,TRUE,2018-03-19 6:14:16,R_1pxn9SMeg8oUEe3,anonymous,EN,"I consent, begin the study",A219VCQZADQ45W,,,,,,,7.9,4.3,4.4,,,,NC,Female,,Bachelor degree,White,,City or urban community,,65,Republican Party,,1722607
2018-03-19 6:11:53,2018-03-19 6:14:16,IP Address,100,143,TRUE,2018-03-19 6:14:17,R_1H5g8eQZa58W3IA,anonymous,EN,"I consent, begin the study",A1P8VLZCM0ZYFT,7,2.1,8.9,,,,,,,,,,Texas,Male,,Bachelor degree,Black or African-American,,Suburban community,,33,Democratic party,,4017829
2018-03-19 6:12:07,2018-03-19 6:14:28,IP Address,100,141,TRUE,2018-03-19 6:14:29,R_1dacBNN3yPCkjtC,anonymous,EN,"I consent, begin the study",A3H6NR498AXDTE,9,6,9,,,,,,,,,,Wisconsin,Male,,Bachelor degree,White,,Suburban community,,35,Independent,,7440078
2018-03-19 6:12:34,2018-03-19 6:14:34,IP Address,100,119,TRUE,2018-03-19 6:14:35,R_3RrckBnJNUKGPtF,anonymous,EN,"I consent, begin the study",A3GWLK88QR7KRJ,,,,4.1,6.7,8.7,,,,,,,Massachusetts,Female,,Bachelor degree,White,,Suburban community,,24,Democratic party,,3271503
2018-03-19 6:10:33,2018-03-19 6:14:50,IP Address,100,257,TRUE,2018-03-19 6:14:51,R_27p34fqDwYmX42D,anonymous,EN,"I consent, begin the study",A3MSKIZ1LVM1WI,,,,,,,,,,5.2,9,8.5,MI,Female,,Some college but no degree,White,,Rural community,,58,Independent,,6863329
2018-03-19 6:13:18,2018-03-19 6:14:59,IP Address,100,100,TRUE,2018-03-19 6:15:00,R_2ZUgW2gMsKymOTD,anonymous,EN,"I consent, begin the study",A30NSQSIJSDS64,1,5.1,7.4,,,,,,,,,,Michigan,Male,,Graduate degree,Black or African-American,,City or urban community,,30,Independent,,5538932
2018-03-19 6:12:56,2018-03-19 6:15:37,IP Address,100,160,TRUE,2018-03-19 6:15:38,R_3ktFhzZmGtyAo3o,anonymous,EN,"I consent, begin the study",A21SF3IKIZB0VN,,,,,,,,,,5.9,1,8.4,Florida,Female,,Graduate degree,White,,Suburban community,,71,Republican Party,,2190502
2018-03-19 6:13:19,2018-03-19 6:16:01,IP Address,100,162,TRUE,2018-03-19 6:16:02,R_et9u9uYWrbsFcGJ,anonymous,EN,"I consent, begin the study",A38PC570ZB9OWL,1,8.2,5.8,,,,,,,,,,South Carolina,Male,,Some college but no degree,White,,Suburban community,,31,Independent,,5948837
2018-03-19 6:13:59,2018-03-19 6:16:06,IP Address,100,126,TRUE,2018-03-19 6:16:06,R_T0XknKyt2m9UwEx,anonymous,EN,"I consent, begin the study",AWFF9AMXP45J8,,,,,,,1.5,2.5,1.1,,,,ohio,Female,,Some college but no degree,White,,Rural community,,47,Independent,,9935678
2018-03-19 6:14:07,2018-03-19 6:16:29,IP Address,100,142,TRUE,2018-03-19 6:16:30,R_NXOQrQycaXX8gvf,anonymous,EN,"I consent, begin the study",A15VQIP3TW0OTD,,,,8.4,2,3.3,,,,,,,West Virginia ,Male,,Graduate degree,White,,Rural community,,45,Independent,,3453033
2018-03-19 6:16:19,2018-03-19 6:18:07,IP Address,100,107,TRUE,2018-03-19 6:18:08,R_2e3Cd2G403KN7Wz,anonymous,EN,"I consent, begin the study",AMY9EM1GA7VYP,,,,,,,1,6.2,6.5,,,,Michigan,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,35,Independent,,8688510
2018-03-19 6:16:21,2018-03-19 6:18:15,IP Address,100,114,TRUE,2018-03-19 6:18:16,R_2qaTuwrGFTxBz7E,anonymous,EN,"I consent, begin the study",A1ZOKYGMXHAHXY,,,,,,,,,,2,5,2,NC,Female,,Graduate degree,White,,Suburban community,,35,Republican Party,,8645404
2018-03-19 6:17:48,2018-03-19 6:19:05,IP Address,100,76,TRUE,2018-03-19 6:19:06,R_2ctqzLiSwtnNHUy,anonymous,EN,"I consent, begin the study",A8NLISJCZ38IZ,,,,,,,,,,8.2,5.1,8.4,,Female,,Bachelor degree,White,,Suburban community,,32,Republican Party,,8048708
2018-03-19 6:18:01,2018-03-19 6:19:41,IP Address,100,99,TRUE,2018-03-19 6:19:42,R_3k6OHZrzJXsFDSL,anonymous,EN,"I consent, begin the study",A36EKMJH2ZBZWY,,,,,,,8,8,8,,,,Illinois,Female,,Bachelor degree,White,,City or urban community,,25,Independent,,7764846
2018-03-19 6:17:07,2018-03-19 6:19:47,IP Address,100,160,TRUE,2018-03-19 6:19:48,R_25MHgjggPvwOWC9,anonymous,EN,"I consent, begin the study",A2L0DI8GCL54U8,5.1,5,9,,,,,,,,,,RI,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,51,Republican Party,,8896123
2018-03-19 6:19:11,2018-03-19 6:20:32,IP Address,100,81,TRUE,2018-03-19 6:20:33,R_BK9DLfufBryEtvH,anonymous,EN,"I consent, begin the study",A1S0F6VZT4N9CP,,,,2.1,5,2.1,,,,,,,Illinois,Female,,Graduate degree,White,,Suburban community,,34,Republican Party,,4491548
2018-03-19 6:19:15,2018-03-19 6:20:39,IP Address,100,83,TRUE,2018-03-19 6:20:39,R_3KL9IHnpj73Er6N,anonymous,EN,"I consent, begin the study",AQM1P6FBDL6YO,,,,9,1.8,9,,,,,,,Georgia,Female,,Some college but no degree,White,,Rural community,,35,Democratic party,,8253864
2018-03-19 6:19:20,2018-03-19 6:20:57,IP Address,100,97,TRUE,2018-03-19 6:20:58,R_1cUFDJdMRALtRgh,anonymous,EN,"I consent, begin the study",A34YHHGWGHRVGM,,,,,,,1.9,4.2,3.2,,,,north carolina,Female,,Some college but no degree,White,,Rural community,,35,Independent,,1308746
2018-03-19 6:19:39,2018-03-19 6:21:16,IP Address,100,96,TRUE,2018-03-19 6:21:16,R_21nWfLPLxjEUTkc,anonymous,EN,"I consent, begin the study",A38KA8KXRLEM7M,9,2.1,6,,,,,,,,,,Arkansas,Male,,Graduate degree,White,,City or urban community,,36,Libertarian Party,,9193376
2018-03-19 6:19:34,2018-03-19 6:21:30,IP Address,100,115,TRUE,2018-03-19 6:21:31,R_28CfoN1mGDVxP4K,anonymous,EN,"I consent, begin the study",A2FWJOSAHFW8P5,,,,,,,,,,8.1,2.5,9,Alabama,Female,,Associate degree,White,,Suburban community,,26,Republican Party,,9025708
2018-03-19 6:21:07,2018-03-19 6:22:43,IP Address,100,95,TRUE,2018-03-19 6:22:43,R_Owm7OH2iXKaT3Tr,anonymous,EN,"I consent, begin the study",A2LCP0T4E23JQS,7,5.1,6,,,,,,,,,,pa,Male,,Some college but no degree,White,,Suburban community,,36,Green Party,,3379242
2018-03-19 6:21:00,2018-03-19 6:23:03,IP Address,100,123,TRUE,2018-03-19 6:23:04,R_cVhn9HwSFn0GNvb,anonymous,EN,"I consent, begin the study",A19IWFLUTW6KQU,,,,7.2,3.8,5.4,,,,,,,michigan,Male,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,53,Independent,,9165612
2018-03-19 6:21:28,2018-03-19 6:23:19,IP Address,100,110,TRUE,2018-03-19 6:23:20,R_UlIT0EcGHjnmXXb,anonymous,EN,"I consent, begin the study",A2E746SZEOVYXS,,,,,,,2,7.1,8,,,,Minnesota,Male,,Bachelor degree,White,,Suburban community,,56,Independent,,7448257
2018-03-19 6:20:42,2018-03-19 6:23:20,IP Address,100,157,TRUE,2018-03-19 6:23:20,R_1plpl3x3jSZHmya,anonymous,EN,"I consent, begin the study",A1BUFAQDX5XRSK,,,,,,,,,,1,9,9,WV,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,65,Democratic party,,804754
2018-03-19 6:22:39,2018-03-19 6:24:00,IP Address,100,80,TRUE,2018-03-19 6:24:01,R_2b327KGRsHAPWyd,anonymous,EN,"I consent, begin the study",A3HGU6NO6U38IN,,,,2,2,8,,,,,,,Pennsylvania,Female,,Bachelor degree,White,,Rural community,,32,Republican Party,,1925508
2018-03-19 6:16:37,2018-03-19 6:25:00,IP Address,100,502,TRUE,2018-03-19 6:25:01,R_5tKSkognLVd4w0h,anonymous,EN,"I consent, begin the study",A1PP6DN7HB6Q9P,7.1,4,7.8,,,,,,,,,,Florida,Male,,Associate degree,Black or African-American,,Suburban community,,26,Independent,,118164
2018-03-19 6:23:12,2018-03-19 6:25:39,IP Address,100,147,TRUE,2018-03-19 6:25:40,R_ue17eP2FefJi0RH,anonymous,EN,"I consent, begin the study",ARJ4XIRNZ1PV1,,,,,,,,,,2,9,7,Pennsylvania,Female,,Graduate degree,White,,City or urban community,,31,Democratic party,,2987940
2018-03-19 6:24:29,2018-03-19 6:25:50,IP Address,100,80,TRUE,2018-03-19 6:25:51,R_1i9754ofLdTehEY,anonymous,EN,"I consent, begin the study",A182SB7NKMHUM9,,,,,,,1.2,8.5,9,,,,colo,Male,,Bachelor degree,White,,City or urban community,,55,Democratic party,,8683705
2018-03-19 6:24:50,2018-03-19 6:26:23,IP Address,100,93,TRUE,2018-03-19 6:26:24,R_pQtlXca04rnPv1L,anonymous,EN,"I consent, begin the study",A3M4T4G9YA061U,,,,,,,,,,2.1,3,6.7,TX,Female,,Some college but no degree,White,,Suburban community,,55,Democratic party,,1924026
2018-03-19 6:24:55,2018-03-19 6:26:29,IP Address,100,94,TRUE,2018-03-19 6:26:30,R_3kdgOJl2CDIpRNX,anonymous,EN,"I consent, begin the study",ARSABS3TFA1GU,7.5,6.9,8.7,,,,,,,,,,PA,Male,,Some college but no degree,White,,Suburban community,,35,Independent,,5796028
2018-03-19 6:25:04,2018-03-19 6:26:34,IP Address,100,89,TRUE,2018-03-19 6:26:34,R_27vAm2bKSNNLtBr,anonymous,EN,"I consent, begin the study",ATSZCAVI441RM,,,,1,9,1,,,,,,,Virginia,Female,,Some college but no degree,Black or African-American,,City or urban community,,28,Independent,,8158934
2018-03-19 6:23:47,2018-03-19 6:27:04,IP Address,100,197,TRUE,2018-03-19 6:27:05,R_BWgsjNzi0B7PDmV,anonymous,EN,"I consent, begin the study",A2ABOMU5VUN9NG,,,,,,,1,9,7.2,,,,Georgia,Female,,Graduate degree,White,,Suburban community,,43,Libertarian Party,,6094638
2018-03-19 6:25:20,2018-03-19 6:27:51,IP Address,100,150,TRUE,2018-03-19 6:27:52,R_2P11dJJ2EQSGlmA,anonymous,EN,"I consent, begin the study",A25YN3P6FC5Q53,,,,,,,1.8,6.1,8.2,,,,Arizona,Female,,Some college but no degree,White,,Suburban community,,50,Independent,,1058103
2018-03-19 6:26:10,2018-03-19 6:27:58,IP Address,100,107,TRUE,2018-03-19 6:27:58,R_3P7UzIOHoH6W7wi,anonymous,EN,"I consent, begin the study",AXSF1L70MQZEA,,,,8,1,9,,,,,,,Florida,Female,,Some college but no degree,White,,Rural community,,39,Democratic party,,8009163
2018-03-19 6:22:23,2018-03-19 6:28:21,IP Address,100,357,TRUE,2018-03-19 6:28:21,R_3hhwOU6yEMXeejx,anonymous,EN,"I consent, begin the study",A30J4IZCMCR31F,5,9,1,,,,,,,,,,co,Female,,Bachelor degree,White,,Suburban community,,32,Democratic party,,879859
2018-03-19 6:27:15,2018-03-19 6:28:58,IP Address,100,102,TRUE,2018-03-19 6:28:59,R_2tDqIFHr2OTFvZW,anonymous,EN,"I consent, begin the study",A3JY3Y5GWS3SYS,,,,,,,,,,8.8,2.3,8.3,Missouri,Female,,Some college but no degree,White,,Suburban community,,46,Republican Party,,4573404
2018-03-19 6:27:46,2018-03-19 6:29:12,IP Address,100,85,TRUE,2018-03-19 6:29:13,R_2ckMk6gjIXKbg3t,anonymous,EN,"I consent, begin the study",A31L5H1AOWJLV1,8,2,9,,,,,,,,,,CT,Male,,Bachelor degree,White,,Suburban community,,27,Republican Party,,859088
2018-03-19 6:26:10,2018-03-19 6:30:07,IP Address,100,236,TRUE,2018-03-19 6:30:08,R_1gUVILTzgIbA136,anonymous,EN,"I consent, begin the study",A26F4V1IL66L6S,,,,3.3,8.9,5.4,,,,,,,PA,Female,,Bachelor degree,White,,Rural community,,26,Republican Party,,954539
2018-03-19 6:28:56,2018-03-19 6:30:29,IP Address,100,93,TRUE,2018-03-19 6:30:30,R_3imT4haNX8RrfBU,anonymous,EN,"I consent, begin the study",A1X79L9S8T2A0Z,,,,,,,,,,1,9,1,florida,Male,,Some college but no degree,White,,Rural community,,25,Republican Party,,8149476
2018-03-19 6:29:20,2018-03-19 6:31:28,IP Address,100,128,TRUE,2018-03-19 6:31:29,R_3FVg0DSL7ZGk3pd,anonymous,EN,"I consent, begin the study",A3FKC2UR61C4T7,,,,,,,,,,7.1,3.8,9,Florida,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,30,Democratic party,,8556339
2018-03-19 6:27:08,2018-03-19 6:31:31,IP Address,100,263,TRUE,2018-03-19 6:31:32,R_2fCYwRYqd8fIdcC,anonymous,EN,"I consent, begin the study",A2XS5QI4YX493N,,,,,,,7,6,8,,,,Mississippi,Female,,Associate degree,White,,Rural community,,33,Republican Party,,2508803
2018-03-19 6:30:16,2018-03-19 6:31:44,IP Address,100,88,TRUE,2018-03-19 6:31:45,R_3siS2j0MsZDhRIc,anonymous,EN,"I consent, begin the study",ADGE1P244LWYU,,,,2.9,9,6.1,,,,,,,PA,Male,,Associate degree,White,,Suburban community,,30,Republican Party,,4766705
2018-03-19 6:29:56,2018-03-19 6:32:28,IP Address,100,151,TRUE,2018-03-19 6:32:28,R_DkF2OdhOJgd59hT,anonymous,EN,"I consent, begin the study",A21992GZ32431E,6.6,4.8,9,,,,,,,,,,pennsylvania,Female,,Some college but no degree,White,,Suburban community,,23,Democratic party,,4625281
2018-03-19 6:31:40,2018-03-19 6:33:13,IP Address,100,93,TRUE,2018-03-19 6:33:14,R_3MQf4qBYVYF2cVK,anonymous,EN,"I consent, begin the study",A1QHJGHKDIG3T5,,,,,,,9,9,9,,,,Michigan,Female,,Graduate degree,Asian,,Suburban community,,35,Democratic party,,9102134
2018-03-19 6:31:44,2018-03-19 6:33:14,IP Address,100,90,TRUE,2018-03-19 6:33:15,R_2zBeg31JxNsQA8R,anonymous,EN,"I consent, begin the study",AM0QVBV8L6QCJ,,,,9,1.8,9,,,,,,,New York,Male,,Graduate degree,White,,City or urban community,,56,Democratic party,,1884506
2018-03-19 6:31:59,2018-03-19 6:34:28,IP Address,100,149,TRUE,2018-03-19 6:34:29,R_d0ujKAY4FREKKJj,anonymous,EN,"I consent, begin the study",A3O81LHBBI8NPK,,,,,,,,,,9,9,9,TN,Female,,Some college but no degree,White,,Rural community,,33,Independent,,2599183
2018-03-19 6:33:55,2018-03-19 6:35:03,IP Address,100,68,TRUE,2018-03-19 6:35:04,R_1n2PBKI8t1jnYMI,anonymous,EN,"I consent, begin the study",A4D6VUZ9Q850U,6,3.1,5.1,,,,,,,,,,MI,Female,,Bachelor degree,White,,Suburban community,,36,Independent,,6724908
2018-03-19 6:34:17,2018-03-19 6:36:00,IP Address,100,103,TRUE,2018-03-19 6:36:01,R_12Qr3VCIaJU6cik,anonymous,EN,"I consent, begin the study",A3HOBJ4PJUOCUN,,,,,,,2,6.8,8,,,,Pennsylvania,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,57,Independent,,4918919
2018-03-19 6:35:02,2018-03-19 6:36:38,IP Address,100,96,TRUE,2018-03-19 6:36:39,R_eYaFcT9IFaaMLex,anonymous,EN,"I consent, begin the study",A39YBLQYIUBR76,2,7.3,9,,,,,,,,,,Vermont,Male,,Associate degree,White,,Suburban community,,44,Independent,,9491212
2018-03-19 6:06:01,2018-03-19 6:39:46,IP Address,100,2025,TRUE,2018-03-19 6:39:47,R_2aLlY7mph7SdJYL,anonymous,EN,"I consent, begin the study",A3862RIFFUV141,,,,,,,,,,2.5,6.9,3.3,Florida,Male,,Some college but no degree,White,,City or urban community,,47,Independent,,9999582
2018-03-19 6:28:18,2018-03-19 6:40:41,IP Address,100,742,TRUE,2018-03-19 6:40:42,R_3oWTa5LmpvnuQkC,anonymous,EN,"I consent, begin the study",A13FUEPWBCLBUY,,,,,,,7,9,8,,,,Florida,Male,,Graduate degree,White,,City or urban community,,34,Republican Party,,908336
2018-03-19 6:39:12,2018-03-19 6:41:49,IP Address,100,156,TRUE,2018-03-19 6:41:50,R_1kFkDOPd5k8j5FG,anonymous,EN,"I consent, begin the study",A2BK45LZGGWPLX,,,,6.1,5.1,7,,,,,,,VA,Female,,Graduate degree,White,,Rural community,,61,Democratic party,,9241716
2018-03-19 6:46:36,2018-03-19 6:48:08,IP Address,100,91,TRUE,2018-03-19 6:48:09,R_3oA6BRVqIt6c859,anonymous,EN,"I consent, begin the study",AUXLYFSBRCHZQ,,,,9,4,6.6,,,,,,,wa,Female,,Some college but no degree,White,,Suburban community,,34,Independent,,3607444
2018-03-19 6:28:52,2018-03-19 6:48:17,IP Address,100,1164,TRUE,2018-03-19 6:48:17,R_PM96SMPgOocoP0l,anonymous,EN,"I consent, begin the study",A3pqugiqqpr98,,,,,,,,,,7.1,5.9,4,new york,Male,,Associate degree,White,,City or urban community,,26,Republican Party,,7304167
2018-03-19 6:55:33,2018-03-19 6:56:57,IP Address,100,84,TRUE,2018-03-19 6:56:58,R_1n24YxbzCNnR1LZ,anonymous,EN,"I consent, begin the study",A1XFAUNS2LQL9H,7.7,1.7,7.8,,,,,,,,,,Oklahoma,Male,,Associate degree,White,,City or urban community,,35,Republican Party,,6105708
2018-03-19 7:03:18,2018-03-19 7:05:18,IP Address,100,120,TRUE,2018-03-19 7:05:19,R_2DOYzXMXipSPcDP,anonymous,EN,"I consent, begin the study",A27QBYDLN5V11F,,,,,,,9,5.1,5.1,,,,Georgia,Female,,Associate degree,White,,Rural community,,36,Independent,,1549843
2018-03-19 7:03:38,2018-03-19 7:06:49,IP Address,100,190,TRUE,2018-03-19 7:06:50,R_1GCYGvCcsvFiVFM,anonymous,EN,"I consent, begin the study",A1KFIQBETMB81I,5,9,9,,,,,,,,,,Massachusetts ,Female,,Associate degree,White,,Rural community,,44,Republican Party,,3352708
2018-03-19 7:13:40,2018-03-19 7:15:25,IP Address,100,105,TRUE,2018-03-19 7:15:26,R_3PouFwdoAf6DbOD,anonymous,EN,"I consent, begin the study",ACVEFRSUAPSEQ,,,,,,,,,,5,9,5,PA,Female,,Some college but no degree,White,,Suburban community,,48,Republican Party,,7914508
2018-03-19 7:28:55,2018-03-19 7:29:45,IP Address,100,50,TRUE,2018-03-19 7:29:46,R_3KDXq8mqPTIW4H1,anonymous,EN,"I consent, begin the study",APGX2WZ59OWDN,,,,,,,3.7,7.2,6.1,,,,MI,Female,,Bachelor degree,White,,City or urban community,,24,Democratic party,,8064728
2018-03-19 7:44:35,2018-03-19 7:46:03,IP Address,100,87,TRUE,2018-03-19 7:46:04,R_10GVFGT2KsEU55o,anonymous,EN,"I consent, begin the study",A3DAJROQC1BLNI,,,,,,,7.1,8.6,8.1,,,,Florida,Female,,Bachelor degree,White,,Suburban community,,39,Independent,,7167254
2018-03-19 8:08:25,2018-03-19 8:10:45,IP Address,100,139,TRUE,2018-03-19 8:10:46,R_sQZjJ7xCRZGkRc5,anonymous,EN,"I consent, begin the study",ADXHWQLUQBK77,,,,8,3,6.5,,,,,,,California,Male,,Some college but no degree,White,,City or urban community,,64,Democratic party,,5782508
2018-03-19 8:21:32,2018-03-19 8:23:05,IP Address,100,92,TRUE,2018-03-19 8:23:06,R_1jNilN3ARwKtQqV,anonymous,EN,"I consent, begin the study",A1TGT802ZOOR0,6,3,3,,,,,,,,,,Kentucky,Male,,Bachelor degree,White,,Suburban community,,43,Independent,,654004
2018-03-19 8:22:29,2018-03-19 8:24:42,IP Address,100,132,TRUE,2018-03-19 8:24:43,R_1Dx6QwypGJJS3eG,anonymous,EN,"I consent, begin the study",A3KW8RIWBQ1O7F,,,,,,,,,,6.5,9,6.5,Georgia,Male,,Some college but no degree,Black or African-American,,City or urban community,,25,Democratic party,,654859
2018-03-19 8:30:47,2018-03-19 8:34:57,IP Address,100,249,TRUE,2018-03-19 8:34:58,R_241r74hqpdjcO2Z,anonymous,EN,"I consent, begin the study",A10Z9NV22LNS5A,9,2.9,5.6,,,,,,,,,,Tn,Female,,Bachelor degree,White,,Rural community,,40,Republican Party,,7500525
2018-03-19 8:35:43,2018-03-19 8:37:48,IP Address,100,124,TRUE,2018-03-19 8:37:49,R_1E4lvutMysZ6FfY,anonymous,EN,"I consent, begin the study",A1HN4550TIXQBZ,,,,,,,,,,9,5,1,Texas,Male,,Bachelor degree,Asian,,City or urban community,,30,Democratic party,,3055600
2018-03-19 8:21:54,2018-03-19 8:42:09,IP Address,100,1214,TRUE,2018-03-19 8:42:10,R_2OUeWRUWo9eaSQF,anonymous,EN,"I consent, begin the study",A34EIXOWQY9383,,,,,,,2,7.9,9,,,,Virginia,Male,,Some college but no degree,White,,City or urban community,,29,Republican Party,,3769040
,,,,,,,,,,,Number of values,50,50,50,48,48,48,51,51,51,51,51,51,,Female: 112,,Bachelor degree: 60,White: 170,,City or urban community : 52,,39.43,Democratic party: 68,,
,,,,,,,,,,,Mean ,5.19,5.4,6.998,5.364583333,4.566666667,6.2375,5.094117647,6.345098039,7.039215686,6.464705882,4.698039216,6.91372549,,,,Some college but no degree: 54,Black or African-American: 16,,Suburban community : 97,,36,Republican Party: 56,,
,,,,,,,,,,,Median,5.95,5,7.65,5.3,4,6.55,5.6,6.4,7.9,8,4.2,7.5,,,,"Associate degree: 28
",Asian: 10,,Rural community: 50,,,Independent: 66,,
,,,,,,,,,,,Standard Dev,2.857218928,2.421074142,2.20830161,3.056992639,2.741527352,2.56032428,2.886303815,2.092405851,2.060466198,2.834647229,2.783247517,2.244472042,,,,"High school degree or equivalent (e.g., GED): 19","Spanish, Hispanic, or Latino: 5",,,,,,,
,,,,,,,,,,,,#VALUE!,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,1,0.04764197161,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,2,0.04764197161,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,3,0.1040865239,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,4,0.1280263997,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,5,0.1393177074,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,6,0.1341265841,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,7,0.1142418345,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,9,0.05739195947,,,,,,,,,,,,,,,,,,,,,,,

==> f2.csv <==
StartDate,EndDate,Status,Progress,Duration (in seconds),Finished,RecordedDate,ResponseId,DistributionChannel,UserLanguage,QID172807553,MTurk ID,7040_1,7040_2,7040_3,10020_1,10020_2,10020_3,5550_1,5550_2,5550_3,9010_1,9010_2,9010_3,Feedback,D1,D2,D2_2_TEXT,D3,D4,D4_8_TEXT,D5,D5_4_TEXT,D6,D7,D7_5_TEXT,mTurkCode
Start Date,End Date,Response Type,Progress,Duration (in seconds),Finished,Recorded Date,Response ID,Distribution Channel,User Language,"Participation is voluntary
It is your choice whether or not to participate in this research.  If you choose to participate, you may change your mind and leave the study at any time.  Refusal to participate or stopping your participation will involve no penalty or loss of benefits to which you are otherwise entitled.


What is the purpose of this research?
The purpose of this research is to understand the fairness perceptions of different people.   
How long will I take part in this research?
Your participation will take approximately 2 minutes.


What can I expect if I take part in this research?
As a participant, you will be presented with some scenarios. Decisions will be made in each scenario. You will be asked to indicate to what extent you consider that decision to be fair. 


What are the risks and possible discomforts?
There are no anticipated risks from participating in this study. 


If I take part in this research, how will my privacy be protected? What happens to the information you collect? 
No identifying information about you will be stored. The data collected will be stored securely. 


If I have any questions, concerns or complaints about this research study, who can I talk to?
The researcher for this study is Prof. D. C. Parkes who can be reached at Maxwell Dworkin 229, 33 Oxford St, Cambridge, MA 02138, fairnessmachine@gmail.com.

If you have questions, concerns, or complaints,
If you would like to talk to the research team,
If you think the research has harmed you, or 
If you wish to withdraw from the study. 



This research has been reviewed by the Committee on the Use of Human Subjects in Research at Harvard University.  They can be reached at 617-496-2847, 1350 Massachusetts Avenue, 9th Floor, Suite 935, Cambridge, MA 02138, or cuhs@harvard.edu for any of the following:

If your questions, concerns, or complaints are not being answered by the research team,
If you cannot reach the research team,
If you want to talk to someone besides the research team, or
If you have questions about your rights as a research participant.



Statement of Consent
By clicking on the ""I consent, begin the study"" option you confirm that you have read and understood the above, are an adult (that is, are 18 years old or older), and that you agree to take part in this research. Your participation is voluntary and you are free to leave the experiment at any time by simply closing the web browser.",Please enter your MTurk ID:,"There are two candidates – Person A and Person B, they are identical in every way, except their race and loan repayment rates. Both of them have applied for a $50,000 loan to start a business, and the loan officer only has $50,000.

Person APerson BGenderMaleMaleRaceWhiteBlackIndividual loan repayment rate  70%40%Amount requested$50,000$50,000


To what extent do you think the following decisions are fair? For each decision, please indicate how fair you think the decision is by dragging the slider bar to a point on the line, where 1 means ""not fair at all"", and 9 means ""completely fair”. - The loan officer has decided to give all the money ($50,000) to Person A.","There are two candidates – Person A and Person B, they are identical in every way, except their race and loan repayment rates. Both of them have applied for a $50,000 loan to start a business, and the loan officer only has $50,000.

Person APerson BGenderMaleMaleRaceWhiteBlackIndividual loan repayment rate  70%40%Amount requested$50,000$50,000


To what extent do you think the following decisions are fair? For each decision, please indicate how fair you think the decision is by dragging the slider bar to a point on the line, where 1 means ""not fair at all"", and 9 means ""completely fair”. - The loan officer has decided to split the money 50/50 between the two candidates, giving $25,000 to Person A and $25,000 to Person B.","There are two candidates – Person A and Person B, they are identical in every way, except their race and loan repayment rates. Both of them have applied for a $50,000 loan to start a business, and the loan officer only has $50,000.

Person APerson BGenderMaleMaleRaceWhiteBlackIndividual loan repayment rate  70%40%Amount requested$50,000$50,000


To what extent do you think the following decisions are fair? For each decision, please indicate how fair you think the decision is by dragging the slider bar to a point on the line, where 1 means ""not fair at all"", and 9 means ""completely fair”. - The loan officer has decided to give Person A $31,818, which is proportional to that person's payback rate of 70%, and give Person B $18,181, which is proportional to that person's payback rate of 40%.","There are two candidates – Person A and Person B, they are identical in every way, except their race and loan repayment rates. Both of them have applied for a $50,000 loan to start a business, and the loan officer only has $50,000.

Person APerson BGenderMaleMaleRaceWhiteBlackIndividual loan repayment rate  100%20%Amount requested$50,000$50,000


To what extent do you think the following decisions are fair? For each decision, please indicate how fair you think the decision is by dragging the slider bar to a point on the line, where 1 means ""not fair at all"", and 9 means ""completely fair”. - The loan officer has decided to give all the money ($50,000) to Person A.","There are two candidates – Person A and Person B, they are identical in every way, except their race and loan repayment rates. Both of them have applied for a $50,000 loan to start a business, and the loan officer only has $50,000.

Person APerson BGenderMaleMaleRaceWhiteBlackIndividual loan repayment rate  100%20%Amount requested$50,000$50,000


To what extent do you think the following decisions are fair? For each decision, please indicate how fair you think the decision is by dragging the slider bar to a point on the line, where 1 means ""not fair at all"", and 9 means ""completely fair”. - The loan officer has decided to split the money 50/50 between the two candidates, giving $25,000 to Person A and $25,000 to Person B.","There are two candidates – Person A and Person B, they are identical in every way, except their race and loan repayment rates. Both of them have applied for a $50,000 loan to start a business, and the loan officer only has $50,000.

Person APerson BGenderMaleMaleRaceWhiteBlackIndividual loan repayment rate  100%20%Amount requested$50,000$50,000


To what extent do you think the following decisions are fair? For each decision, please indicate how fair you think the decision is by dragging the slider bar to a point on the line, where 1 means ""not fair at all"", and 9 means ""completely fair”. - The loan officer has decided to give Person A $41,666, which is proportional to that person's payback rate of 100%, and give Person B $8,333, which is proportional to that person's payback rate of 20%.","There are two candidates – Person A and Person B, they are identical in every way, except their race and loan repayment rates. Both of them have applied for a $50,000 loan to start a business, and the loan officer only has $50,000.

Person APerson BGenderMaleMaleRaceWhiteBlackIndividual loan repayment rate  55%50%Amount requested$50,000$50,000


To what extent do you think the following decisions are fair? For each decision, please indicate how fair you think the decision is by dragging the slider bar to a point on the line, where 1 means ""not fair at all"", and 9 means ""completely fair”. - The loan officer has decided to give all the money ($50,000) to Person A.","There are two candidates – Person A and Person B, they are identical in every way, except their race and loan repayment rates. Both of them have applied for a $50,000 loan to start a business, and the loan officer only has $50,000.

Person APerson BGenderMaleMaleRaceWhiteBlackIndividual loan repayment rate  55%50%Amount requested$50,000$50,000


To what extent do you think the following decisions are fair? For each decision, please indicate how fair you think the decision is by dragging the slider bar to a point on the line, where 1 means ""not fair at all"", and 9 means ""completely fair”. - The loan officer has decided to split the money 50/50 between the two candidates, giving $25,000 to Person A and $25,000 to Person B.","There are two candidates – Person A and Person B, they are identical in every way, except their race and loan repayment rates. Both of them have applied for a $50,000 loan to start a business, and the loan officer only has $50,000.

Person APerson BGenderMaleMaleRaceWhiteBlackIndividual loan repayment rate  55%50%Amount requested$50,000$50,000


To what extent do you think the following decisions are fair? For each decision, please indicate how fair you think the decision is by dragging the slider bar to a point on the line, where 1 means ""not fair at all"", and 9 means ""completely fair”. - The loan officer has decided to give Person A $26,190, which is proportional to that person's payback rate of 55%, and give Person B $23,809, which is proportional to that person's payback rate of 50%.","There are two candidates – Person A and Person B, they are identical in every way, except their race and loan repayment rates. Both of them have applied for a $50,000 loan to start a business, and the loan officer only has $50,000.

Person APerson BGenderMaleMaleRaceWhiteBlackIndividual loan repayment rate  90%10%Amount requested$50,000$50,000


To what extent do you think the following decisions are fair? For each decision, please indicate how fair you think the decision is by dragging the slider bar to a point on the line, where 1 means ""not fair at all"", and 9 means ""completely fair”. - The loan officer has decided to give all the money ($50,000) to Person A.","There are two candidates – Person A and Person B, they are identical in every way, except their race and loan repayment rates. Both of them have applied for a $50,000 loan to start a business, and the loan officer only has $50,000.

Person APerson BGenderMaleMaleRaceWhiteBlackIndividual loan repayment rate  90%10%Amount requested$50,000$50,000


To what extent do you think the following decisions are fair? For each decision, please indicate how fair you think the decision is by dragging the slider bar to a point on the line, where 1 means ""not fair at all"", and 9 means ""completely fair”. - The loan officer has decided to split the money 50/50 between the two candidates, giving $25,000 to Person A and $25,000 to Person B.","There are two candidates – Person A and Person B, they are identical in every way, except their race and loan repayment rates. Both of them have applied for a $50,000 loan to start a business, and the loan officer only has $50,000.

Person APerson BGenderMaleMaleRaceWhiteBlackIndividual loan repayment rate  90%10%Amount requested$50,000$50,000


To what extent do you think the following decisions are fair? For each decision, please indicate how fair you think the decision is by dragging the slider bar to a point on the line, where 1 means ""not fair at all"", and 9 means ""completely fair”. - The loan officer has decided to give Person A $45,000, which is proportional to that person's payback rate of 90%, and give Person B $5,000, which is proportional to that person's payback rate of 10%.","Do you have any feedback for us? If yes, please enter it in the textbox below.    For example, was some unclear or confusing?",Which state do you live in?,Do you identify as: - Selected Choice,Do you identify as: - Other (please specify): - Text,What is the highest level of school you have completed or the highest degree you have received?,Do you identify as: - Selected Choice,Do you identify as: - Other (please specify): - Text,In what type of community do you live? - Selected Choice,In what type of community do you live? - Other (please specify): - Text,What is your age?,Which political party do you identify: - Selected Choice,Which political party do you identify: - Other (please specify): - Text,mTurkCode
"{""ImportId"":""startDate"",""timeZone"":""America/Denver""}","{""ImportId"":""endDate"",""timeZone"":""America/Denver""}","{""ImportId"":""status""}","{""ImportId"":""progress""}","{""ImportId"":""duration""}","{""ImportId"":""finished""}","{""ImportId"":""recordedDate"",""timeZone"":""America/Denver""}","{""ImportId"":""_recordId""}","{""ImportId"":""distributionChannel""}","{""ImportId"":""userLanguage""}","{""ImportId"":""QID172807553""}","{""ImportId"":""QID28_TEXT""}","{""ImportId"":""QID29_1""}","{""ImportId"":""QID29_2""}","{""ImportId"":""QID29_3""}","{""ImportId"":""QID30_1""}","{""ImportId"":""QID30_2""}","{""ImportId"":""QID30_3""}","{""ImportId"":""QID31_1""}","{""ImportId"":""QID31_2""}","{""ImportId"":""QID31_3""}","{""ImportId"":""QID32_1""}","{""ImportId"":""QID32_2""}","{""ImportId"":""QID32_3""}","{""ImportId"":""QID34_TEXT""}","{""ImportId"":""QID16_TEXT""}","{""ImportId"":""QID19""}","{""ImportId"":""QID19_2_TEXT""}","{""ImportId"":""QID20""}","{""ImportId"":""QID21""}","{""ImportId"":""QID21_8_TEXT""}","{""ImportId"":""QID22""}","{""ImportId"":""QID22_4_TEXT""}","{""ImportId"":""QID24_TEXT""}","{""ImportId"":""QID25""}","{""ImportId"":""QID25_5_TEXT""}","{""ImportId"":""mTurkCode""}"
4/19/18 14:00,4/19/18 14:01,IP Address,100,43,TRUE,4/19/18 14:01,R_3LZ3idB7sQvGnjo,anonymous,EN,"I consent, begin the study",AXP41GGYZKAN6,6.1,6.6,6,,,,,,,,,,no,nc,Female,,"High school degree or equivalent (e.g., GED)",Black or African-American,,Rural community,,29,Democratic party,,5106294
4/19/18 14:01,4/19/18 14:02,IP Address,100,52,TRUE,4/19/18 14:02,R_vNcg3VjmeKbhXDr,anonymous,EN,"I consent, begin the study",A136SBQYT4RFKX,,,,,,,5.6,7.2,5.1,,,,,illinois,Male,,Bachelor degree,White,,Suburban community,,28,Democratic party,,3709674
4/19/18 14:01,4/19/18 14:02,IP Address,100,60,TRUE,4/19/18 14:02,R_3G1TvlHFeXt85m6,anonymous,EN,"I consent, begin the study",A1PP6DN7HB6Q9P,,,,9,3.3,8.3,,,,,,,,Florida,Male,,Associate degree,Black or African-American,,Suburban community,,26,Democratic party,,648071
4/19/18 14:00,4/19/18 14:02,IP Address,100,88,TRUE,4/19/18 14:02,R_2rISgkYptlcalhV,anonymous,EN,"I consent, begin the study",AYHP1BNAYFYQD,,,,5,2.9,9,,,,,,,,California,Female,,Graduate degree,White,,City or urban community,,26,Democratic party,,1173047
4/19/18 14:01,4/19/18 14:02,IP Address,100,62,TRUE,4/19/18 14:02,R_3I9SkBza0EVCXCu,anonymous,EN,"I consent, begin the study",A14GHC1CURH2V7,2.5,5.2,4.6,,,,,,,,,,,MO,Male,,Associate degree,White,,Suburban community,,39,Republican Party,,8551478
4/19/18 14:01,4/19/18 14:02,IP Address,100,78,TRUE,4/19/18 14:02,R_NUsUuQE0z4YZIiZ,anonymous,EN,"I consent, begin the study",A2309F1W6LTPF6,,,,6.4,6.3,6.2,,,,,,,no thanks,New Jersey,Female,,Graduate degree,White,,Suburban community,,26,Democratic party,,219630
4/19/18 14:00,4/19/18 14:02,IP Address,100,110,TRUE,4/19/18 14:02,R_31twkBK4p08HQLS,anonymous,EN,"I consent, begin the study",A3HOBJ4PJUOCUN,7,5,7,,,,,,,,,,no issues,Pennsylvania,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,57,Independent,,4379901
4/19/18 14:01,4/19/18 14:02,IP Address,100,103,TRUE,4/19/18 14:02,R_1H7gcGu2unux0Uq,anonymous,EN,"I consent, begin the study",A1SGIACNC9DUV3,,,,,,,,,,1.8,6.2,7.1,,AK,Female,,Associate degree,White,,City or urban community,,41,Independent,,8310561
4/19/18 14:01,4/19/18 14:02,IP Address,100,113,TRUE,4/19/18 14:02,R_ykjDGk1056N1Bu1,anonymous,EN,"I consent, begin the study",A22KRF782ELLB0,,,,,,,,,,2,7.8,7,,Kentucky,Male,,Bachelor degree,White,,Suburban community,,36,Democratic party,,408936
4/19/18 14:01,4/19/18 14:02,IP Address,100,79,TRUE,4/19/18 14:02,R_Uo9zBdTEIDF5L0t,anonymous,EN,"I consent, begin the study",AI4AO0O0WIJF7,,,,3.1,4.1,7.8,,,,,,,,AZ,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,43,Independent,,3357299
4/19/18 14:00,4/19/18 14:02,IP Address,100,122,TRUE,4/19/18 14:02,R_1g60SeXNVkQ6nXb,anonymous,EN,"I consent, begin the study",AXJHKT9KSDEUF,,,,,,,1,9,9,,,,No.,Florida,Female,,Associate degree,White,,Suburban community,,44,Republican Party,,979759
4/19/18 14:01,4/19/18 14:03,IP Address,100,121,TRUE,4/19/18 14:03,R_1obzLKXT53vscgm,anonymous,EN,"I consent, begin the study",A2KAZUUDK9TT3L,,,,,,,1,5,1,,,,Everything was clear.,Ohio,Female,,Some college but no degree,White,,City or urban community,,52,Democratic party,,6482009
4/19/18 14:01,4/19/18 14:03,IP Address,100,98,TRUE,4/19/18 14:03,R_2fCoQPAQm9usshI,anonymous,EN,"I consent, begin the study",A23YQ8J1DNM084,5,6.5,8,,,,,,,,,,,Colorado,Female,,Bachelor degree,White,,Rural community,,40,Republican Party,,4383004
4/19/18 14:02,4/19/18 14:03,IP Address,100,52,TRUE,4/19/18 14:03,R_2WujhAAnNNA1dUi,anonymous,EN,"I consent, begin the study",A13MV24Z1PW8VB,6,6.3,5.9,,,,,,,,,,,New York,Male,,Some college but no degree,White,,Suburban community,,19,Democratic party,,3738581
4/19/18 14:01,4/19/18 14:03,IP Address,100,92,TRUE,4/19/18 14:03,R_Doe34OijiCvSlzj,anonymous,EN,"I consent, begin the study",A161AJDHLJVCLZ,,,,,,,,,,7.4,4,7.7,,PA,Female,,Graduate degree,White,,Suburban community,,30,Democratic party,,8072050
4/19/18 14:01,4/19/18 14:03,IP Address,100,114,TRUE,4/19/18 14:03,R_3DubGCHyB3pTgDI,anonymous,EN,"I consent, begin the study",A21Y7K669KM1PR,,,,,,,,,,1,5,1.6,,IL,Female,,Bachelor degree,White,,Suburban community,,48,Republican Party,,3403311
4/19/18 14:02,4/19/18 14:03,IP Address,100,47,TRUE,4/19/18 14:03,R_22sNqmvHecl7lW9,anonymous,EN,"I consent, begin the study",APF1EAZT104LQ,4.8,5.8,5.7,,,,,,,,,,no,Arizona,Male,,Some college but no degree,White,,Suburban community,,27,Democratic party,,6911852
4/19/18 14:01,4/19/18 14:03,IP Address,100,118,TRUE,4/19/18 14:03,R_3izlLQk6BoyxP7H,anonymous,EN,"I consent, begin the study",A2CLC1TXNY7J45,,,,,,,1,7.7,6.5,,,,,Washington,Female,,Some college but no degree,"Asian,Asian-American",,City or urban community,,20,"Libertarian Party,Independent",,9078873
4/19/18 14:02,4/19/18 14:03,IP Address,100,79,TRUE,4/19/18 14:03,R_3gSLcwf76zGflrh,anonymous,EN,"I consent, begin the study",A2A2CEBYMI2UNJ,,,,,,,,,,8.1,3.5,9,No,Mi,Female,,Bachelor degree,White,,Rural community,,25,"Libertarian Party,Independent",,2468146
4/19/18 14:03,4/19/18 14:04,IP Address,100,60,TRUE,4/19/18 14:04,R_3iyt1LiWQMNyxpR,anonymous,ES-ES,"I consent, begin the study",A2TEFD5FHW4GR,,,,5.9,4.3,7.3,,,,,,,it made sense,MN,Male,,Bachelor degree,White,,Rural community,,20,Republican Party,,1606996
4/19/18 14:03,4/19/18 14:04,IP Address,100,54,TRUE,4/19/18 14:04,R_1pYAbgEgpfavzxJ,anonymous,EN,"I consent, begin the study",APGX2WZ59OWDN,,,,,,,,,,6.5,7.2,7.8,,MI,Female,,Bachelor degree,White,,City or urban community,,24,Democratic party,,1800875
4/19/18 14:02,4/19/18 14:04,IP Address,100,100,TRUE,4/19/18 14:04,R_3D541iMx50Ll4tl,anonymous,EN,"I consent, begin the study",A265YVS68WFFPQ,,,,2,9,2.5,,,,,,,,California,Female,,Bachelor degree,White,,Suburban community,,27,Democratic party,,6863856
4/19/18 14:02,4/19/18 14:04,IP Address,100,113,TRUE,4/19/18 14:04,R_1onJ38ATqTc9xSr,anonymous,EN,"I consent, begin the study",A1CWDCM0WHXQXZ,,,,,,,,,,7.5,4,7.6,,NY,Male,,Bachelor degree,White,,Suburban community,,29,Republican Party,,7838923
4/19/18 14:01,4/19/18 14:04,IP Address,100,183,TRUE,4/19/18 14:04,R_bCOLnxVKsl110Jj,anonymous,EN,"I consent, begin the study",A2KED6T6BO622W,,,,,,,7.2,8.9,9,,,,,North Carolina ,Female,,Bachelor degree,White,,Suburban community,,48,Independent,,7423072
4/19/18 14:03,4/19/18 14:04,IP Address,100,100,TRUE,4/19/18 14:04,R_PGIGh8wze37FDkB,anonymous,EN,"I consent, begin the study",A3246QU7ZDBXE5,,,,,,,,,,2.7,9,8.1,,NJ,Female,,Associate degree,White,,Suburban community,,44,Democratic party,,3482577
4/19/18 14:02,4/19/18 14:05,IP Address,100,148,TRUE,4/19/18 14:05,R_3qZDthTRC9gVNQy,anonymous,EN,"I consent, begin the study",AV8YCU0R4D94I,,,,,,,4,8.5,9,,,,Thank you! :),California,Female,,Graduate degree,White,,Suburban community,,51,Democratic party,,8101327
4/19/18 14:03,4/19/18 14:05,IP Address,100,114,TRUE,4/19/18 14:05,R_1EZJM6bw5q3Uv3h,anonymous,EN,"I consent, begin the study",A3SJC14SP6LD22,7.5,3,7.5,,,,,,,,,,,Idaho,Female,,Some college but no degree,White,,City or urban community,,39,Democratic party,,3218644
4/19/18 14:03,4/19/18 14:05,IP Address,100,106,TRUE,4/19/18 14:05,R_1K9XUMf7lCBXfWN,anonymous,EN,"I consent, begin the study",A2ICNC7EZMGL2X,6,4.1,8,,,,,,,,,,,WA,Female,,Associate degree,White,,Suburban community,,25,Democratic party,,5241212
4/19/18 14:02,4/19/18 14:05,IP Address,100,142,TRUE,4/19/18 14:05,R_ulEa4VKcRVKlPdn,anonymous,EN,"I consent, begin the study",AZNNPGW3VNPQ2,,,,,,,9,9,9,,,,,MICHIGAN,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,58,Democratic party,,7386492
4/19/18 14:02,4/19/18 14:05,IP Address,100,158,TRUE,4/19/18 14:05,R_2aE9Bmo6ePRVWVD,anonymous,EN,"I consent, begin the study",A1NI2S8SAL9I3Q,,,,,,,,,,9,2.3,9,very clear and good!,NC,Female,,Some college but no degree,White,,Rural community,,66,Independent,,2892433
4/19/18 14:03,4/19/18 14:05,IP Address,100,108,TRUE,4/19/18 14:05,R_YYACUEwCIdg7lst,anonymous,EN,"I consent, begin the study",APJ3Z84350UWX,5.6,3.1,8.3,,,,,,,,,,,Washington,Male,,Some college but no degree,White,,Suburban community,,25,Democratic party,,2087910
4/19/18 14:04,4/19/18 14:05,IP Address,100,97,TRUE,4/19/18 14:05,R_2ZKdj987J5bppMm,anonymous,EN,"I consent, begin the study",A6473WNMQE7PK,,,,,,,1.1,5,5.3,,,,,California,Female,,Bachelor degree,Asian,,Suburban community,,23,Democratic party,,5591475
4/19/18 14:03,4/19/18 14:05,IP Address,100,137,TRUE,4/19/18 14:05,R_3lXrsE31gY8mrnq,anonymous,EN,"I consent, begin the study",A3IEGZEXRQ0UIN,,,,,,,1,9,9,,,,,CA,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,City or urban community,,40,Democratic party,,463075
4/19/18 14:04,4/19/18 14:06,IP Address,100,74,TRUE,4/19/18 14:06,R_R8DKeCF4bho8aKR,anonymous,EN,"I consent, begin the study",A1H4GJFI4NJWKV,4,1,9,,,,,,,,,,,illinois,Female,,Graduate degree,White,,Rural community,,40,Republican Party,,7009748
4/19/18 14:05,4/19/18 14:06,IP Address,100,78,TRUE,4/19/18 14:06,R_0P1fDhp4NXfZtsZ,anonymous,EN,"I consent, begin the study",A2VLSGCP7N0LVY,,,,,,,,,,5.8,3.5,6.2,No,Ga,Female,,Bachelor degree,White,,Suburban community,,29,Democratic party,,5350028
4/19/18 14:05,4/19/18 14:06,IP Address,100,46,TRUE,4/19/18 14:06,R_3F2mEaQKik1xoUG,anonymous,EN,"I consent, begin the study",A2JRONMDBUJT3K,,,,,,,,,,1,9,1,,md,Female,,Bachelor degree,Asian,,City or urban community,,24,Democratic party,,3671963
4/19/18 14:03,4/19/18 14:06,IP Address,100,157,TRUE,4/19/18 14:06,R_2P72iTr91reOaJ9,anonymous,EN,"I consent, begin the study",A1YBX7P5PY8LL,,,,3.2,6.6,7.7,,,,,,,,Massachusetts,Male,,Graduate degree,White,,Suburban community,,35,Democratic party,,6796161
4/19/18 14:04,4/19/18 14:06,IP Address,100,132,TRUE,4/19/18 14:06,R_71Zm50vWYksdelX,anonymous,EN,"I consent, begin the study",ANCCKNF1DKRZO,,,,3,4,7,,,,,,,none,Pennsylvania,Female,,Graduate degree,Black or African-American,,City or urban community,,41,Democratic party,,9405825
4/19/18 14:04,4/19/18 14:06,IP Address,100,128,TRUE,4/19/18 14:06,R_2bj4wcmgZAidPO1,anonymous,EN,"I consent, begin the study",A10249252O9I20MRSOBVF,,,,,,,1,3.9,9,,,,,Ohio,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,54,Independent,,5070195
4/19/18 14:04,4/19/18 14:06,IP Address,100,159,TRUE,4/19/18 14:06,R_2vkb0MXRBfQr8q3,anonymous,EN,"I consent, begin the study",A371H3PQPR2Z8J,,,,6,1,7,,,,,,,,Ohio,Male,,Some college but no degree,White,,Rural community,,58,Independent,,9949327
4/19/18 14:05,4/19/18 14:06,IP Address,100,98,TRUE,4/19/18 14:06,R_3HC6v3FTuy3bHC5,anonymous,EN,"I consent, begin the study",A3B8CHEB2ZS31K,2.1,4.2,5.5,,,,,,,,,,,West Virginia,Male,,Less than high school degree,White,,Rural community,,36,Republican Party,,2965848
4/19/18 14:05,4/19/18 14:06,IP Address,100,94,TRUE,4/19/18 14:06,R_3n0pNBWtrhLv7HO,anonymous,EN,"I consent, begin the study",AUOYNTK0GOFOM,,,,,,,4,9,9,,,,,KS,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,City or urban community,,53,Democratic party,,1938406
4/19/18 14:06,4/19/18 14:06,IP Address,100,35,TRUE,4/19/18 14:06,R_dpf9lNUXXFUEPxT,anonymous,EN,"I consent, begin the study",A24HG5ETSQ39EO,4.9,4.7,6.1,,,,,,,,,,,ma,Male,,Associate degree,White,,Suburban community,,28,Republican Party,,7420541
4/19/18 14:05,4/19/18 14:06,IP Address,100,83,TRUE,4/19/18 14:06,R_YWHqKRdXEqOudrP,anonymous,EN,"I consent, begin the study",A2KVYRNL2CK95F,,,,,,,,,,3.2,2.3,8.1,,Florida,Male,,Some college but no degree,"Spanish, Hispanic, or Latino",,City or urban community,,32,Democratic party,,1031385
4/19/18 14:02,4/19/18 14:07,IP Address,100,298,TRUE,4/19/18 14:07,R_1OjFR4X9XqOn2R5,anonymous,EN,"I consent, begin the study",A3LNB26JUZ53LA,,,,7,8.2,9,,,,,,,,NewYork,Male,,Some college but no degree,Black or African-American,,City or urban community,,25,Democratic party,,9385874
4/19/18 14:06,4/19/18 14:07,IP Address,100,47,TRUE,4/19/18 14:07,R_RIDutlT1igdOqMp,anonymous,EN,"I consent, begin the study",A1BVEXQ684HDEP,,,,6.2,3.8,4.5,,,,,,,,florida,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,23,Independent,,5689325
4/19/18 14:05,4/19/18 14:07,IP Address,100,131,TRUE,4/19/18 14:07,R_26hfjaXGhKFJccE,anonymous,EN,"I consent, begin the study",A2GPDFJUQJH5DT,,,,9,1,9,,,,,,,,Illinois,Female,,Bachelor degree,White,,Rural community,,42,Democratic party,,4540276
4/19/18 14:06,4/19/18 14:07,IP Address,100,50,TRUE,4/19/18 14:07,R_3MFPxcw6opcIKsN,anonymous,EN,"I consent, begin the study",AE3ZOTZGH91EN,,,,,,,,,,2.5,7.9,7.8,,NC,Male,,Graduate degree,White,,Suburban community,,29,Democratic party,,3524388
4/19/18 14:05,4/19/18 14:07,IP Address,100,113,TRUE,4/19/18 14:07,R_11gy00WTh3JfRqN,anonymous,EN,"I consent, begin the study",A2M47ONTL35B3A,2,6,8,,,,,,,,,,"It was fine, thank you!",Michigan,Female,,Some college but no degree,White,,Rural community,,60,Independent,,8204261
4/19/18 14:06,4/19/18 14:07,IP Address,100,93,TRUE,4/19/18 14:07,R_3dFibMzXgda4a6K,anonymous,EN,"I consent, begin the study",A3QDBNW2H8EMFW,5.2,2.9,9,,,,,,,,,,Nothing was confusing,FL,Male,,Graduate degree,White,,City or urban community,,30,Republican Party,,2668040
4/19/18 14:04,4/19/18 14:07,IP Address,100,199,TRUE,4/19/18 14:07,R_6yCz7PAAeOC14Mp,anonymous,EN,"I consent, begin the study",ARJ4XIRNZ1PV1,,,,1,9,5.1,,,,,,,,PA,Female,,Graduate degree,White,,City or urban community,,31,Democratic party,,2124416
4/19/18 14:06,4/19/18 14:07,IP Address,100,58,TRUE,4/19/18 14:07,R_3oN3JCnyrSRAAL8,anonymous,EN,"I consent, begin the study",AMYYL67LDKPDA,,,,,,,1,6.5,4,,,,None,Utah,Male,,Bachelor degree,White,,Suburban community,,39,Democratic party,,6798902
4/19/18 14:05,4/19/18 14:07,IP Address,100,168,TRUE,4/19/18 14:07,R_1MWlFqKpXjS627T,anonymous,EN,"I consent, begin the study",A1UCV26AOCEVUD,,,,,,,1,3,9,,,,Nothing was unclear or confusing.  Thank you for the work.,Florida,Female,,Bachelor degree,White,,Suburban community,,74,Independent,,3470377
4/19/18 14:06,4/19/18 14:08,IP Address,100,95,TRUE,4/19/18 14:08,R_1Lbp9FQfaOc1osn,anonymous,EN,"I consent, begin the study",A1RL9J60EHDOBI,,,,1,9,1,,,,,,,,Missouri,Male,,Some college but no degree,White,,Suburban community,,46,Independent,,7600948
4/19/18 14:07,4/19/18 14:08,IP Address,100,57,TRUE,4/19/18 14:08,R_e9SEjH55rSsEskp,anonymous,EN,"I consent, begin the study",A2M5S4Q46TQ7LU,,,,,,,,,,7.7,3.5,3.5,no,FL,Female,,Bachelor degree,White,,Suburban community,,50,Republican Party,,8258553
4/19/18 14:07,4/19/18 14:08,IP Address,100,96,TRUE,4/19/18 14:08,R_vAdhYqVNbnzN2yl,anonymous,EN,"I consent, begin the study",A2KDAMD5LF5QIB,,,,7.6,6.7,9,,,,,,,,PA,Male,,Graduate degree,White,,City or urban community,,38,Democratic party,,4798306
4/19/18 14:07,4/19/18 14:08,IP Address,100,65,TRUE,4/19/18 14:08,R_3IWtacxrT7zAfxS,anonymous,EN,"I consent, begin the study",A2QUXO9OJY69QM,,,,,,,1,7.6,9,,,,,MA,Male,,Bachelor degree,White,,Suburban community,,32,Independent,,404955
4/19/18 14:06,4/19/18 14:09,IP Address,100,168,TRUE,4/19/18 14:09,R_3EmvOygnAvYLz5t,anonymous,EN,"I consent, begin the study",A1O79O5CHIT64J,,,,,,,,,,7.8,2.9,7.8,,NJ,Female,,Bachelor degree,White,,Suburban community,,46,Democratic party,,1042029
4/19/18 14:07,4/19/18 14:09,IP Address,100,117,TRUE,4/19/18 14:09,R_3IRXp61JmUFi28q,anonymous,EN,"I consent, begin the study",A31AUIR5PDLYM,,,,,,,9,8.1,9,,,,,PA,Female,,Bachelor degree,White,,Suburban community,,37,Republican Party,,2961443
4/19/18 14:07,4/19/18 14:09,IP Address,100,122,TRUE,4/19/18 14:09,R_3ERUij9UVqkSOaJ,anonymous,EN,"I consent, begin the study",A3R0V7F5LPVVAH,9,4.5,9,,,,,,,,,,,Penna.,Male,,Bachelor degree,White,,Suburban community,,49,Republican Party,,5128122
4/19/18 14:07,4/19/18 14:09,IP Address,100,134,TRUE,4/19/18 14:09,R_szIJ5ZQuMlOKUCZ,anonymous,EN,"I consent, begin the study",A36ervegedq1gk,,,,,,,2.9,7.3,9,,,,,Missouri,Male,,Some college but no degree,White,,Suburban community,,32,Republican Party,,7740350
4/19/18 14:06,4/19/18 14:09,IP Address,100,194,TRUE,4/19/18 14:09,R_12r7nvOFWtoDHV0,anonymous,EN,"I consent, begin the study",A1ILOQZ922TXTW,,,,,,,9,4.7,9,,,,"I would say give the money to the person who is going to repay it back faster. Should have nothing to do with race. People always say not to see race, yet surveys are always assigning race to people. ",North Carolina,Female,,Bachelor degree,"Spanish, Hispanic, or Latino",,Rural community,,27,Republican Party,,7991203
4/19/18 14:07,4/19/18 14:09,IP Address,100,127,TRUE,4/19/18 14:09,R_2X4KhDjaGUrgKlf,anonymous,EN,"I consent, begin the study",A3M7SC34S6XGH9,,,,7.6,2.1,9,,,,,,,very easy to understand,Texas,Female,,Bachelor degree,White,,Rural community,,49,Democratic party,,9540831
4/19/18 14:08,4/19/18 14:10,IP Address,100,88,TRUE,4/19/18 14:10,R_1Qxwy4QjsyAPsVK,anonymous,EN,"I consent, begin the study",AJDMNI5LT1VKR,,,,,,,6,7.5,8,,,,Seemed straightforward,New Jersey,Female,,Graduate degree,White,,Suburban community,,50,Democratic party,,8499829
4/19/18 14:09,4/19/18 14:10,IP Address,100,46,TRUE,4/19/18 14:10,R_BKdsEyMwEli9i3D,anonymous,EN,"I consent, begin the study",A1HIQZEC2ER7GS,,,,,,,,,,5.1,5.1,5.1,,CA,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,City or urban community,,29,Democratic party,,5184218
4/19/18 14:08,4/19/18 14:10,IP Address,100,102,TRUE,4/19/18 14:10,R_beaYJTSEbIqykGl,anonymous,EN,"I consent, begin the study",A1WZ7QHXPKIJ6,1,9,5.8,,,,,,,,,,,North Carolina,Female,,Graduate degree,"White,Asian",,Suburban community,,40,Democratic party,,4636453
4/19/18 14:07,4/19/18 14:10,IP Address,100,138,TRUE,4/19/18 14:10,R_2ZETOyaXdXnow7y,anonymous,EN,"I consent, begin the study",A1C93KMUEPH9TB,2.3,7.4,9,,,,,,,,,,I would have given person B more loan money if their loan repayment rate was above 50%.,Kansas,Female,,Bachelor degree,White,,City or urban community,,35,Democratic party,,388148
4/19/18 14:08,4/19/18 14:10,IP Address,100,90,TRUE,4/19/18 14:10,R_1MN9enKZTrXkDvZ,anonymous,EN,"I consent, begin the study",A31PCN2LP7DP8I,,,,4.9,2.5,8.3,,,,,,,No,Pennsylvania,Female,,Associate degree,White,,Suburban community,,36,Democratic party,,8718661
4/19/18 14:07,4/19/18 14:10,IP Address,100,174,TRUE,4/19/18 14:10,R_262RS5g3ZWkOBJC,anonymous,EN,"I consent, begin the study",A1P8VLZCM0ZYFT,,,,,,,,,,8.3,2.9,8.9,no,texas ,Male,,Bachelor degree,Black or African-American,,Suburban community,,33,Democratic party,,8018429
4/19/18 14:07,4/19/18 14:10,IP Address,100,152,TRUE,4/19/18 14:10,R_3OoJ27ESubvBJaX,anonymous,EN,"I consent, begin the study",A2D3TXA2QAVPXW,,,,5.1,8.1,1.1,,,,,,,,NM,Male,,Some college but no degree,"White,American Indian or Alaskan Native",,Suburban community,,59,Independent,,603424
4/19/18 14:08,4/19/18 14:10,IP Address,100,145,TRUE,4/19/18 14:10,R_1DBIaeu5S2OzXlm,anonymous,EN,"I consent, begin the study",A15Z507HRRK1NE,3.8,2.9,6.8,,,,,,,,,,,TN,Male,,Associate degree,White,,"City or urban community,Rural community",,30,Democratic party,,3928128
4/19/18 14:09,4/19/18 14:10,IP Address,100,90,TRUE,4/19/18 14:10,R_s5mqJVgKMDTFDmF,anonymous,EN,"I consent, begin the study",ADGE1P244LWYU,3.1,8,3.1,,,,,,,,,,,PA,Male,,Associate degree,White,,Suburban community,,30,Republican Party,,3743393
4/19/18 14:08,4/19/18 14:10,IP Address,100,141,TRUE,4/19/18 14:10,R_3dSTnsMlAEpMJJ0,anonymous,EN,"I consent, begin the study",A2BFBI7Z1T4AU2,,,,,,,,,,8.2,8.5,8.5,no,New york,Male,,Bachelor degree,Black or African-American,,City or urban community,,31,Republican Party,,9475592
4/19/18 14:08,4/19/18 14:10,IP Address,100,114,TRUE,4/19/18 14:10,R_1gOXisuOWx3b5vP,anonymous,EN,"I consent, begin the study",A16G5NXTYXCZHX,,,,,,,,,,5.4,5.1,4.7,,ut,Female,,Less than high school degree,White,,City or urban community,,28,Libertarian Party,,5620513
4/19/18 14:08,4/19/18 14:11,IP Address,100,137,TRUE,4/19/18 14:11,R_1oI0t7ILEbndxGW,anonymous,EN,"I consent, begin the study",AQBA0DWTNZ0BH,,,,6.6,7.1,9,,,,,,,No everything was easy.,SC,Female,,"High school degree or equivalent (e.g., GED)","Spanish, Hispanic, or Latino",,Rural community,,19,Republican Party,,8707899
4/19/18 14:09,4/19/18 14:11,IP Address,100,139,TRUE,4/19/18 14:11,R_1hFOMAT77Rwbt6I,anonymous,EN,"I consent, begin the study",A39PWJRB4M0OTH,,,,,,,,,,1,7,2,all good!,California,Male,,Some college but no degree,"Spanish, Hispanic, or Latino",,Suburban community,,25,Democratic party,,9909812
4/19/18 14:08,4/19/18 14:12,IP Address,100,240,TRUE,4/19/18 14:12,R_3M5UTwZFpU7Ua1Y,anonymous,EN,"I consent, begin the study",AYD9VKS4JSAKS,,,,,,,,,,1.2,1.5,1.4,,NJ,Female,,Graduate degree,"Spanish, Hispanic, or Latino",,Suburban community,,56,Republican Party,,1179979
4/19/18 14:09,4/19/18 14:12,IP Address,100,183,TRUE,4/19/18 14:12,R_1mErYC9j2WlzLju,anonymous,EN,"I consent, begin the study",A2E5YMIDETD0UL,,,,,,,5,5,1,,,,no,Missouri,Female,,Bachelor degree,White,,Rural community,,24,Republican Party,,9983227
4/19/18 14:09,4/19/18 14:12,IP Address,100,139,TRUE,4/19/18 14:12,R_OKazhXxDVL5Gucx,anonymous,EN,"I consent, begin the study",A31WDMJA5SW6JH,,,,1,1.6,1.7,,,,,,,,USA,Female,,"High school degree or equivalent (e.g., GED)",Black or African-American,,Suburban community,,47,Democratic party,,3041933
4/19/18 14:10,4/19/18 14:12,IP Address,100,112,TRUE,4/19/18 14:12,R_1rOocASxlAPS3Dd,anonymous,EN,"I consent, begin the study",A14FEOINUAM721,1.8,7.8,8.1,,,,,,,,,,,utah,Male,,Bachelor degree,White,,Suburban community,,39,Democratic party,,5548463
4/19/18 14:11,4/19/18 14:12,IP Address,100,77,TRUE,4/19/18 14:12,R_2sWMX8rtuOwahEW,anonymous,EN,"I consent, begin the study",A1M0BTI1P8MAQU,,,,1,1.9,8.3,,,,,,,Thanks!,Texas,Female,,Graduate degree,White,,Rural community,,23,Green Party,,6068996
4/19/18 14:11,4/19/18 14:12,IP Address,100,65,TRUE,4/19/18 14:12,R_10SOetWZYtfLr8Z,anonymous,EN,"I consent, begin the study",A2KBDMSS91OUPE,,,,,,,2.8,9,7.3,,,,,IL,Female,,Associate degree,White,,Suburban community,,38,Democratic party,,6250191
4/19/18 14:11,4/19/18 14:12,IP Address,100,84,TRUE,4/19/18 14:12,R_3fVI30MtDuYbLS7,anonymous,EN,"I consent, begin the study",A31J46CL1IXDAZ,,,,6.3,2.8,8.2,,,,,,,,Texas,Female,,Bachelor degree,White,,City or urban community,,30,Democratic party,,7429102
4/19/18 14:10,4/19/18 14:13,IP Address,100,137,TRUE,4/19/18 14:13,R_6KyWLO2CL7GdIrf,anonymous,EN,"I consent, begin the study",A3KT7RLIW0ENO0,9,1,9,,,,,,,,,,,TX,Female,,Some college but no degree,White,,Suburban community,,36,Independent,,2557013
4/19/18 14:10,4/19/18 14:13,IP Address,100,141,TRUE,4/19/18 14:13,R_1mrfz78xUibCSzF,anonymous,EN,"I consent, begin the study",A383U9YJIBG4IA,,,,,,,,,,5.8,5.1,5.3,,LA,Male,,Associate degree,White,,City or urban community,,28,"Democratic party,Republican Party",,3083433
4/19/18 14:11,4/19/18 14:13,IP Address,100,96,TRUE,4/19/18 14:13,R_2tF3s2TX95701ZY,anonymous,EN,"I consent, begin the study",A3N5GS22ZSVFS1,4.3,6.9,7.8,,,,,,,,,,,Ohio,Female,,Bachelor degree,White,,City or urban community,,27,Democratic party,,9784630
4/19/18 14:08,4/19/18 14:13,IP Address,100,322,TRUE,4/19/18 14:13,R_AiHeWcAlEDsJEw9,anonymous,EN,"I consent, begin the study",A1HDO7EIAFPW1W,,,,,,,1,3.9,9,,,,,Colorado,Male,,Some college but no degree,White,,City or urban community,,27,Republican Party,,1990238
4/19/18 14:12,4/19/18 14:13,IP Address,100,73,TRUE,4/19/18 14:13,R_xFtccP0nI8QDzlT,anonymous,EN,"I consent, begin the study",A2OWB1RTZD98ZO,,,,,,,,,,6,2.9,8,,Missouri,Male,,Some college but no degree,White,,Rural community,,20,Republican Party,,7779831
4/19/18 14:12,4/19/18 14:14,IP Address,100,109,TRUE,4/19/18 14:14,R_3NL0YIrH32KXv8O,anonymous,EN,"I consent, begin the study",A340UGIDGIF4W6,,,,,,,8.2,6.6,6.7,,,,,PA,Female,,Associate degree,White,,Suburban community,,43,Independent,,6742363
4/19/18 14:12,4/19/18 14:14,IP Address,100,95,TRUE,4/19/18 14:14,R_2hrQwpOoKTAomEV,anonymous,EN,"I consent, begin the study",A1HTW2HVXUGZ1R,9,2,5,,,,,,,,,,"No issues, thanks! :)",New Jersey,Male,,Bachelor degree,White,,City or urban community,,23,Republican Party,,2944805
4/19/18 14:13,4/19/18 14:15,IP Address,100,98,TRUE,4/19/18 14:15,R_9GoPikct59V1OLf,anonymous,EN,"I consent, begin the study",A13BDQ7J8MNP40,,,,1,5,5,,,,,,,,Minneso0ta,Female,,Associate degree,White,,"Suburban community,Rural community",,42,Democratic party,,1247499
4/19/18 14:12,4/19/18 14:15,IP Address,100,176,TRUE,4/19/18 14:15,R_1LA1w9N36ZBZICA,anonymous,EN,"I consent, begin the study",A86AL4Y7BMQC6,,,,8.9,1,6.6,,,,,,,none,Mississippi,Female,,Bachelor degree,White,,Suburban community,,46,Republican Party,,3506251
4/19/18 14:14,4/19/18 14:16,IP Address,100,115,TRUE,4/19/18 14:16,R_1jPV5W4joAQp7aP,anonymous,EN,"I consent, begin the study",A37GUFW4K6A1C8,,,,,,,,,,9,1,8,,Arizona,Female,,Associate degree,White,,Suburban community,,25,Democratic party,,4999133
4/19/18 14:14,4/19/18 14:16,IP Address,100,141,TRUE,4/19/18 14:16,R_2YodcyCyjFiGz8K,anonymous,EN,"I consent, begin the study",A2B1YSMEHN1G2K,2,9,3.2,,,,,,,,,,,KY,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,25,Independent,,1176511
4/19/18 14:09,4/19/18 14:18,IP Address,100,550,TRUE,4/19/18 14:18,R_1mrWFn2uvVHsDto,anonymous,EN,"I consent, begin the study",a3a5yu8lcg9fgu,,,,,,,2.9,3,5,,,,SEEMED PRETTY FAIR,ILLINOIS,Female,,Graduate degree,White,,City or urban community,,70,Republican Party,,9960641
4/19/18 14:16,4/19/18 14:18,IP Address,100,118,TRUE,4/19/18 14:18,R_0rhbiz9pSskWEMN,anonymous,EN,"I consent, begin the study",A14EYTLSMJRPUK,,,,,,,6,7.2,8.1,,,,,AK,Male,,Associate degree,White,,Rural community,,32,Independent,,9534009
4/19/18 14:17,4/19/18 14:18,IP Address,100,92,TRUE,4/19/18 14:18,R_3GfB41UBIAiHkPQ,anonymous,EN,"I consent, begin the study",A87D2QQZOQ3MG,1,9,9,,,,,,,,,,,Maine,Female,,Bachelor degree,White,,Suburban community,,25,Democratic party,,6403913
4/19/18 14:16,4/19/18 14:18,IP Address,100,135,TRUE,4/19/18 14:18,R_2AFGDaJGo18DO5l,anonymous,EN,"I consent, begin the study",A1B84JJ7ATWVJA,,,,,,,9,4,9,,,,,Texas,Male,,Graduate degree,Asian,,Suburban community,,49,Republican Party,,7440475
4/19/18 14:16,4/19/18 14:19,IP Address,100,147,TRUE,4/19/18 14:19,R_1MR5LACcN0MPTU6,anonymous,EN,"I consent, begin the study",A2L2O4DN8Q4LWR,,,,3.5,8.7,7.2,,,,,,,no,Michigan,Female,,Some college but no degree,White,,Suburban community,,49,Democratic party,,3721570
4/19/18 14:18,4/19/18 14:19,IP Address,100,43,TRUE,4/19/18 14:19,R_3sbvbnaZ8iEllrQ,anonymous,EN,"I consent, begin the study",A2QMHQXR8K4VJ2,,,,5.1,6.2,7.5,,,,,,,,ca,Female,,Some college but no degree,Asian,,Suburban community,,22,Green Party,,1409886
4/19/18 14:17,4/19/18 14:19,IP Address,100,103,TRUE,4/19/18 14:19,R_2D06jvONRNZk1uP,anonymous,EN,"I consent, begin the study",A3HEGYX90YGB0P,,,,,,,1,4.4,9,,,,,NC,Male,,Bachelor degree,White,,Suburban community,,27,Democratic party,,7048877
4/19/18 14:17,4/19/18 14:19,IP Address,100,115,TRUE,4/19/18 14:19,R_1nUPCUMpMAFIKsE,anonymous,EN,"I consent, begin the study",A1YI1H05AQ3ING,,,,1.2,9,3.6,,,,,,,,Michigan,Male,,Bachelor degree,White,,Suburban community,,30,Republican Party,,6008530
4/19/18 14:18,4/19/18 14:20,IP Address,100,120,TRUE,4/19/18 14:20,R_265Qd4CWIheACoP,anonymous,EN,"I consent, begin the study",ALDQRWYZ8KQ9A,,,,,,,,,,9,1,2.5,,Minnesota,Male,,Bachelor degree,White,,Rural community,,40,Republican Party,,5592144
4/19/18 14:18,4/19/18 14:20,IP Address,100,125,TRUE,4/19/18 14:20,R_2w6MTH3m8Ltr9WJ,anonymous,EN,"I consent, begin the study",A2HSR4L5QSTZZ8,,,,,,,,,,2,6.5,3,,New Jersey,Male,,Bachelor degree,White,,Suburban community,,34,Republican Party,,1212865
4/19/18 14:17,4/19/18 14:20,IP Address,100,150,TRUE,4/19/18 14:20,R_2ZJEcbGN4QNJbqY,anonymous,EN,"I consent, begin the study",A1ZGEBMMQVB4W3,,,,,,,,,,6.1,7.6,3,,washington,Male,,Some college but no degree,White,,Rural community,,36,Republican Party,,2339349
4/19/18 14:18,4/19/18 14:20,IP Address,100,96,TRUE,4/19/18 14:20,R_2zUAvoGkrbxfRj6,anonymous,EN,"I consent, begin the study",A28I7F7P3RK3H0,,,,,,,1,4,6.6,,,,,Texas,Male,,Bachelor degree,Black or African-American,,City or urban community,,27,"Democratic party,Independent",,8329238
4/19/18 14:19,4/19/18 14:20,IP Address,100,55,TRUE,4/19/18 14:20,R_5uRDWwhqALaoCQN,anonymous,EN,"I consent, begin the study",A4GXHVTRGW5P8,,,,1.1,8.1,5.1,,,,,,,,NC,Female,,Some college but no degree,White,,Rural community,,22,Independent,,3457426
4/19/18 14:19,4/19/18 14:21,IP Address,100,89,TRUE,4/19/18 14:21,R_3QGLaLDguFwPQdi,anonymous,EN,"I consent, begin the study",A1PXZ2XJ5M7UAV,,,,,,,9,2.9,6,,,,,Virginia,Male,,Graduate degree,White,,Suburban community,,44,Republican Party,,3755471
4/19/18 14:18,4/19/18 14:21,IP Address,100,161,TRUE,4/19/18 14:21,R_3r1ZPiUluTsLvdw,anonymous,EN,"I consent, begin the study",A1AHD4I549Y5SQ,1,9,1,,,,,,,,,,,CA,Female,,Bachelor degree,"Spanish, Hispanic, or Latino",,Rural community,,25,Democratic party,,8505499
4/19/18 14:18,4/19/18 14:21,IP Address,100,158,TRUE,4/19/18 14:21,R_cSD40qh5XFzx20h,anonymous,EN,"I consent, begin the study",A1CJI6MZRA39VH,,,,6.3,8.3,6.2,,,,,,,,ca,Female,,Bachelor degree,Other (please specify):,,Suburban community,,41,Independent,,2543308
4/19/18 14:19,4/19/18 14:21,IP Address,100,120,TRUE,4/19/18 14:21,R_29s4sGrhYENvF5r,anonymous,EN,"I consent, begin the study",A1UA911OAE2KFJ,7.2,6.5,7,,,,,,,,,,,USA,Female,,Bachelor degree,Black or African-American,,Suburban community,,30,Democratic party,,6996263
4/19/18 14:18,4/19/18 14:21,IP Address,100,229,TRUE,4/19/18 14:21,R_3FLOFqr1SFL7RZy,anonymous,EN,"I consent, begin the study",A8TWVGUDZFU46,,,,,,,1.3,8.6,8,,,,none,Arizona,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,Rural community,,27,Democratic party,,9511818
4/19/18 14:18,4/19/18 14:22,IP Address,100,208,TRUE,4/19/18 14:22,R_3CZWvsu8INXW04f,anonymous,EN,"I consent, begin the study",A1XKCT8RLIKB5Z,9,9,9,,,,,,,,,,You could define individual loan repayment rate. ,Wisconsin,Female,,Bachelor degree,White,,City or urban community,,34,Independent,,8397642
4/19/18 14:16,4/19/18 14:22,IP Address,100,321,TRUE,4/19/18 14:22,R_1MPVzf8VH6fI4w0,anonymous,EN,"I consent, begin the study",A3KWUZZAFEFVSD,,,,,,,,,,6,2,9,,Illinois,Female,,Graduate degree,White,,Suburban community,,42,Democratic party,,8444810
4/19/18 14:20,4/19/18 14:22,IP Address,100,133,TRUE,4/19/18 14:22,R_1ePrA4oFS7qz5d6,anonymous,EN,"I consent, begin the study",A1TP8A80TXLRVK,,,,2,3,5,,,,,,,,TN,Male,,Some college but no degree,White,,City or urban community,,30,Independent,,6079247
4/19/18 14:21,4/19/18 14:23,IP Address,100,137,TRUE,4/19/18 14:23,R_1QKmxjJP4M2qrPg,anonymous,EN,"I consent, begin the study",A1YEXP2UXRMA2I,2,1.9,5.3,,,,,,,,,,NA,NY,Male,,Bachelor degree,White,,Rural community,,54,Republican Party,,9459914
4/19/18 14:20,4/19/18 14:23,IP Address,100,187,TRUE,4/19/18 14:23,R_2EAf5JoOZN8NfCm,anonymous,EN,"I consent, begin the study",A8NLISJCZ38IZ,,,,,,,,,,9,1.1,8.6,,pennsylvania,Female,,Bachelor degree,White,,Suburban community,,32,Republican Party,,2607177
4/19/18 14:22,4/19/18 14:24,IP Address,100,85,TRUE,4/19/18 14:24,R_W6DG4lbWk0X8oU1,anonymous,EN,"I consent, begin the study",A1KH1O9AZ7S642,8.2,1,9,,,,,,,,,,,Maryland,Male,,Some college but no degree,White,,Suburban community,,25,Independent,,5696823
4/19/18 14:22,4/19/18 14:24,IP Address,100,132,TRUE,4/19/18 14:24,R_1Q9PwcPuLgNhKQ6,anonymous,EN,"I consent, begin the study",A3H2Z8DCHVGTO6,,,,,,,,,,1,1,9,,MN,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,City or urban community,,25,Democratic party,,3429282
4/19/18 14:22,4/19/18 14:24,IP Address,100,125,TRUE,4/19/18 14:24,R_11cF7iDow7FvYeD,anonymous,EN,"I consent, begin the study",A10Z9NV22LNS5A,,,,,,,9,9,9,,,,,tn,Female,,Bachelor degree,White,,Rural community,,40,Republican Party,,2335798
4/19/18 14:22,4/19/18 14:24,IP Address,100,156,TRUE,4/19/18 14:25,R_XtSEmriyov2Vsel,anonymous,EN,"I consent, begin the study",AYOZBAW206NMM,,,,,,,5,9,1,,,,,Florida,Male,,Some college but no degree,White,,Rural community,,31,Republican Party,,8094050
4/19/18 14:23,4/19/18 14:25,IP Address,100,127,TRUE,4/19/18 14:25,R_PtelTTPUom2564p,anonymous,EN,"I consent, begin the study",A2UKI71USCWOW0,,,,,,,,,,6.1,6.1,6.1,None,Utah,Male,,Bachelor degree,White,,Suburban community,,26,Democratic party,,1377860
4/19/18 14:23,4/19/18 14:26,IP Address,100,182,TRUE,4/19/18 14:26,R_0ig0EbYoJxr2xWh,anonymous,EN,"I consent, begin the study",A2AL7SA85SD77F,,,,9,5.1,2.3,,,,,,,no feedback,north carolina,Female,,Associate degree,White,,Suburban community,,30,Republican Party,,1105536
4/19/18 14:25,4/19/18 14:27,IP Address,100,95,TRUE,4/19/18 14:27,R_3nTQBM1cLioMPVg,anonymous,EN,"I consent, begin the study",A1IDYTVU89HY9W,,,,,,,,,,1.5,5,5,,Texas,Female,,Bachelor degree,White,,City or urban community,,25,Democratic party,,7023835
4/19/18 14:26,4/19/18 14:27,IP Address,100,61,TRUE,4/19/18 14:27,R_2uUrxJCfP4sRqb7,anonymous,EN,"I consent, begin the study",A3SNYAOYXWIBZ1,,,,1.8,6.1,4.2,,,,,,,,New York,Male,,Some college but no degree,Black or African-American,,Suburban community,,21,Democratic party,,2661277
4/19/18 14:25,4/19/18 14:27,IP Address,100,114,TRUE,4/19/18 14:27,R_3qeDCwToaXneK7c,anonymous,EN,"I consent, begin the study",ABNR8ID5Q3CYA,,,,,,,1.1,4.4,8.6,,,,no,ma,Female,,Bachelor degree,White,,Suburban community,,47,Republican Party,,7668486
4/19/18 14:24,4/19/18 14:27,IP Address,100,217,TRUE,4/19/18 14:27,R_2TQKGIrbUwtvmH0,anonymous,EN,"I consent, begin the study",A1KEAHVVML6319,1,7.3,9,,,,,,,,,,no,IN,Male,,Associate degree,Black or African-American,,City or urban community,,30,Democratic party,,4329695
4/19/18 14:26,4/19/18 14:28,IP Address,100,117,TRUE,4/19/18 14:28,R_3noS8kqexAacMAS,anonymous,EN,"I consent, begin the study",A2ER0EVZ7E1Z8G,,,,7.7,4.4,9,,,,,,,Very interesting and thought provoking study!  Thank you so much!,Wyoming ,Male,,Graduate degree,White,,City or urban community,,41,Republican Party,,1342697
4/19/18 14:26,4/19/18 14:28,IP Address,100,96,TRUE,4/19/18 14:28,R_C4bBS7XQJ348Qff,anonymous,EN,"I consent, begin the study",A1AFCTV7V6P728,4.8,6.3,6.2,,,,,,,,,,,Texas,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,35,Independent,,3848276
4/19/18 14:26,4/19/18 14:28,IP Address,100,106,TRUE,4/19/18 14:28,R_2rTwluml5GsCOYB,anonymous,EN,"I consent, begin the study",A1T8YT3FFIRM8N,,,,,,,,,,1.4,5.8,7.8,,California,Male,,Bachelor degree,Asian,,Suburban community,,23,Independent,,6984634
4/19/18 14:26,4/19/18 14:28,IP Address,100,102,TRUE,4/19/18 14:28,R_33rpghLgxNJoPcl,anonymous,EN,"I consent, begin the study",A1PIWJSP8Q5UW7,,,,,,,1,5.1,5.1,,,,no,CAlifornia,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,City or urban community,,42,Democratic party,,5566393
4/19/18 14:26,4/19/18 14:28,IP Address,100,88,TRUE,4/19/18 14:28,R_1LNlhKPBSfxN38Y,anonymous,EN,"I consent, begin the study",A17R7BVR84M17W,8.2,2.3,9,,,,,,,,,,,New York,Male,,Graduate degree,"Spanish, Hispanic, or Latino,White",,Suburban community,,33,Republican Party,,1979256
4/19/18 14:27,4/19/18 14:28,IP Address,100,84,TRUE,4/19/18 14:28,R_bQUuli4nJuiaqlj,anonymous,EN,"I consent, begin the study",AFCVXW69PQ625,,,,,,,1,9,6.3,,,,n/a,Georgia,Male,,Some college but no degree,Asian,,City or urban community,,21,Republican Party,,1125537
4/19/18 14:28,4/19/18 14:28,IP Address,100,40,TRUE,4/19/18 14:28,R_231MRtGj5WSW0EV,anonymous,EN,"I consent, begin the study",A1V9ZN7IU6V0NR,,,,,,,4.3,4.2,4.5,,,,,SC,Male,,Bachelor degree,White,,City or urban community,,30,Republican Party,,3973172
4/19/18 14:27,4/19/18 14:28,IP Address,100,99,TRUE,4/19/18 14:28,R_RXNgAMgXOJjPNjb,anonymous,EN,"I consent, begin the study",A240OTT1T85UGT,,,,3.8,2.5,8.3,,,,,,,,ny,Male,,Bachelor degree,White,,Suburban community,,34,Republican Party,,738482
4/19/18 14:27,4/19/18 14:29,IP Address,100,130,TRUE,4/19/18 14:29,R_2fBUFjFKFhfgaV7,anonymous,EN,"I consent, begin the study",A2GBBTL8N2Q1QE,,,,1,8.9,1,,,,,,,,New Jersey,Female,,Associate degree,White,,Rural community,,53,Republican Party,,997655
4/19/18 14:27,4/19/18 14:29,IP Address,100,109,TRUE,4/19/18 14:29,R_1nPFeuRbVDEd3dO,anonymous,EN,"I consent, begin the study",ASRPEZ6XUT13S,,,,,,,,,,2.5,7.1,3.7,No,Iowa,Female,,Bachelor degree,White,,Rural community,,35,Independent,,6369812
4/19/18 14:05,4/19/18 14:29,IP Address,100,1444,TRUE,4/19/18 14:29,R_3NVsoCKLa9Ja3GL,anonymous,EN,"I consent, begin the study",AL0UT6ZCOJBWD,,,,,,,,,,9,9,1.9,,Oregon,Male,,Bachelor degree,White,,Suburban community,,33,Democratic party,,2708930
4/19/18 14:27,4/19/18 14:31,IP Address,100,227,TRUE,4/19/18 14:31,R_3piq7PAs36gzlQt,anonymous,EN,"I consent, begin the study",AVPUL6JXX6ED9,,,,7.3,6.4,7.5,,,,,,,,Louisiana,Female,,Some college but no degree,White,,City or urban community,,25,Democratic party,,5397741
4/19/18 14:28,4/19/18 14:31,IP Address,100,135,TRUE,4/19/18 14:31,R_237e5uMw6mA3SNO,anonymous,EN,"I consent, begin the study",ASIIBJHP327J7,3,7,8.9,,,,,,,,,,"It would be helpful to define what a loan repayment rate is.  I think I know what it means, but different people might have different ideas of what it means.",Illinois,Male,,Graduate degree,White,,Suburban community,,45,Democratic party,,1574287
4/19/18 14:29,4/19/18 14:31,IP Address,100,81,TRUE,4/19/18 14:31,R_30kLBNudUonDYLg,anonymous,EN,"I consent, begin the study",A5I4Y0GXJM69D,7.2,8.4,8.4,,,,,,,,,,nice,new york,Male,,Bachelor degree,Black or African-American,,City or urban community,,30,Republican Party,,4004372
4/19/18 14:30,4/19/18 14:31,IP Address,100,101,TRUE,4/19/18 14:31,R_ZIRqsdcG2SuGhnX,anonymous,EN,"I consent, begin the study",AJKA9BKC011F2,,,,,,,,,,9,1,9,,Virginia,Female,,Some college but no degree,White,,Suburban community,,26,Democratic party,,1886313
4/19/18 14:29,4/19/18 14:31,IP Address,100,158,TRUE,4/19/18 14:31,R_1FnaqQ1GCRhuCst,anonymous,EN,"I consent, begin the study",A1RQUOVV8PCXBM,,,,,,,1.9,9,6.2,,,,,Louisiana,Female,,Associate degree,Black or African-American,,Rural community,,26,Democratic party,,5075066
4/19/18 14:29,4/19/18 14:32,IP Address,100,211,TRUE,4/19/18 14:32,R_1Q9gcX8jBvekVuJ,anonymous,EN,"I consent, begin the study",A25BN2985IPLS6,,,,,,,,,,4.6,2,8.2,,IA,Male,,Graduate degree,White,,City or urban community,,48,Republican Party,,2351532
4/19/18 14:30,4/19/18 14:32,IP Address,100,166,TRUE,4/19/18 14:32,R_3y2pgN4oi1bZbBn,anonymous,EN,"I consent, begin the study",A14WLAP6TCEKO0,3.3,4.1,6.7,,,,,,,,,,no,Illinois,Male,,Bachelor degree,Black or African-American,,City or urban community,,34,Democratic party,,154493
4/19/18 14:30,4/19/18 14:32,IP Address,100,154,TRUE,4/19/18 14:32,R_2YK4C6jlNNNMZEB,anonymous,EN,"I consent, begin the study",AQYWIRFS5JF81,,,,,,,4.3,9,6.2,,,,none,Colorado,Male,,Bachelor degree,White,,Suburban community,,41,Democratic party,,5283583
4/19/18 14:32,4/19/18 14:33,IP Address,100,69,TRUE,4/19/18 14:33,R_Oe5ttJZoAzvUFsB,anonymous,EN,"I consent, begin the study",A2GZNOA5CIVKUB,,,,2.1,7.2,5.9,,,,,,,no.,Michigan ,Female,,Associate degree,White,,City or urban community,,24,Democratic party,,980805
4/19/18 14:32,4/19/18 14:33,IP Address,100,82,TRUE,4/19/18 14:33,R_2q7SePI1kXwqL8u,anonymous,EN,"I consent, begin the study",AXPG6HN2TC6AZ,,,,,,,8,9,9,,,,,Missouri,Male,,Bachelor degree,White,,Suburban community,,32,Independent,,5708544
4/19/18 14:32,4/19/18 14:35,IP Address,100,140,TRUE,4/19/18 14:35,R_3HuXSVL3oziReOd,anonymous,EN,"I consent, begin the study",ASD9HSURNM234,,,,,,,,,,9,1,8,No.,Illinois,Female,,Bachelor degree,White,,Suburban community,,48,Republican Party,,2367872
4/19/18 14:35,4/19/18 14:35,IP Address,100,22,TRUE,4/19/18 14:35,R_2V8aTFhp8YXMaz6,anonymous,EN,"I consent, begin the study",22,,,,,,,,,,7.8,8.3,7.5,2,2,Male,,Some college but no degree,Native Hawaiian or other Pacific Islander,,City or urban community,,22,Green Party,,6113209
4/19/18 14:34,4/19/18 14:35,IP Address,100,85,TRUE,4/19/18 14:35,R_2CVVRGGUTCuJMIW,anonymous,EN,"I consent, begin the study",A1RO6JFAJZMGIU,,,,9,1,9,,,,,,,,Massachusetts,Female,,Bachelor degree,White,,City or urban community,,32,Independent,,3401331
4/19/18 14:36,4/19/18 14:37,IP Address,100,103,TRUE,4/19/18 14:37,R_eKjwN8o170sWwrD,anonymous,EN,"I consent, begin the study",A38A5P4SMTW8YG,,,,,,,2,8.2,9,,,,no,utah,Female,,Bachelor degree,White,,Suburban community,,40,Independent,,7878379
4/19/18 14:34,4/19/18 14:37,IP Address,100,214,TRUE,4/19/18 14:37,R_tKbgnyEYT1UluH7,anonymous,EN,"I consent, begin the study",A3M2QNCG9WM82W,4,6.2,8,,,,,,,,,,,Pennsylvania,Male,,Some college but no degree,White,,Suburban community,,26,Libertarian Party,,134304
4/19/18 14:37,4/19/18 14:39,IP Address,100,127,TRUE,4/19/18 14:39,R_2Sk3REqMbRQeXA2,anonymous,EN,"I consent, begin the study",A345EPTA0P1Z5J,,,,3.6,3.8,6.3,,,,,,,,FL,Female,,Bachelor degree,White,,Suburban community,,26,Democratic party,,668947
4/19/18 14:38,4/19/18 14:39,IP Address,100,85,TRUE,4/19/18 14:39,R_1IxUnC1Ai2LNN6O,anonymous,EN,"I consent, begin the study",AFV6K3HVAT6AH,5.6,4.7,5.6,,,,,,,,,,,ca,Female,,Some college but no degree,"Spanish, Hispanic, or Latino,White",,Suburban community,,23,Democratic party,,6002007
4/19/18 14:39,4/19/18 14:40,IP Address,100,58,TRUE,4/19/18 14:40,R_pgYuQrLDG2gUu3L,anonymous,EN,"I consent, begin the study",AHGDYNKOKJWFJ,,,,,,,8.5,3.6,9,,,,no,Michigan,Male,,Bachelor degree,White,,City or urban community,,32,Republican Party,,2078223
4/19/18 14:39,4/19/18 14:40,IP Address,100,47,TRUE,4/19/18 14:40,R_31tq6Xq3YvAiF5O,anonymous,EN,"I consent, begin the study",A1PLYU7HZ97RF0,,,,5.1,5.1,5,,,,,,,no,TX,Male,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,22,Republican Party,,5169240
4/19/18 14:38,4/19/18 14:40,IP Address,100,125,TRUE,4/19/18 14:40,R_31GY6SvFSnnIbrb,anonymous,EN,"I consent, begin the study",A2FSWM8CTLF58X,,,,1,8,7,,,,,,,"Loan repayment rate being reported in percentages was confusing
",SC,Female,,Graduate degree,White,,Suburban community,,24,Democratic party,,9540913
4/19/18 14:39,4/19/18 14:40,IP Address,100,70,TRUE,4/19/18 14:40,R_3I3mEqpnuBuUqc8,anonymous,EN,"I consent, begin the study",A4J4GGMKJ68L0,,,,,,,1,8.4,9,,,,,Virginia,Male,,Bachelor degree,Asian,,Suburban community,,24,Independent,,3043368
4/19/18 14:40,4/19/18 14:41,IP Address,100,59,TRUE,4/19/18 14:41,R_dmbWTZmYxfUD8rf,anonymous,EN,"I consent, begin the study",A1KEM2M1XFP594,1,4.1,8.5,,,,,,,,,,,MN,Female,,Bachelor degree,White,,City or urban community,,26,Democratic party,,4944213
4/19/18 14:39,4/19/18 14:41,IP Address,100,79,TRUE,4/19/18 14:41,R_25SBTaqKQlud2sn,anonymous,EN,"I consent, begin the study",A2LMZ62N6OAZSF,,,,,,,,,,8,3,9,,Pennsylvania,Female,,Bachelor degree,White,,City or urban community,,28,Democratic party,,8170852
4/19/18 14:40,4/19/18 14:41,IP Address,100,73,TRUE,4/19/18 14:41,R_31uu4IdhsLaI9rg,anonymous,EN,"I consent, begin the study",AFS51MD48UWTF,,,,,,,5.5,5.4,5.7,,,,n/a,indiana,Male,,Associate degree,White,,Suburban community,,33,Republican Party,,727145
4/19/18 14:39,4/19/18 14:41,IP Address,100,120,TRUE,4/19/18 14:41,R_saHDalZEyYO4nFn,anonymous,EN,"I consent, begin the study",A3QRUBX1KIWP6B,6,4,9,,,,,,,,,,"None, it was clear and straightforward.",Massachusetts,Male,,Bachelor degree,White,,Suburban community,,28,Libertarian Party,,3758938
4/19/18 14:37,4/19/18 14:41,IP Address,100,252,TRUE,4/19/18 14:41,R_241PkU9mUu5c8UW,anonymous,EN,"I consent, begin the study",A2O4RICIH4QZU9,,,,,,,,,,1,4,9,,California,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,City or urban community,,28,Independent,,2783233
4/19/18 14:40,4/19/18 14:41,IP Address,100,111,TRUE,4/19/18 14:41,R_zePBKUVBBvBQSJj,anonymous,EN,"I consent, begin the study",A2STXZFG083AAB,,,,,,,,,,3,9,8,none thanks,New York,Female,,Some college but no degree,White,,Suburban community,,56,Democratic party,,76963
4/19/18 14:41,4/19/18 14:42,IP Address,100,81,TRUE,4/19/18 14:42,R_rrTRCsyYpgiqoLf,anonymous,EN,"I consent, begin the study",APZ96S6I5QG2C,,,,9,1,5,,,,,,,,Montana,Male,,Bachelor degree,White,,Rural community,,33,Libertarian Party,,9859928
4/19/18 14:41,4/19/18 14:42,IP Address,100,97,TRUE,4/19/18 14:42,R_yWsDqOPbTnVJrLb,anonymous,EN,"I consent, begin the study",A3IPFNFZJF9B7G,,,,,,,3,9,1,,,,,New Hampshire,Male,,Graduate degree,White,,Rural community,,25,Independent,,9736690
4/19/18 14:41,4/19/18 14:44,IP Address,100,166,TRUE,4/19/18 14:44,R_1LM4qGLmujO30Bt,anonymous,EN,"I consent, begin the study",A3BT6RQ5LYBKDP,,,,8.6,5.6,7.4,,,,,,,,Arizona,Male,,Associate degree,"Spanish, Hispanic, or Latino",,Suburban community,,33,Libertarian Party,,3350149
4/19/18 14:41,4/19/18 14:44,IP Address,100,179,TRUE,4/19/18 14:44,R_1TUpgSFdGD86dQB,anonymous,EN,"I consent, begin the study",Akx436cog1lv8,,,,,,,,,,7.5,2.9,4.7,N,Oregon,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,60,Republican Party,,874991
4/19/18 14:44,4/19/18 14:45,IP Address,100,45,TRUE,4/19/18 14:45,R_3Rqh6IoLPNFlNX4,anonymous,EN,"I consent, begin the study",AM6BSJ7FPFWCR,6.4,7,6.1,,,,,,,,,,,fl,Male,,Some college but no degree,White,,Suburban community,,21,Republican Party,,1091241
4/19/18 14:42,4/19/18 14:45,IP Address,100,177,TRUE,4/19/18 14:45,R_1OZhpjROFNftwOR,anonymous,EN,"I consent, begin the study",A2093AW0HJFY5D,5.9,7.5,9,,,,,,,,,,None,NJ,Female,,Bachelor degree,Asian-American,,City or urban community,,39,Democratic party,,2536214
4/19/18 14:44,4/19/18 14:46,IP Address,100,105,TRUE,4/19/18 14:46,R_2CmnrxnHle7DcSO,anonymous,EN,"I consent, begin the study",AO9YO8LW3AWGC,,,,9,1.9,6.2,,,,,,,,MD,Male,,Graduate degree,White,,Suburban community,,33,Democratic party,,204688
4/19/18 14:43,4/19/18 14:46,IP Address,100,150,TRUE,4/19/18 14:46,R_2qdR7MCeVBmpH1W,anonymous,EN,"I consent, begin the study",A18EYTWBCV8NKE,,,,,,,1,9,1,,,,No,NJ,Male,,Associate degree,White,,Suburban community,,39,Independent,,5959721
4/19/18 14:45,4/19/18 14:47,IP Address,100,105,TRUE,4/19/18 14:47,R_2SC4I6hrlxBJrto,anonymous,EN,"I consent, begin the study",A1NHTBY5YB9JH7,,,,,,,2,8.6,7.2,,,,None.,Minnesota,Male,,Bachelor degree,White,,Suburban community,,51,Democratic party,,6411993
4/19/18 14:46,4/19/18 14:47,IP Address,100,90,TRUE,4/19/18 14:47,R_3MoE2QqPsLN6st3,anonymous,EN,"I consent, begin the study",A2CB7WDJ9V6VVN,,,,,,,3,7.9,9,,,,,florida,Female,,Graduate degree,Asian,,Suburban community,,34,Democratic party,,7375601
4/19/18 14:46,4/19/18 14:48,IP Address,100,111,TRUE,4/19/18 14:48,R_1rNewECoVtpMQfO,anonymous,EN,"I consent, begin the study",AP8OG80OLCCMC,,,,,,,,,,2.9,8.1,5.1,,PA,Female,,Associate degree,White,,Suburban community,,40,Democratic party,,2961101
4/19/18 14:46,4/19/18 14:48,IP Address,100,102,TRUE,4/19/18 14:48,R_s5wHYFXXt8zQTG9,anonymous,EN,"I consent, begin the study",A2RWLFIP23FZA7,,,,3.2,7.6,3.4,,,,,,,,New York,Male,,Bachelor degree,Asian,,City or urban community,,28,Independent,,8855652
4/19/18 14:45,4/19/18 14:49,IP Address,100,204,TRUE,4/19/18 14:49,R_2D1d7vMO4h6rhde,anonymous,EN,"I consent, begin the study",APDZ10TRIR1Q9,,,,7,5.1,7.1,,,,,,,,Massachusetts ,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,29,Democratic party,,5222686
4/19/18 14:44,4/19/18 14:49,IP Address,100,302,TRUE,4/19/18 14:49,R_3IPOmFyCiSOJ555,anonymous,EN,"I consent, begin the study",A2TN0N04728YLI,2,8,6.6,,,,,,,,,,,Massachusetts,Male,,Bachelor degree,White,,Suburban community,,34,Democratic party,,7958671
4/19/18 14:48,4/19/18 14:49,IP Address,100,111,TRUE,4/19/18 14:49,R_2qxiWyST3a6z6jV,anonymous,EN,"I consent, begin the study",A3W3LV2UA53QK7,,,,,,,,,,1,9,1,No,Georgia,Female,,Graduate degree,White,,Suburban community,,32,Independent,,5936723
4/19/18 14:49,4/19/18 14:50,IP Address,100,91,TRUE,4/19/18 14:50,R_1Ca3qmzNFzpST1i,anonymous,EN,"I consent, begin the study",A12MSYRHI3XWDT,1,4,8,,,,,,,,,,,Virginia,Male,,Bachelor degree,White,,City or urban community,,33,Republican Party,,2909881
4/19/18 14:49,4/19/18 14:50,IP Address,100,104,TRUE,4/19/18 14:50,R_2xQrvZowFBGlqep,anonymous,EN,"I consent, begin the study",A2FFRPHNH5OKPM,,,,,,,,,,4.4,5.6,5.2,,oregon,Female,,Some college but no degree,White,,Rural community,,25,Independent,,6824371
4/19/18 14:44,4/19/18 14:50,IP Address,100,382,TRUE,4/19/18 14:50,R_2dtIOuaYBp7Dt2k,anonymous,EN,"I consent, begin the study",A166A2M31CW2C7,1,9,2.9,,,,,,,,,,,TN,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,29,Independent,,673641
4/19/18 14:47,4/19/18 14:51,IP Address,100,227,TRUE,4/19/18 14:51,R_12sD3bzw7gtgpG6,anonymous,EN,"I consent, begin the study",A2LFM01A16YPKG,,,,,,,2.8,7.6,4.4,,,,,NC,Male,,Associate degree,White,,Rural community,,36,Libertarian Party,,952118
4/19/18 14:49,4/19/18 14:51,IP Address,100,124,TRUE,4/19/18 14:51,R_2y4xTIDCE9xEHtY,anonymous,EN,"I consent, begin the study",A1U98AIE34D3ZV,,,,6,7.1,1,,,,,,,,Indiana,Male,,Associate degree,White,,Suburban community,,29,Independent,,7090481
4/19/18 14:49,4/19/18 14:51,IP Address,100,119,TRUE,4/19/18 14:51,R_3pnfDMegmZjXM21,anonymous,EN,"I consent, begin the study",A2LF84L3K71GR2,9,3,9,,,,,,,,,,,Rhode Island,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,35,Democratic party,,3764853
4/19/18 14:50,4/19/18 14:52,IP Address,100,121,TRUE,4/19/18 14:52,R_2dYYYSTvcfzU3Zf,anonymous,EN,"I consent, begin the study",A2W5BVSBD1G08A,,,,,,,1,9,7,,,,no,Ok,Male,,Some college but no degree,White,,City or urban community,,55,Republican Party,,2822402
4/19/18 14:50,4/19/18 14:52,IP Address,100,144,TRUE,4/19/18 14:52,R_u1HlLIFjKyXhPMd,anonymous,EN,"I consent, begin the study",A2ZFZ0IITVM1DT,,,,6,4.2,9,,,,,,,,Rhode Island,Female,,Bachelor degree,White,,Suburban community,,23,Democratic party,,8645126
4/19/18 14:49,4/19/18 14:52,IP Address,100,175,TRUE,4/19/18 14:52,R_3MfmU1d0EKYdewm,anonymous,EN,"I consent, begin the study",A23XR87ATML7A2,1,5,9,,,,,,,,,,,California,Male,,Associate degree,White,,Suburban community,,46,Democratic party,,3104773
4/19/18 14:49,4/19/18 14:52,IP Address,100,202,TRUE,4/19/18 14:52,R_3Ia94v7qrmveuRi,anonymous,EN,"I consent, begin the study",AT9CVEMRRTDBK,,,,,,,,,,5.1,4.9,2.9,,Georgia ,Female,,Bachelor degree,White,,Suburban community,,25,Republican Party,,9757272
4/19/18 14:51,4/19/18 14:52,IP Address,100,93,TRUE,4/19/18 14:52,R_2nOW7qu4JyztXBT,anonymous,EN,"I consent, begin the study",A1LFOS4GL90HWU,,,,,,,,,,8,2.5,8.4,No,NC,Female,,Graduate degree,White,,Rural community,,36,Republican Party,,1814580
4/19/18 14:51,4/19/18 14:52,IP Address,100,90,TRUE,4/19/18 14:52,R_20SdH3BBv3aNaf5,anonymous,EN,"I consent, begin the study",A1HNIWB0V84UN8,,,,6.4,5.9,6.5,,,,,,,good study,Illinois,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,23,Democratic party,,2335065
4/19/18 14:44,4/19/18 14:53,IP Address,100,527,TRUE,4/19/18 14:53,R_1FCy5aZ2uvwqqnT,anonymous,EN,"I consent, begin the study",A2UBYTEQDG9XXC,,,,,,,,,,2.1,4,7,It was clear but so unidimensional that I found it frustrating,Georgia,Female,,Graduate degree,White,,City or urban community,,64,Democratic party,,166252
4/19/18 14:49,4/19/18 14:54,IP Address,100,290,TRUE,4/19/18 14:54,R_2fa4QD6CGe6JAmr,anonymous,EN,"I consent, begin the study",ATPV5PU04HNNW,,,,,,,2,9,8.2,,,,,North Carolina,Male,,"High school degree or equivalent (e.g., GED)",Black or African-American,,City or urban community,,34,Other (please specify):,No political affiliation,1152907
4/19/18 14:52,4/19/18 14:55,IP Address,100,159,TRUE,4/19/18 14:55,R_3PBl6MN8eJXrt0f,anonymous,EN,"I consent, begin the study",A3FVI656E4G5TN,1,9,6.8,,,,,,,,,,,Florida,Female,,Some college but no degree,White,,City or urban community,,27,Democratic party,,681236
4/19/18 14:53,4/19/18 14:56,IP Address,100,165,TRUE,4/19/18 14:56,R_T01Y4clB9C1Li25,anonymous,EN,"I consent, begin the study",AJQ4T7IRHIY3,,,,,,,,,,1,3.6,9,,Montana,Female,,Some college but no degree,White,,Suburban community,,53,Independent,,6939093
4/19/18 14:54,4/19/18 14:56,IP Address,100,124,TRUE,4/19/18 14:56,R_PB380HedRex4EZb,anonymous,EN,"I consent, begin the study",A3ID9U657RNJGT,,,,,,,1,9,2.5,,,,,Wisconsin,Male,,Bachelor degree,White,,Suburban community,,40,Republican Party,,8357773
4/19/18 14:55,4/19/18 14:56,IP Address,100,88,TRUE,4/19/18 14:56,R_9vM08hFPMWNNiSZ,anonymous,EN,"I consent, begin the study",A21Q9HX3YQBSGC,,,,9,2.7,9,,,,,,,,Alabama,Male,,Bachelor degree,White,,Suburban community,,37,Republican Party,,2282902
4/19/18 14:55,4/19/18 14:57,IP Address,100,142,TRUE,4/19/18 14:57,R_tXm5NsX9aDRm06J,anonymous,EN,"I consent, begin the study",ATST9OW8JK9PN,9,9,9,,,,,,,,,,,Michigan,Male,,Bachelor degree,White,,Rural community,,58,Independent,,3230926
4/19/18 14:55,4/19/18 14:58,IP Address,100,142,TRUE,4/19/18 14:58,R_xGf2RkC4IneZ6WB,anonymous,EN,"I consent, begin the study",A3SGXMKL929VX3,,,,,,,6.6,6.1,3.5,,,,The questions,MA,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,Suburban community,,20,Democratic party,,988278
4/19/18 14:56,4/19/18 14:58,IP Address,100,143,TRUE,4/19/18 14:58,R_41OeoMfPY2ae7bH,anonymous,EN,"I consent, begin the study",AT51P9CJRCNP7,,,,1,9,1,,,,,,,Good survey.,OH,Female,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,59,Independent,,3893027
4/19/18 14:57,4/19/18 14:58,IP Address,100,73,TRUE,4/19/18 14:58,R_3JC0PBiChjBYQVb,anonymous,EN,"I consent, begin the study",A0450532L5P3GX6JEY8C,,,,,,,,,,2.8,4.8,7.9,,VA,Male,,Bachelor degree,Asian,,Suburban community,,22,Democratic party,,3609143
4/19/18 14:57,4/19/18 14:59,IP Address,100,121,TRUE,4/19/18 14:59,R_1ifyG4DbvehSwWp,anonymous,EN,"I consent, begin the study",A3697L3XNWFB35,,,,4.7,9,8.7,,,,,,,more information would have been helpful,Oklahoma,Male,,Graduate degree,White,,Rural community,,67,Independent,,1531451
4/19/18 14:58,4/19/18 14:59,IP Address,100,94,TRUE,4/19/18 14:59,R_3nASG4fQbZgGBBz,anonymous,EN,"I consent, begin the study",A16ARBOUBGCWCO,1,5,6,,,,,,,,,,,new mexico,Female,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,31,Independent,,3151554
4/19/18 14:58,4/19/18 15:00,IP Address,100,123,TRUE,4/19/18 15:00,R_12a0IpLFlXFQhgG,anonymous,EN,"I consent, begin the study",A2HXINMX3WHD1U,,,,,,,2.9,9,7.6,,,,thank you,Pennsylvania,Female,,Bachelor degree,White,,Rural community,,45,Democratic party,,1410458
4/19/18 14:55,4/19/18 15:00,IP Address,100,325,TRUE,4/19/18 15:00,R_xrRW4zEhfjUS0vL,anonymous,EN,"I consent, begin the study",A3JHUL8BWYKGFQ,,,,,,,,,,8,3,9,"While splitting the money 50/50 would be fair amount-wise, it is actually unfair to both because neither would be likely to have enough to start a business with half of what they requested.",Virginia,Female,,Bachelor degree,White,,Rural community,,30,Republican Party,,3057818
4/19/18 14:59,4/19/18 15:00,IP Address,100,104,TRUE,4/19/18 15:00,R_2Sx0mcrkOIkP4cD,anonymous,EN,"I consent, begin the study",A380GP1DOKJUD5,,,,,,,,,,2.8,7.7,6.5,,Montana ,Female,,Bachelor degree,White,,City or urban community,,34,Republican Party,,7641222
4/19/18 14:59,4/19/18 15:02,IP Address,100,175,TRUE,4/19/18 15:02,R_1IDZ1sB4WJuqi2A,anonymous,EN,"I consent, begin the study",A239D6PX8TDUZ9,,,,6.9,9,6.5,,,,,,,,INDIANA,Female,,Associate degree,White,,City or urban community,,70,Independent,,7651338
4/19/18 14:59,4/19/18 15:02,IP Address,100,163,TRUE,4/19/18 15:02,R_2TN96MzoGF3l1Ar,anonymous,EN,"I consent, begin the study",ABBAWZP4MS7HS,,,,,,,4,8.5,7,,,,,NY,Male,,Some college but no degree,White,,Rural community,,42,Independent,,1378803
4/19/18 15:00,4/19/18 15:02,IP Address,100,114,TRUE,4/19/18 15:02,R_9G1oT6ycwgEhgK5,anonymous,EN,"I consent, begin the study",A1QQ5CZDQE2JM4,6,8,9,,,,,,,,,,,colorado,Male,,Bachelor degree,White,,Suburban community,,49,Independent,,8352248
4/19/18 15:00,4/19/18 15:03,IP Address,100,201,TRUE,4/19/18 15:03,R_1LB8s0utrDDAX42,anonymous,EN,"I consent, begin the study",A3D3D3F8X3NQYH,9,9,9,,,,,,,,,,None,Illinois,Male,,Graduate degree,Black or African-American,,City or urban community,,30,Democratic party,,2038372
4/19/18 15:02,4/19/18 15:04,IP Address,100,121,TRUE,4/19/18 15:04,R_R5gbH0gWBC4fifL,anonymous,EN,"I consent, begin the study",A6QPWCMTYY3LG,,,,,,,3.2,6.1,8.1,,,,,Wyoming,Female,,Bachelor degree,White,,Rural community,,57,Democratic party,,7465675
4/19/18 15:02,4/19/18 15:04,IP Address,100,145,TRUE,4/19/18 15:04,R_ZBNQ9zhKkzVe6Y1,anonymous,EN,"I consent, begin the study",A2JQO91MJW0WYR,,,,,,,8.3,2.6,8,,,,,North Carolina,Female,,Some college but no degree,White,,Suburban community,,25,Republican Party,,2081958
4/19/18 15:01,4/19/18 15:04,IP Address,100,215,TRUE,4/19/18 15:04,R_rcFxOPjTkLfSHsd,anonymous,ES-ES,"I consent, begin the study",A3KBDRSS0AIA2,,,,9,9,9,,,,,,,,ct,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,City or urban community,,36,Democratic party,,2525911
4/19/18 15:01,4/19/18 15:04,IP Address,100,186,TRUE,4/19/18 15:04,R_1GxfVbXAnYr2fdi,anonymous,EN,"I consent, begin the study",A1POWH4GN6WN22,,,,,,,,,,7,7,8.5,,Pennsylvania,Female,,Less than high school degree,"Spanish, Hispanic, or Latino",,Suburban community,,23,Independent,,5586893
4/19/18 15:03,4/19/18 15:04,IP Address,100,93,TRUE,4/19/18 15:05,R_3R8VimddkLEwlzQ,anonymous,EN,"I consent, begin the study",A1NTIA4C6JCYTX,1,9,4.9,,,,,,,,,,,Ohio,Female,,Associate degree,White,,Suburban community,,24,Democratic party,,315739
4/19/18 15:04,4/19/18 15:06,IP Address,100,105,TRUE,4/19/18 15:06,R_RF61S7BMSREhAsN,anonymous,EN,"I consent, begin the study",A3LQ5B6E92XTSK,,,,9,1,9,,,,,,,Nice survey tool,Colorado,Male,,Graduate degree,White,,Rural community,,37,"Republican Party,Independent",,8558641
4/19/18 15:05,4/19/18 15:06,IP Address,100,66,TRUE,4/19/18 15:06,R_1mkKXYSgOu1DvwR,anonymous,EN,"I consent, begin the study",AK1GE19RT3PK6,,,,5,6.1,9,,,,,,,,NY,Male,,Associate degree,White,,Rural community,,30,Independent,,648568
4/19/18 15:04,4/19/18 15:08,IP Address,100,205,TRUE,4/19/18 15:08,R_VVw6jvkhyaRgA9j,anonymous,EN,"I consent, begin the study",A1W4M35XT7JK6M,,,,,,,,,,2.6,2.8,2.9,,florida,Male,,Bachelor degree,White,,Suburban community,,38,Independent,,2822386
4/19/18 15:07,4/19/18 15:08,IP Address,100,96,TRUE,4/19/18 15:08,R_33e7nBxhOojbYMl,anonymous,EN,"I consent, begin the study",A33EA7I9FC5DWG,,,,,,,4,6.2,6.4,,,,,NV,Female,,Some college but no degree,White,,Suburban community,,23,Democratic party,,5604325
4/19/18 15:08,4/19/18 15:09,IP Address,100,85,TRUE,4/19/18 15:09,R_b4t7arhTsu56OYN,anonymous,EN,"I consent, begin the study",A3V4AW6DGWBHDO,,,,,,,2,2.9,8,,,,,Illinois,Male,,Associate degree,White,,City or urban community,,34,Democratic party,,4015257
4/19/18 15:07,4/19/18 15:10,IP Address,100,183,TRUE,4/19/18 15:10,R_20Vzr82kqWl7iyJ,anonymous,EN,"I consent, begin the study",A3D8ZG1VV5F035,,,,,,,,,,5.6,3.7,8.5,,Pennsylvania,Female,,Bachelor degree,White,,Suburban community,,53,Democratic party,,8030797
4/19/18 15:09,4/19/18 15:10,IP Address,100,68,TRUE,4/19/18 15:10,R_3D7m62c2z6iHXQg,anonymous,EN,"I consent, begin the study",A17QWHKXFPTQOJ,,,,,,,,,,7.2,5.5,6.2,,ca,Male,,Associate degree,White,,City or urban community,,29,Republican Party,,2861580
4/19/18 15:10,4/19/18 15:11,IP Address,100,47,TRUE,4/19/18 15:11,R_1Lb693aEDda65wh,anonymous,EN,"I consent, begin the study",ADJ6HSU1QWJKA,,,,5.8,5.9,4.5,,,,,,,No,AL,Male,,Bachelor degree,Black or African-American,,City or urban community,,33,Democratic party,,2163183
4/19/18 15:10,4/19/18 15:11,IP Address,100,100,TRUE,4/19/18 15:11,R_1E0R8DgVbYCmja2,anonymous,EN,"I consent, begin the study",A1OXF4LLPO4A9U,,,,2.4,5.1,4.3,,,,,,,,North Carolina,Male,,Bachelor degree,White,,Rural community,,38,Independent,,2834033
4/19/18 15:08,4/19/18 15:11,IP Address,100,225,TRUE,4/19/18 15:11,R_2RPyO1wu07TIsQs,anonymous,EN,"I consent, begin the study",A2W3Q8OCO18HEN,1,9,6,,,,,,,,,,"No, thank you.",Wisconsin,Female,,Some college but no degree,Asian,,Suburban community,,46,Republican Party,,9553692
4/19/18 15:10,4/19/18 15:12,IP Address,100,111,TRUE,4/19/18 15:12,R_snUP7YWE9EopNvz,anonymous,EN,"I consent, begin the study",A3UC8KZ5O8FVX9,1,9,3.1,,,,,,,,,,perfectly clear,Wisconsin,Female,,Some college but no degree,White,,Suburban community,,31,Democratic party,,7253969
4/19/18 15:13,4/19/18 15:14,IP Address,100,37,TRUE,4/19/18 15:14,R_27lqRBq8VVX7khA,anonymous,EN,"I consent, begin the study",A2NJAHKIJQXPCI,,,,,,,,,,5.1,5.1,5.1,,ca,Male,,Some college but no degree,White,,City or urban community,,22,Democratic party,,490375
4/19/18 15:11,4/19/18 15:15,IP Address,100,247,TRUE,4/19/18 15:15,R_PtvQaIhA62RfVGV,anonymous,EN,"I consent, begin the study",A2LH2CAU6CXVW,,,,,,,1.9,4.4,8.3,,,,No feedback.,GA,Female,,Bachelor degree,White,,Suburban community,,40,Independent,,5937183
4/19/18 15:14,4/19/18 15:15,IP Address,100,67,TRUE,4/19/18 15:15,R_3exa3flNrdimRA2,anonymous,EN,"I consent, begin the study",A15ZMMR2VA1C42,1,9,7.2,,,,,,,,,,no,Minnesota,Male,,Bachelor degree,White,,City or urban community,,21,Independent,,3798479
4/19/18 15:09,4/19/18 15:16,IP Address,100,407,TRUE,4/19/18 15:16,R_1LuuWxuTyd1FXhh,anonymous,EN,"I consent, begin the study",A2YHIM93A0IEWT,3,4,8.3,,,,,,,,,,None,North Carolina,Male,,Bachelor degree,White,,Rural community,,62,Democratic party,,9695124
4/19/18 15:12,4/19/18 15:16,IP Address,100,232,TRUE,4/19/18 15:16,R_3CUySCiCfRColi5,anonymous,EN,"I consent, begin the study",A1BMZUNL98C5GL,,,,,,,,,,5.6,7.9,9,,IL,Female,,Bachelor degree,White,,Rural community,,25,Republican Party,,7147300
4/19/18 15:16,4/19/18 15:17,IP Address,100,39,TRUE,4/19/18 15:17,R_BM3PqMXWsxDTLW1,anonymous,EN,"I consent, begin the study",A3IGZYNVHK9L0Z,,,,5.1,5.1,5.1,,,,,,,no,fl,Female,,Bachelor degree,White,,City or urban community,,24,Libertarian Party,,3506631
4/19/18 15:16,4/19/18 15:17,IP Address,100,99,TRUE,4/19/18 15:17,R_2qsyPAtLEsZ6md4,anonymous,EN,"I consent, begin the study",A1NMXSPUKDXFF4,,,,1,9,1,,,,,,,,California ,Female,,Bachelor degree,Asian,,City or urban community,,40,Democratic party,,6980206
4/19/18 15:15,4/19/18 15:17,IP Address,100,108,TRUE,4/19/18 15:17,R_1DCQ2cHA7Qbj5zI,anonymous,EN,"I consent, begin the study",A2GMFKPE64NQQC,,,,,,,6.4,8.3,3.6,,,,,Virginia,Female,,Graduate degree,White,,Suburban community,,31,Democratic party,,2252187
4/19/18 15:16,4/19/18 15:18,IP Address,100,78,TRUE,4/19/18 15:18,R_9t5hHEvCEhzmiQx,anonymous,EN,"I consent, begin the study",A1U4WJNUU99TR5,,,,,,,,,,1.2,7.6,2.6,No,Pennsylvania,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,24,Libertarian Party,,6489831
4/19/18 15:16,4/19/18 15:18,IP Address,100,120,TRUE,4/19/18 15:18,R_1LhYXuHauUtkxrq,anonymous,EN,"I consent, begin the study",AXEL02R0M2NV0,,,,,,,1,9,5,,,,,ca,Female,,Bachelor degree,White,,City or urban community,,26,Democratic party,,6153661
4/19/18 15:16,4/19/18 15:19,IP Address,100,148,TRUE,4/19/18 15:19,R_2bZUoUXrsAD70f6,anonymous,EN,"I consent, begin the study",A2JRMR7P3L98AK,,,,5,7.6,5.1,,,,,,,no,New York,Male,,Bachelor degree,Asian,,City or urban community,,38,Republican Party,,9460087
4/19/18 15:16,4/19/18 15:19,IP Address,100,150,TRUE,4/19/18 15:19,R_24HtibLC3TAdOXe,anonymous,EN,"I consent, begin the study",A3P9FWGXVRFQTE,,,,,,,5,8.8,8.8,,,,,California,Male,,Associate degree,White,,Rural community,,42,Independent,,2568297
4/19/18 15:18,4/19/18 15:19,IP Address,100,55,TRUE,4/19/18 15:19,R_9N6yf01JYQWWYYp,anonymous,EN,"I consent, begin the study",AB77LT0HIBAXF,,,,7.8,2.9,8.9,,,,,,,,NC,Female,,Graduate degree,White,,Suburban community,,31,Democratic party,,9910592
4/19/18 15:17,4/19/18 15:19,IP Address,100,132,TRUE,4/19/18 15:19,R_1f1JyhLietZp1FD,anonymous,EN,"I consent, begin the study",A1PVWZ8ZYJHCOJ,,,,,,,,,,1,9,1,,CO,Male,,Graduate degree,White,,City or urban community,,76,Independent,,5993643
4/19/18 15:17,4/19/18 15:19,IP Address,100,116,TRUE,4/19/18 15:19,R_3sso32fdV64yGy6,anonymous,EN,"I consent, begin the study",AVF5UJC8YNA1R,4.3,6.2,6.2,,,,,,,,,,,NJ,Male,,Graduate degree,White,,Rural community,,31,Republican Party,,5388400
4/19/18 15:16,4/19/18 15:20,IP Address,100,254,TRUE,4/19/18 15:20,R_3I0OrfPzVVaUBYa,anonymous,EN,"I consent, begin the study",A2ZZQUG18M13SG,8.2,2.9,2,,,,,,,,,,I'm assuming the higher load repayment rate is favorable. That could stand some explaining.,Maryland,Female,,Bachelor degree,White,,Suburban community,,56,Democratic party,,1150934
4/19/18 15:20,4/19/18 15:21,IP Address,100,60,TRUE,4/19/18 15:21,R_0rfr90AZnTUJEhH,anonymous,EN,"I consent, begin the study",A255LLTBJM2NVR,5.9,5.9,5.9,,,,,,,,,,no,texas,Female,,Bachelor degree,White,,Suburban community,,25,Democratic party,,9548481
4/19/18 15:20,4/19/18 15:21,IP Address,100,96,TRUE,4/19/18 15:21,R_5o8tra0BEQBHtgl,anonymous,EN,"I consent, begin the study",A3KV08QZV6AK7L,,,,,,,3.1,6.9,8,,,,,Arkansas,Female,,Graduate degree,White,,Rural community,,47,Democratic party,,876164
4/19/18 15:20,4/19/18 15:22,IP Address,100,118,TRUE,4/19/18 15:22,R_2zGFnOvCNOFRvTq,anonymous,EN,"I consent, begin the study",A19D89YNO9Z52K,,,,,,,,,,9,1,8.6,,Texas,Female,,Bachelor degree,White,,City or urban community,,24,Libertarian Party,,5129802
4/19/18 15:17,4/19/18 15:22,IP Address,100,295,TRUE,4/19/18 15:22,R_RwXdSHinWrQJaMx,anonymous,EN,"I consent, begin the study",A15340BRCER2UO,5.2,4.9,4.7,,,,,,,,,,,Ohio,Male,,Graduate degree,White,,Suburban community,,38,Independent,,3422811
4/19/18 15:20,4/19/18 15:22,IP Address,100,146,TRUE,4/19/18 15:22,R_3hsvn9cl9frbQcG,anonymous,EN,"I consent, begin the study",A201KLVDE84CJP,,,,,,,,,,1.5,5,7,No feedback.,Delaware,Male,,Graduate degree,White,,Suburban community,,29,Democratic party,,2368815
4/19/18 15:20,4/19/18 15:22,IP Address,100,135,TRUE,4/19/18 15:22,R_3MbroLHeA2e1QIa,anonymous,EN,"I consent, begin the study",AYPRRGPMODOAX,,,,,,,1.2,9,8.5,,,,Hope I was of assistance,WV,Male,,Some college but no degree,White,,Suburban community,,46,Republican Party,,2388910
4/19/18 15:22,4/19/18 15:23,IP Address,100,63,TRUE,4/19/18 15:23,R_1Ijew96djrT41RN,anonymous,EN,"I consent, begin the study",A2HB46URTUBROK,,,,7.9,4,6,,,,,,,,ohio,Female,,Bachelor degree,White,,Rural community,,27,Democratic party,,2957972
4/19/18 15:21,4/19/18 15:23,IP Address,100,150,TRUE,4/19/18 15:23,R_9uHUqwhkGdhxUaJ,anonymous,EN,"I consent, begin the study",A2NOA2YRKVTIBQ,,,,1,9,1,,,,,,,,Michigan,Female,,Some college but no degree,White,,Suburban community,,27,Republican Party,,7832
4/19/18 15:21,4/19/18 15:24,IP Address,100,140,TRUE,4/19/18 15:24,R_2wQUXsmYWegjOPH,anonymous,EN,"I consent, begin the study",A3BDQO85R6WOO1,,,,,,,,,,9,3,9,,Texas,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,Suburban community,,52,Democratic party,,6215888
4/19/18 15:22,4/19/18 15:24,IP Address,100,91,TRUE,4/19/18 15:24,R_3n8gsJzuyrezhhX,anonymous,EN,"I consent, begin the study",A39WQ7WY9N4SZE,,,,1.9,5.1,2.2,,,,,,,,Louisiana,Female,,Some college but no degree,White,,Suburban community,,40,Independent,,8839657
4/19/18 15:22,4/19/18 15:24,IP Address,100,128,TRUE,4/19/18 15:24,R_3HpQnkLWCk0pKo7,anonymous,EN,"I consent, begin the study",A1KKEOGQK1QNYR,2.2,8.9,7.2,,,,,,,,,,,Illinois,Male,,Graduate degree,White,,Suburban community,,33,Democratic party,,6301798
4/19/18 15:23,4/19/18 15:24,IP Address,100,80,TRUE,4/19/18 15:24,R_02oCg7pgxmXw2BP,anonymous,EN,"I consent, begin the study",A39AY6XQ7LDDB2,,,,,,,1,5.1,1,,,,odd,colorado,Male,,Bachelor degree,White,,Suburban community,,45,Democratic party,,7634430
4/19/18 15:23,4/19/18 15:24,IP Address,100,50,TRUE,4/19/18 15:24,R_2dzN33OFMKSzoFL,anonymous,EN,"I consent, begin the study",A31AGR8JS1MZI5,5.1,6.4,4.7,,,,,,,,,,,texas,Female,,Bachelor degree,Black or African-American,,Suburban community,,22,Democratic party,,8894994
4/19/18 15:21,4/19/18 15:24,IP Address,100,170,TRUE,4/19/18 15:24,R_XTcp0lVoGRu0MRb,anonymous,EN,"I consent, begin the study",A35T0SNF90U1W5,,,,,,,1,7,9,,,,,Colorado,Male,,Associate degree,White,,City or urban community,,47,Independent,,8550625
4/19/18 15:22,4/19/18 15:25,IP Address,100,151,TRUE,4/19/18 15:25,R_2wTPjfTa9l2Beiv,anonymous,EN,"I consent, begin the study",A1879O6JNJ6ZIY,,,,,,,,,,1,9,1,No.,,,,Some college but no degree,White,,City or urban community,,50,Republican Party,,7509337
4/19/18 15:24,4/19/18 15:25,IP Address,100,90,TRUE,4/19/18 15:25,R_3HY3cnnLLhmQeMo,anonymous,EN,"I consent, begin the study",A1LVKTQYZPUKTL,,,,,,,,,,2.6,1.5,2.8,thank you for the survey,new york,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,36,Independent,,6790738
4/19/18 15:24,4/19/18 15:25,IP Address,100,109,TRUE,4/19/18 15:25,R_0wkuS3g8nOAfEmB,anonymous,EN,"I consent, begin the study",AGNJKSH5LFKXZ,,,,8.5,1.5,9,,,,,,,No comments.  The survey was fine.,California,Male,,Bachelor degree,Asian,,City or urban community,,41,Democratic party,,5793211
4/19/18 15:25,4/19/18 15:26,IP Address,100,63,TRUE,4/19/18 15:26,R_1GN8hc2aTxJmdnw,anonymous,EN,"I consent, begin the study",A2EW08X2I87RXL,,,,,,,5.6,6.4,4.2,,,,none,Texas,Male,,Associate degree,Asian,,Suburban community,,34,Republican Party,,4204477
4/19/18 15:24,4/19/18 15:27,IP Address,100,137,TRUE,4/19/18 15:27,R_1FtuKUgXYwj4NHP,anonymous,EN,"I consent, begin the study",A2VQ1WGHLLLNJ1,,,,,,,,,,1,9,5.1,Thank you,MICHIGAN,Male,,"High school degree or equivalent (e.g., GED)","White,Black or African-American",,City or urban community,,27,Independent,,4794638
4/19/18 15:26,4/19/18 15:27,IP Address,100,92,TRUE,4/19/18 15:27,R_3fCexm1QVrt1Q1h,anonymous,EN,"I consent, begin the study",AYQH26R4KXW2K,1,9,4,,,,,,,,,,,Nevada,Female,,Some college but no degree,White,,Rural community,,31,Independent,,9306398
4/19/18 15:27,4/19/18 15:28,IP Address,100,49,TRUE,4/19/18 15:28,R_1IXD8HPjs8dmoQU,anonymous,EN,"I consent, begin the study",A2Y56FBTEVYY43,,,,,,,6.2,3.9,3.6,,,,,California,Male,,Some college but no degree,White,,Suburban community,,31,Democratic party,,2581541
4/19/18 15:26,4/19/18 15:28,IP Address,100,122,TRUE,4/19/18 15:28,R_1o5wFFBt7KHFPhe,anonymous,EN,"I consent, begin the study",A1JWNZLD7PS5NU,7,4,8.5,,,,,,,,,,,California,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,27,Independent,,5370061
4/19/18 15:27,4/19/18 15:28,IP Address,100,61,TRUE,4/19/18 15:28,R_12ovxftv64HUJWj,anonymous,EN,"I consent, begin the study",A2NVOKL45Z9C2C,,,,1,1,9,,,,,,,,AR,Female,,Some college but no degree,White,,Rural community,,69,Republican Party,,7845
4/19/18 15:25,4/19/18 15:29,IP Address,100,195,TRUE,4/19/18 15:29,R_ApzbjnmCXLk8Gk1,anonymous,EN,"I consent, begin the study",A321UTTHJSC5PO,,,,3,9,5,,,,,,,NONE,Texas,Male,,Bachelor degree,White,,Suburban community,,71,Independent,,8047585
4/19/18 15:30,4/19/18 15:32,IP Address,100,118,TRUE,4/19/18 15:32,R_D2XewhoQt37IIfv,anonymous,EN,"I consent, begin the study",A17FU7PPRP3JM8,,,,,,,,,,3,8.4,4,,california,Male,,Graduate degree,Asian,,Suburban community,,30,Democratic party,,3410543
4/19/18 15:30,4/19/18 15:33,IP Address,100,132,TRUE,4/19/18 15:33,R_2s4uWZHBq71w6v6,anonymous,EN,"I consent, begin the study",A21992GZ32431E,,,,,,,1,8.1,9,,,,,pennsylvania,Female,,Some college but no degree,White,,Suburban community,,23,Democratic party,,4621953
4/19/18 15:31,4/19/18 15:33,IP Address,100,87,TRUE,4/19/18 15:33,R_2s75CcY5ruIhwfv,anonymous,EN,"I consent, begin the study",A1L0ICCUXH42R0,7.2,3.7,9,,,,,,,,,,,Minnesota,Female,,Bachelor degree,White,,Rural community,,23,Republican Party,,5585340
4/19/18 15:31,4/19/18 15:33,IP Address,100,137,TRUE,4/19/18 15:33,R_2yd3FMjPjKGTuaV,anonymous,EN,"I consent, begin the study",a1iyy75yzqw908,,,,,,,,,,8.3,2.5,8.3,no,ohio,Female,,Bachelor degree,White,,Suburban community,,37,Republican Party,,336440
4/19/18 15:34,4/19/18 15:35,IP Address,100,42,TRUE,4/19/18 15:35,R_1OZkfO6oscydect,anonymous,EN,"I consent, begin the study",APO4DD2J9RWGP,,,,1,1,9,,,,,,,,AR,Male,,Some college but no degree,White,,Rural community,,28,Democratic party,,4930918
4/19/18 15:33,4/19/18 15:36,IP Address,100,141,TRUE,4/19/18 15:36,R_UFTab63Xrl4LiI9,anonymous,EN,"I consent, begin the study",A3NRQD72B04Z6M,,,,,,,1,9,2,,,,,Indiana,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,54,Independent,,7225619
4/19/18 15:34,4/19/18 15:36,IP Address,100,149,TRUE,4/19/18 15:36,R_1PSj55C3LHHo3PS,anonymous,EN,"I consent, begin the study",AG7C4X3WKKBV,2.7,5.1,3.6,,,,,,,,,,,Florida,Male,,"High school degree or equivalent (e.g., GED)","White,Black or African-American,Other (please specify):",Mixed Race (White & Black),Suburban community,,27,Republican Party,,9189224
4/19/18 15:35,4/19/18 15:37,IP Address,100,106,TRUE,4/19/18 15:37,R_uxMOPmBB8irDkXf,anonymous,EN,"I consent, begin the study",A1YFVXP4A1CXSF,,,,,,,,,,6.3,3.2,1.9,,nv,Female,,Some college but no degree,White,,City or urban community,,36,Libertarian Party,,754865
4/19/18 15:35,4/19/18 15:38,IP Address,100,174,TRUE,4/19/18 15:38,R_20TN13X2PmeXN4s,anonymous,EN,"I consent, begin the study",A1MJX6Q6BTWA6,,,,,,,6.1,4,8,,,,eveything was clear,Virginia,Female,,Bachelor degree,White,,Suburban community,,49,Democratic party,,4211270
4/19/18 15:37,4/19/18 15:39,IP Address,100,155,TRUE,4/19/18 15:39,R_cI9ArWnrClJuv2F,anonymous,EN,"I consent, begin the study",A3K6NI3B84FUVP,,,,,,,1,8.5,9,,,,,Tennessee,Male,,Associate degree,White,,Rural community,,35,Other (please specify):,none,5166517
4/19/18 15:36,4/19/18 15:40,IP Address,100,237,TRUE,4/19/18 15:40,R_2pXqrs3S7qlZAWy,anonymous,EN,"I consent, begin the study",A2TDK0LD62WZ8Y,,,,,,,,,,9,9,9,Everything was clear.,Wisconsin,Female,,Bachelor degree,White,,Suburban community,,59,Democratic party,,701132
4/19/18 15:37,4/19/18 15:40,IP Address,100,165,TRUE,4/19/18 15:40,R_10ZB6z2FSvKn5E6,anonymous,EN,"I consent, begin the study",A253RKS1MZTGFU,1,9,4.5,,,,,,,,,,NO,New JERSEY,Female,,"High school degree or equivalent (e.g., GED)",Black or African-American,,Suburban community,,47,Democratic party,,7242984
4/19/18 15:37,4/19/18 15:40,IP Address,100,184,TRUE,4/19/18 15:40,R_2WSBqmOtZhxiFGG,anonymous,EN,"I consent, begin the study",ABUU4QXC2IU4G,,,,7,3.5,8,,,,,,,No,Alaska,Male,,Bachelor degree,White,,Rural community,,30,Republican Party,,1762665
4/19/18 15:39,4/19/18 15:42,IP Address,100,131,TRUE,4/19/18 15:42,R_3kvM8n8x94ECVZX,anonymous,EN,"I consent, begin the study",A6EJ7EU0KMGPL,3.9,6.5,9,,,,,,,,,,,IN,Male,,Bachelor degree,White,,Suburban community,,32,Independent,,8738603
4/19/18 15:36,4/19/18 15:42,IP Address,100,329,TRUE,4/19/18 15:42,R_xh0XJqLYbMkUpUJ,anonymous,EN,"I consent, begin the study",A1PCIX5SCQZPOE,,,,9,7.5,3.9,,,,,,,Decision made by Loan payback percentage ,Florida,Female,,Associate degree,White,,Suburban community,,61,Independent,,889439
4/19/18 15:40,4/19/18 15:42,IP Address,100,78,TRUE,4/19/18 15:42,R_3ewwWnTsbqLbWS6,anonymous,EN,"I consent, begin the study",A1ZTR3Z88CYP06,,,,9,9,2.2,,,,,,,no,Texas,Male,,Some college but no degree,"Spanish, Hispanic, or Latino",,City or urban community,,32,Democratic party,,8192896
4/19/18 15:38,4/19/18 15:42,IP Address,100,248,TRUE,4/19/18 15:42,R_1IQsSpdajEfVQni,anonymous,EN,"I consent, begin the study",A26CL8E3XJWH1W,,,,1,3.6,8.6,,,,,,,,Indiana,Male,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,34,Independent,,4774852
4/19/18 15:40,4/19/18 15:42,IP Address,100,125,TRUE,4/19/18 15:42,R_3kttQEm8Vcis1hp,anonymous,EN,"I consent, begin the study",A18SI5095GGGWT,,,,,,,,,,8,3,9,Everything was clear. Thank you.,California,Male,,Some college but no degree,Asian,,Suburban community,,31,Democratic party,,3047771
4/19/18 15:39,4/19/18 15:42,IP Address,100,175,TRUE,4/19/18 15:42,R_SOuqrbIrVVaCdWh,anonymous,EN,"I consent, begin the study",A2MY7D839OP8WL,,,,,,,6,8.2,9,,,,,California,Male,,Bachelor degree,Asian-American,,Suburban community,,34,Democratic party,,9660481
4/19/18 15:40,4/19/18 15:42,IP Address,100,120,TRUE,4/19/18 15:42,R_290yXic6rCUcbWt,anonymous,EN,"I consent, begin the study",A117XUDXEZD9XU,,,,,,,9,2.3,6.6,,,,,Kansas,Female,,Some college but no degree,White,,Rural community,,25,Republican Party,,553179
4/19/18 15:22,4/19/18 15:42,IP Address,100,1234,TRUE,4/19/18 15:42,R_2YsRxsi7xRhslNA,anonymous,EN,"I consent, begin the study",A8WQUW6OHREK,3.8,4.9,5.1,,,,,,,,,,no,utah,Female,,Bachelor degree,Black or African-American,,Suburban community,,21,Independent,,8158323
4/19/18 15:42,4/19/18 15:43,IP Address,100,75,TRUE,4/19/18 15:43,R_riGSn9lbg8oejTP,anonymous,EN,"I consent, begin the study",A1QEQOI98976S0,,,,1,9,5.1,,,,,,,,FLORIDA,Male,,Bachelor degree,Black or African-American,,City or urban community,,33,Republican Party,,7895547
4/19/18 15:42,4/19/18 15:43,IP Address,100,82,TRUE,4/19/18 15:43,R_302hex1qFfHqKSL,anonymous,EN,"I consent, begin the study",A8FNO9URTKF0V,7.2,4.2,9,,,,,,,,,,none,North Carolina,Female,,Some college but no degree,White,,Rural community,,24,Independent,,1741726
4/19/18 15:40,4/19/18 15:44,IP Address,100,252,TRUE,4/19/18 15:44,R_2CTdowEbnh7Fk9q,anonymous,EN,"I consent, begin the study",AL2DWB1NI4QQW,3.9,9,7.1,,,,,,,,,,,Illinois,Female,,Some college but no degree,Black or African-American,,Suburban community,,57,Democratic party,,2204762
4/19/18 15:26,4/19/18 15:46,IP Address,100,1178,TRUE,4/19/18 15:46,R_2y8vdHXF51Cr4pT,anonymous,EN,"I consent, begin the study",A3pqugiqqbpt98,,,,,,,4.5,5.6,6.8,,,,great task,new york,Male,,Associate degree,White,,City or urban community,,26,Republican Party,,4761227
4/19/18 15:44,4/19/18 15:46,IP Address,100,162,TRUE,4/19/18 15:46,R_3rZkbYhOzOwfcgr,anonymous,EN,"I consent, begin the study",A2JTSPP9FZOY9W,,,,,,,2,6.2,7.5,,,,,New York,Female,,Bachelor degree,Black or African-American,,City or urban community,,28,Democratic party,,4895148
4/19/18 15:44,4/19/18 15:47,IP Address,100,140,TRUE,4/19/18 15:47,R_WkwmXwbDwOPHZq9,anonymous,EN,"I consent, begin the study",A1X7I0NL58WNA,,,,7.3,2.6,8,,,,,,,,Texas,Female,,Some college but no degree,White,,Suburban community,,31,Republican Party,,4890625
4/19/18 15:46,4/19/18 15:47,IP Address,100,65,TRUE,4/19/18 15:47,R_UintiaP04J36Jq1,anonymous,EN,"I consent, begin the study",A3EDL1OAFNK486,1,3,9,,,,,,,,,,No,NY,Male,,Some college but no degree,White,,Suburban community,,19,Democratic party,,8141485
4/19/18 15:46,4/19/18 15:47,IP Address,100,52,TRUE,4/19/18 15:47,R_2U5x8rGvikmnrjd,anonymous,EN,"I consent, begin the study",AEZL2AE6EU4FG,6.2,3.9,6.3,,,,,,,,,,No,Va,Male,,Associate degree,Black or African-American,,Suburban community,,29,Democratic party,,7790399
4/19/18 15:42,4/19/18 15:47,IP Address,100,304,TRUE,4/19/18 15:47,R_U9JMKWk7oYLyMYV,anonymous,EN,"I consent, begin the study",A17G8WBUU5BW42,,,,,,,,,,1.1,8,4.3,No,Missouri ,Female,,Some college but no degree,White,,Rural community,,34,Democratic party,,9747266
4/19/18 15:46,4/19/18 15:48,IP Address,100,81,TRUE,4/19/18 15:48,R_2waz4IwAELxqJEs,anonymous,EN,"I consent, begin the study",A30HIJQP2BQMXJ,,,,,,,,,,1,9,1,,Mass,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,20,Independent,,3643848
4/19/18 15:46,4/19/18 15:48,IP Address,100,124,TRUE,4/19/18 15:48,R_3fe1waAvrQlo5An,anonymous,EN,"I consent, begin the study",A90U84Y2QSBID,,,,,,,,,,1,2,8,,texas,Male,,Bachelor degree,Asian,,City or urban community,,25,Democratic party,,1833455
4/19/18 15:47,4/19/18 15:49,IP Address,100,130,TRUE,4/19/18 15:49,R_0pqKM70b7cS9elX,anonymous,EN,"I consent, begin the study",A1PAK13OYKPXH6,,,,7,2.9,3.5,,,,,,,,California,Female,,Some college but no degree,White,,Suburban community,,59,Democratic party,,4930881
4/19/18 15:45,4/19/18 15:50,IP Address,100,280,TRUE,4/19/18 15:50,R_1jxplPfXtkTfXEk,anonymous,EN,"I consent, begin the study",A27YILK18RTK2L,,,,,,,6.2,5.5,9,,,,,Pennsylvania,Female,,Some college but no degree,White,,Rural community,,21,Democratic party,,1942400
4/19/18 15:48,4/19/18 15:50,IP Address,100,111,TRUE,4/19/18 15:50,R_3qP7VnvRRmh684q,anonymous,EN,"I consent, begin the study",ATEMBNZL0N2JR,,,,3.1,4,7,,,,,,,N/A,California,Male,,Bachelor degree,Asian-American,,Suburban community,,33,Independent,,4422857
4/19/18 15:47,4/19/18 15:50,IP Address,100,141,TRUE,4/19/18 15:50,R_29jed8utTowPWjW,anonymous,EN,"I consent, begin the study",A1U1A2OISV8ZBZ,1,5,1,,,,,,,,,,None all was good.,Texas,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,23,Independent,,5004329
4/19/18 15:48,4/19/18 15:50,IP Address,100,130,TRUE,4/19/18 15:50,R_AgMDPH8QjgC8qcN,anonymous,EN,"I consent, begin the study",A39Q9TR6824QMR,,,,,,,,,,9,1.7,9,,New York,Male,,Some college but no degree,White,,Suburban community,,26,Democratic party,,1499185
4/19/18 15:51,4/19/18 15:52,IP Address,100,104,TRUE,4/19/18 15:52,R_Uyf70ACjhjfDhND,anonymous,EN,"I consent, begin the study",AYLJCFV3ZPX85,,,,,,,1,9,9,,,,Everything was clear and easy! Thank you for letting me participate in this study!,Washington,Female,,Associate degree,White,,Rural community,,37,Democratic party,,6315062
4/19/18 15:51,4/19/18 15:54,IP Address,100,214,TRUE,4/19/18 15:54,R_3fOu7suE6rJRFlN,anonymous,EN,"I consent, begin the study",AB6C7RS4ECDQZ,,,,,,,,,,7,1,1,,Arkansas,Male,,Associate degree,White,,Suburban community,,69,Independent,,8969799
4/19/18 15:53,4/19/18 15:54,IP Address,100,101,TRUE,4/19/18 15:54,R_2Po2ZVntCnjMpA5,anonymous,EN,"I consent, begin the study",AU0Y6NAUHF1UO,,,,6.5,4.5,6.3,,,,,,,No ,Oregon ,Male,,Some college but no degree,"White,Asian",,City or urban community,,21,Green Party,,5951581
4/19/18 15:51,4/19/18 15:55,IP Address,100,231,TRUE,4/19/18 15:55,R_3pr9ESw3xmtgx8s,anonymous,EN,"I consent, begin the study",A32F1VBMF1ZLGO,,,,,,,1,8,9,,,,No,Alabama,Female,,Some college but no degree,Black or African-American,,Suburban community,,46,Democratic party,,3723836
4/19/18 15:50,4/19/18 15:55,IP Address,100,291,TRUE,4/19/18 15:55,R_2Y2NrvTLmhfM43W,anonymous,EN,"I consent, begin the study",AD8UJKT5HYGNJ,1,9,4.1,,,,,,,,,,Everything seemed simple and easy to understand.  Thanks :),Florida,Female,,Some college but no degree,White,,Suburban community,,43,Democratic party,,2562961
4/19/18 15:54,4/19/18 15:56,IP Address,100,126,TRUE,4/19/18 15:56,R_2R7INLwGmpVm93c,anonymous,EN,"I consent, begin the study",A3BI2HEUAM9N2M,1,5,9,,,,,,,,,,,NC,Female,,Bachelor degree,White,,Suburban community,,33,Libertarian Party,,4363877
4/19/18 15:53,4/19/18 15:56,IP Address,100,159,TRUE,4/19/18 15:56,R_12fN9rHs3OlT2m1,anonymous,EN,"I consent, begin the study",A8QTX0UZQYT2X,,,,,,,,,,1.1,1.1,4.3,,connecticut,Male,,Associate degree,Asian,,City or urban community,,25,Democratic party,,6816542
4/19/18 15:54,4/19/18 15:56,IP Address,100,103,TRUE,4/19/18 15:56,R_86yMFof2WAljaXT,anonymous,EN,"I consent, begin the study",A2D4VR2C6O7Z1Z,,,,,,,3,4.9,7.4,,,,Good survey,Texas,Male,,Some college but no degree,"Spanish, Hispanic, or Latino",,City or urban community,,26,Independent,,2317418
4/19/18 15:54,4/19/18 15:56,IP Address,100,110,TRUE,4/19/18 15:56,R_ABDnd5uQXwMEiDD,anonymous,EN,"I consent, begin the study",A1GH9010K52KPD,,,,,,,,,,3,4,7,,Pa,Female,,Associate degree,White,,Rural community,,29,Democratic party,,1034365
4/19/18 15:54,4/19/18 15:57,IP Address,100,153,TRUE,4/19/18 15:57,R_1IsLXPEnLELjHBG,anonymous,EN,"I consent, begin the study",A36CO9KPDJOPM7,,,,,,,1.9,1.9,9,,,,THANKS FOR THE QUICK AND EASY HIT!,MISSISSIPPI,Female,,Bachelor degree,White,,Rural community,,34,Republican Party,,3160987
4/19/18 15:53,4/19/18 15:57,IP Address,100,203,TRUE,4/19/18 15:57,R_Aaf5QidEGUP98fT,anonymous,EN,"I consent, begin the study",A3OAZ78WS70Y0K,,,,4.5,1.9,6,,,,,,,,Tennessee,Female,,Some college but no degree,Black or African-American,,Suburban community,,29,Democratic party,,1346456
4/19/18 15:55,4/19/18 15:57,IP Address,100,107,TRUE,4/19/18 15:57,R_1ePqRhQ4xHJPF8j,anonymous,EN,"I consent, begin the study",AYGJUG9FNEJVI,2.1,3,6,,,,,,,,,,,Colorado,Male,,Some college but no degree,White,,Suburban community,,19,Republican Party,,5227024
4/19/18 15:57,4/19/18 15:58,IP Address,100,75,TRUE,4/19/18 15:58,R_bdzIVof2B3Rirm1,anonymous,EN,"I consent, begin the study",A5Q0UTSKAI2TQ,,,,9,2,3,,,,,,,,Washington,Male,,Bachelor degree,White,,Suburban community,,33,Independent,,3226847
4/19/18 15:56,4/19/18 15:58,IP Address,100,86,TRUE,4/19/18 15:58,R_10q6dHmgNG4Igfm,anonymous,EN,"I consent, begin the study",A12MH6DKZOPT2I,,,,,,,9,9,4.2,,,,,Oregon,Male,,Some college but no degree,Asian-American,,Rural community,,21,Democratic party,,168939
4/19/18 15:56,4/19/18 15:58,IP Address,100,90,TRUE,4/19/18 15:58,R_2ZPU0qKl36SjKCf,anonymous,EN,"I consent, begin the study",ASDM4LBDRA1HS,,,,5,9,1,,,,,,,,Iowa,Female,,Some college but no degree,White,,Rural community,,22,Republican Party,,3224879
4/19/18 15:57,4/19/18 15:59,IP Address,100,104,TRUE,4/19/18 15:59,R_3gOu5j1ZOwv8yoX,anonymous,EN,"I consent, begin the study",A3M42ZQTKMCF5Y,,,,,,,,,,8.6,1,9,no,MD,Male,,Graduate degree,"Spanish, Hispanic, or Latino",,Suburban community,,42,Libertarian Party,,2660999
4/19/18 15:57,4/19/18 15:59,IP Address,100,106,TRUE,4/19/18 15:59,R_2ylT0Z1NRpbicLa,anonymous,EN,"I consent, begin the study",APRZ7BR8C0ZMQ,6.3,5.5,9,,,,,,,,,,no,california,Male,,Bachelor degree,White,,Rural community,,54,Democratic party,,3666625
4/19/18 15:57,4/19/18 15:59,IP Address,100,127,TRUE,4/19/18 15:59,R_2yknWoyCsC93wMF,anonymous,EN,"I consent, begin the study",A17JTO7E31H4ID,5,5,5,,,,,,,,,,None,Delaware,Male,,Graduate degree,White,,Suburban community,,55,Republican Party,,8418907
4/19/18 15:57,4/19/18 16:00,IP Address,100,148,TRUE,4/19/18 16:00,R_11WL1YEPcdWMJRk,anonymous,EN,"I consent, begin the study",aepo4sad5ibus,,,,9,3,3.4,,,,,,,no,Geogia,Male,,Some college but no degree,White,,City or urban community,,57,Independent,,7591812
4/19/18 15:59,4/19/18 16:00,IP Address,100,104,TRUE,4/19/18 16:00,R_ZlyIUxdUfq4od0J,anonymous,EN,"I consent, begin the study",A3BA9WEGXWXTII,,,,,,,7.8,7.9,7.9,,,,Good,Ny,Male,,Graduate degree,Black or African-American,,Suburban community,,22,Democratic party,,9734070
4/19/18 16:00,4/19/18 16:01,IP Address,100,44,TRUE,4/19/18 16:01,R_3O0VBDb6FRmHwNs,anonymous,EN,"I consent, begin the study",AY4B7SUM68J3G,,,,,,,,,,6.1,6,6,I enjoyed taking this survey.,Illinois,Male,,Bachelor degree,White,,Rural community,,35,Independent,,6721605
4/19/18 16:00,4/19/18 16:03,IP Address,100,190,TRUE,4/19/18 16:03,R_1eQRnF1snPIy4DB,anonymous,EN,"I consent, begin the study",A1IE6JSMWSFWOM,,,,,,,1,9,9,,,,Everything was completely clear,California,Female,,Some college but no degree,White,,Suburban community,,61,Democratic party,,2031051
4/19/18 16:02,4/19/18 16:04,IP Address,100,98,TRUE,4/19/18 16:04,R_YbQjgayHV794UKd,anonymous,EN,"I consent, begin the study",A34OXAINBMHBTD,1.8,2.2,7.5,,,,,,,,,,,Oklahoma,Male,,Bachelor degree,White,,Suburban community,,28,Republican Party,,1722731
4/19/18 16:02,4/19/18 16:04,IP Address,100,148,TRUE,4/19/18 16:04,R_1nOMTiKvpV6iVHq,anonymous,EN,"I consent, begin the study",A3E0H0M8H5SJ4G,,,,2.1,8.2,3.5,,,,,,,,Nevada,Female,,Some college but no degree,Asian,,Suburban community,,26,"Democratic party,Independent",,1547824
4/19/18 16:01,4/19/18 16:04,IP Address,100,188,TRUE,4/19/18 16:04,R_2CfGDj81omhj15I,anonymous,EN,"I consent, begin the study",A2RUHO7I7Y4XFA,1,9,1,,,,,,,,,,,Nevada,Female,,Some college but no degree,White,,City or urban community,,25,Independent,,622291
4/19/18 16:03,4/19/18 16:05,IP Address,100,112,TRUE,4/19/18 16:05,R_1gzMqkW3Gmal6pD,anonymous,EN,"I consent, begin the study",A2INXY39KBM92F,,,,,,,1,8.3,9,,,,,Louisiana,Male,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,30,Independent,,3160364
4/19/18 16:02,4/19/18 16:05,IP Address,100,202,TRUE,4/19/18 16:05,R_1pFJlnVUdWsi5Pp,anonymous,EN,"I consent, begin the study",A1WEX7ZYCCMTEO,,,,,,,,,,1,6,8.1,Was it intentionally prejudice that the Caucasian loaner had a 90% loan repayment rate?,TX,Female,,Graduate degree,Other (please specify):,N/A,City or urban community,,25,Independent,,6963612
4/19/18 16:03,4/19/18 16:06,IP Address,100,194,TRUE,4/19/18 16:06,R_2fJQfMNNvBjNNeC,anonymous,EN,"I consent, begin the study",A4TLDW058YQRM,,,,7.9,4.1,5.4,,,,,,,,ohio,Male,,Graduate degree,White,,City or urban community,,53,Republican Party,,7761050
4/19/18 16:03,4/19/18 16:06,IP Address,100,158,TRUE,4/19/18 16:06,R_ebp1NNgftsNjzJT,anonymous,EN,"I consent, begin the study",AMQEFCI3LJS3J,,,,1,8,3,,,,,,,,nc,Male,,Bachelor degree,White,,Suburban community,,35,Republican Party,,5397318
4/19/18 16:05,4/19/18 16:07,IP Address,100,152,TRUE,4/19/18 16:07,R_2SAjbsk1jRQuZ6c,anonymous,EN,"I consent, begin the study",A17QOT9NFOE4HW,,,,,,,,,,1,8,7,Thank you!,Ohio,Female,,Bachelor degree,White,,Suburban community,,39,Republican Party,,3552725
4/19/18 16:06,4/19/18 16:07,IP Address,100,60,TRUE,4/19/18 16:07,R_1OUdB4APLFFNwv9,anonymous,EN,"I consent, begin the study",AVU1N78F92K93,,,,,,,1.1,5.2,1,,,,Thank you,Nh,Male,,Associate degree,"Spanish, Hispanic, or Latino,White",,Suburban community,,27,Independent,,443107
4/19/18 16:05,4/19/18 16:08,IP Address,100,197,TRUE,4/19/18 16:08,R_1FeP1JRQ2Hv9jV6,anonymous,EN,"I consent, begin the study",A17Z5BV9NZY0SH,,,,,,,,,,4,6,6,A better explanation of what loan payback rate means ,Ma,Female,,Bachelor degree,White,,Suburban community,,35,Democratic party,,5607747
4/19/18 16:09,4/19/18 16:10,IP Address,100,104,TRUE,4/19/18 16:10,R_3w87TLFwf55YDxT,anonymous,EN,"I consent, begin the study",A9M13E7N917EK,1,2,6.6,,,,,,,,,,,Arkansas,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,36,Republican Party,,9308750
4/19/18 16:10,4/19/18 16:11,IP Address,100,76,TRUE,4/19/18 16:11,R_3KZ6sEYGf93Gc3r,anonymous,EN,"I consent, begin the study",AZIAQJWXTSFUX,,,,1.5,5.8,8.5,,,,,,,NOT SURE I UNDERSTOOD EXACTLY BUT DID MY BEST,NORTH CAROLINA,Male,,Bachelor degree,White,,Suburban community,,40,Republican Party,,2295992
4/19/18 16:09,4/19/18 16:12,IP Address,100,178,TRUE,4/19/18 16:12,R_2CPLnzxvHdiIZJ9,anonymous,EN,"I consent, begin the study",AZNH5PWSO6U9A,,,,9,1,1,,,,,,,,Mo,Female,,Associate degree,White,,Rural community,,34,Independent,,7085942
4/19/18 16:09,4/19/18 16:12,IP Address,100,173,TRUE,4/19/18 16:12,R_qwFjCOxO2c5ewRH,anonymous,EN,"I consent, begin the study",A2HVJ3DDE6JJ8Z,,,,,,,1.3,9,6.9,,,,no just 5% doesn't make much difference in a loan being able to be paid back,nj,Female,,Associate degree,White,,Rural community,,58,Democratic party,,1610529
4/19/18 16:02,4/19/18 16:12,IP Address,100,612,TRUE,4/19/18 16:12,R_2SepDMPa4Avxo6M,anonymous,EN,"I consent, begin the study",ALA2GUSIXFV9Z,,,,,,,,,,7.9,2.7,5,I wasn't sure if the Individual loan repayment rate was based on their personal load repayment or if it was based on their races loan repayment rate,Missouri,Female,,Some college but no degree,White,,Rural community,,45,Independent,,7389626
4/19/18 16:11,4/19/18 16:14,IP Address,100,129,TRUE,4/19/18 16:14,R_SJ1nsdYDrB4Dlqp,anonymous,EN,"I consent, begin the study",ABHEUH3ZVZFRE,1.3,9,1,,,,,,,,,,,FL,Male,,Some college but no degree,Black or African-American,,City or urban community,,31,Independent,,3718434
4/19/18 16:12,4/19/18 16:14,IP Address,100,89,TRUE,4/19/18 16:14,R_1FPuc0dLXk2m9oD,anonymous,EN,"I consent, begin the study",AGX171Q54YXPI,,,,,,,,,,1.8,4.4,3.4,,KY,Male,,Some college but no degree,White,,Suburban community,,33,Republican Party,,8093676
4/19/18 16:14,4/19/18 16:14,IP Address,100,50,TRUE,4/19/18 16:14,R_1r6837pRcFVwHjK,anonymous,EN,"I consent, begin the study",ANGLP2U1QLR4Q,,,,,,,8,5.8,7.2,,,,no,MI,Male,,Bachelor degree,White,,Rural community,,22,Independent,,7238432
4/19/18 16:13,4/19/18 16:14,IP Address,100,114,TRUE,4/19/18 16:14,R_1mf1VanvNZqALun,anonymous,EN,"I consent, begin the study",A1NNT5YUSS8AWF,3.8,4.2,8.5,,,,,,,,,,,Tennessee,Female,,Bachelor degree,White,,City or urban community,,27,"Democratic party,Republican Party",,9986733
4/19/18 16:04,4/19/18 16:15,IP Address,100,616,TRUE,4/19/18 16:15,R_211xKpanepaVb3O,anonymous,EN,"I consent, begin the study",AT6LDQNLKTUSE,1,8,8,,,,,,,,,,no,Ohio,Male,,Some college but no degree,White,,Suburban community,,35,Democratic party,,5852683
4/19/18 16:13,4/19/18 16:15,IP Address,100,117,TRUE,4/19/18 16:15,R_xhfBLTS0bLCjRst,anonymous,EN,"I consent, begin the study",A1TBL7E87DYE6J,,,,1,1,9,,,,,,,Great survey,LA,Female,,"High school degree or equivalent (e.g., GED)",Black or African-American,,City or urban community,,31,Independent,,7841499
4/19/18 16:13,4/19/18 16:15,IP Address,100,111,TRUE,4/19/18 16:15,R_1oo4NVPedmjTHzS,anonymous,EN,"I consent, begin the study",A1SXNLUT6WM90L,,,,,,,,,,3.5,8.1,7,n/a,Virginia,Female,,Graduate degree,White,,Suburban community,,42,Democratic party,,1971755
4/19/18 16:12,4/19/18 16:15,IP Address,100,222,TRUE,4/19/18 16:15,R_3gYELW9YY2yUH7o,anonymous,EN,"I consent, begin the study",A3WDQG5PQE66J,,,,,,,8,4,6,,,,no,PA,Male,,Associate degree,White,,City or urban community,,61,Democratic party,,1372952
4/19/18 16:15,4/19/18 16:17,IP Address,100,128,TRUE,4/19/18 16:17,R_3n2cPPg3k3SwcOZ,anonymous,EN,"I consent, begin the study",A18VA78JJD8ETB,5,5,5,,,,,,,,,,,ca,Female,,Some college but no degree,Black or African-American,,City or urban community,,39,Democratic party,,5423094
4/19/18 16:14,4/19/18 16:17,IP Address,100,190,TRUE,4/19/18 16:17,R_UazfBncaM0bwkTf,anonymous,EN,"I consent, begin the study",A14Z1JSAR9JEON,,,,,,,3,7.7,8.1,,,,no,california,Male,,Graduate degree,Asian,,Suburban community,,62,Independent,,1049977
4/19/18 16:16,4/19/18 16:18,IP Address,100,116,TRUE,4/19/18 16:18,R_1HbiwYvNTzhNrCH,anonymous,EN,"I consent, begin the study",A3IBEHCEKW6V3,,,,4.3,5.1,8.2,,,,,,,Good survey with good compensation. ,Michigan,Male,,Some college but no degree,White,,Rural community,,18,Democratic party,,4369651
4/19/18 16:19,4/19/18 16:23,IP Address,100,216,TRUE,4/19/18 16:23,R_2VxLm1pTzMRHwSR,anonymous,EN,"I consent, begin the study",A3RGBQGMOAX6J7,,,,,,,,,,1.8,8,3,,Massachusetts,Male,,Bachelor degree,Black or African-American,,City or urban community,,58,Independent,,5413892
4/19/18 16:23,4/19/18 16:25,IP Address,100,118,TRUE,4/19/18 16:25,R_2WOqfyGhHmBgPCc,anonymous,EN,"I consent, begin the study",A3UWLREHFF4ZJ9,1,7.9,3.8,,,,,,,,,,"thanks, all good",texas,Male,,Some college but no degree,White,,City or urban community,,52,Independent,,2724965
4/19/18 16:23,4/19/18 16:26,IP Address,100,171,TRUE,4/19/18 16:26,R_272yjGoUtAA5IQQ,anonymous,EN,"I consent, begin the study",A325U72J005UAJ,,,,5.1,6,7,,,,,,,,Connecticut,Male,,Graduate degree,White,,Rural community,,24,Democratic party,,628807
4/19/18 16:23,4/19/18 16:26,IP Address,100,126,TRUE,4/19/18 16:26,R_22EXn2U3DjDFu0d,anonymous,EN,"I consent, begin the study",AFTX47T07GSFQ,,,,,,,,,,5.1,1,3.9,na,arkansas,Male,,Some college but no degree,Black or African-American,,City or urban community,,43,Independent,,3783235
4/19/18 16:24,4/19/18 16:27,IP Address,100,187,TRUE,4/19/18 16:27,R_2PvU3oJn3Dd7zZX,anonymous,EN,"I consent, begin the study",APAR2A1F4RB0N,,,,,,,1.2,1.9,1.1,,,,,NY,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,65,Libertarian Party,,5377319
4/19/18 16:26,4/19/18 16:27,IP Address,100,86,TRUE,4/19/18 16:27,R_28GLLPiAlMfEOWk,anonymous,EN,"I consent, begin the study",A1KHRQ121JTDF6,,,,,,,,,,2.3,5,3,no,California,Female,,Bachelor degree,Asian,,Suburban community,,25,Democratic party,,873998
4/19/18 16:28,4/19/18 16:30,IP Address,100,112,TRUE,4/19/18 16:30,R_3r26ZyjyRKDgZTX,anonymous,EN,"I consent, begin the study",AAEZQL4J6CQGM,,,,9,1,1,,,,,,,,INDIANA,Male,,Bachelor degree,Black or African-American,,Suburban community,,32,Democratic party,,8145437
4/19/18 16:29,4/19/18 16:31,IP Address,100,105,TRUE,4/19/18 16:31,R_3RrtLluQXHFq5ji,anonymous,EN,"I consent, begin the study",AAGJF4MV3GV6G,1.1,9,1,,,,,,,,,,,Colorado,Female,,Some college but no degree,White,,Suburban community,,25,Independent,,9503332
4/19/18 16:30,4/19/18 16:33,IP Address,100,192,TRUE,4/19/18 16:33,R_1DvzReXBtuLcEYw,anonymous,EN,"I consent, begin the study",A2S7VY9NLVDPUK,,,,,,,5.5,6,7,,,,,Louisiana,Male,,Graduate degree,White,,Rural community,,29,Independent,,499735
4/19/18 16:30,4/19/18 16:33,IP Address,100,181,TRUE,4/19/18 16:33,R_3G7E3YY0GxIdCyP,anonymous,EN,"I consent, begin the study",A1NM9PXZDCCQ1E,,,,,,,,,,2.5,3.2,8.1,,Virginia,Female,,Some college but no degree,White,,City or urban community,,37,Libertarian Party,,9465736
4/19/18 16:31,4/19/18 16:33,IP Address,100,140,TRUE,4/19/18 16:33,R_2TTusn1rauKgNlI,anonymous,EN,"I consent, begin the study",A2DCCUR6PG9JDR,,,,,,,1,9,1,,,,,California,Female,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,22,Democratic party,,3728936
4/19/18 16:34,4/19/18 16:36,IP Address,100,94,TRUE,4/19/18 16:36,R_324P5SQNvMJU6ac,anonymous,EN,"I consent, begin the study",A2S7VY9NLVDPUK,7,6,5.5,,,,,,,,,,,Louisiana,Male,,Graduate degree,White,,Rural community,,29,Independent,,8394784
4/19/18 16:33,4/19/18 16:36,IP Address,100,194,TRUE,4/19/18 16:36,R_3fCrVCYppyNbxcz,anonymous,EN,"I consent, begin the study",A2R39DERZPZQDN,,,,1.7,3.9,3.7,,,,,,,It was clear not confusing at all.,Pennsylvania,Male,,Some college but no degree,Black or African-American,,City or urban community,,22,Independent,,7268579
4/19/18 16:36,4/19/18 16:37,IP Address,100,73,TRUE,4/19/18 16:37,R_22zwvSKoyDmVCXp,anonymous,EN,"I consent, begin the study",A23BQ23YJE0VYL,,,,9,9,9,,,,,,,no,Arizona,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,28,Republican Party,,4104983
4/19/18 16:37,4/19/18 16:38,IP Address,100,103,TRUE,4/19/18 16:39,R_4TqFgLVVDE36bwR,anonymous,EN,"I consent, begin the study",A1ZIYWQ0PVQCSS,,,,,,,,,,3.9,1.8,9,,il,Male,,Bachelor degree,White,,Suburban community,,43,Democratic party,,5561760
4/19/18 16:37,4/19/18 16:40,IP Address,100,145,TRUE,4/19/18 16:40,R_DfcUzahFRVOABG1,anonymous,EN,"I consent, begin the study",A2Y04MS81W9GHR,,,,,,,1.7,5.1,8.9,,,,no,Texas,Female,,Graduate degree,White,,Suburban community,,54,Republican Party,,1696565
4/19/18 16:37,4/19/18 16:40,IP Address,100,146,TRUE,4/19/18 16:40,R_30vsjjefHb3JCjD,anonymous,EN,"I consent, begin the study",A2AGEJXXKSHVUW,4.6,5.1,8.1,,,,,,,,,,,Texas,Female,,Some college but no degree,White,,Suburban community,,19,Green Party,,7253980
4/19/18 16:39,4/19/18 16:41,IP Address,100,104,TRUE,4/19/18 16:41,R_25GcsD4gLtQxB44,anonymous,EN,"I consent, begin the study",A2QJ22AYO30HXR,,,,,,,2.8,8.8,8.9,,,,,Indiana,Female,,Graduate degree,White,,Suburban community,,36,Democratic party,,263967
4/19/18 16:40,4/19/18 16:42,IP Address,100,110,TRUE,4/19/18 16:42,R_1Oq23HYWRUqkon9,anonymous,EN,"I consent, begin the study",AKMQH2MGTUWO9,2,5.2,5.1,,,,,,,,,,n/a,Florida,Male,,Some college but no degree,White,,Suburban community,,22,Democratic party,,4269796
4/19/18 16:41,4/19/18 16:42,IP Address,100,67,TRUE,4/19/18 16:42,R_3DqH5r5ipwtP2lW,anonymous,EN,"I consent, begin the study",A3BPTARPGHYU1N,,,,9,5.8,8,,,,,,,,PA,Female,,Bachelor degree,White,,City or urban community,,24,Democratic party,,1517953
4/19/18 16:40,4/19/18 16:43,IP Address,100,176,TRUE,4/19/18 16:43,R_2fIHDdb77JebozE,anonymous,EN,"I consent, begin the study",A25RZ87F439TDZ,,,,,,,,,,4,3,9,,Idaho,Female,,Bachelor degree,White,,Suburban community,,24,Democratic party,,32103
4/19/18 16:38,4/19/18 16:43,IP Address,100,331,TRUE,4/19/18 16:43,R_2e8YjWeXNTrlRO0,anonymous,EN,"I consent, begin the study",AM3N9RCK24NX5,,,,8.2,6.1,7,,,,,,,no,Texas,Male,,Bachelor degree,Black or African-American,,City or urban community,,25,Democratic party,,4257784
4/19/18 16:41,4/19/18 16:46,IP Address,100,307,TRUE,4/19/18 16:46,R_23UhlXwi1V02NhU,anonymous,EN,"I consent, begin the study",ABBSQHJ1Y6FRX,,,,,,,,,,4,6.1,7.1,nope,Massachussetts,Female,,Bachelor degree,White,,Suburban community,,55,Democratic party,,7522815
4/19/18 16:43,4/19/18 16:46,IP Address,100,193,TRUE,4/19/18 16:46,R_3lGgSQHzVvc7NTw,anonymous,ES,"I consent, begin the study",A29SRIJI8CEESO,1,9,3.1,,,,,,,,,,,Florida,Female,,Bachelor degree,White,,City or urban community,,30,Democratic party,,1275953
4/19/18 16:47,4/19/18 16:49,IP Address,100,94,TRUE,4/19/18 16:49,R_1CkHkrtiFNovOeB,anonymous,EN,"I consent, begin the study",A1TMGCAP284Y3G,1.9,2.9,7.2,,,,,,,,,,,Maryland,Male,,Graduate degree,White,,City or urban community,,31,Democratic party,,6721919
4/19/18 16:47,4/19/18 16:49,IP Address,100,136,TRUE,4/19/18 16:49,R_3KvTBc9sMfCcOpj,anonymous,EN,"I consent, begin the study",A15QPJ7RZO6F1K,,,,3.7,9,9,,,,,,,No,Indiana,Female,,Bachelor degree,White,,Rural community,,50,Republican Party,,4418681
4/19/18 16:49,4/19/18 16:50,IP Address,100,86,TRUE,4/19/18 16:50,R_1Ks9oApnMfo6WRO,anonymous,EN,"I consent, begin the study",A2LV5O0YIKCG1I,,,,,,,5.1,7.7,5.2,,,,,TN,Male,,Bachelor degree,White,,Suburban community,,30,Independent,,1519099
4/19/18 16:47,4/19/18 16:50,IP Address,100,214,TRUE,4/19/18 16:50,R_2eRp6YHaQU8tkzz,anonymous,EN,"I consent, begin the study",A3P5PQ2Q9EOSGO,,,,,,,3,6.3,7.1,,,,,NY,Male,,Some college but no degree,White,,Suburban community,,46,Independent,,4608698
4/19/18 16:50,4/19/18 16:52,IP Address,100,109,TRUE,4/19/18 16:52,R_oXp2mM4tqzfBbIB,anonymous,EN,"I consent, begin the study",A3BPFKRUE08PAY,,,,,,,,,,2,6,4,,NJ,Male,,Graduate degree,White,,Suburban community,,35,Independent,,628320
4/19/18 16:49,4/19/18 16:52,IP Address,100,135,TRUE,4/19/18 16:52,R_3DbSzY3uaAN1wJn,anonymous,EN,"I consent, begin the study",A3481D53L3VP7Y,,,,,,,,,,5.6,3.9,5.7,no,california,Male,,Associate degree,White,,City or urban community,,25,Independent,,5733537
4/19/18 16:50,4/19/18 16:52,IP Address,100,142,TRUE,4/19/18 16:52,R_1MSpf4uoShb8vfQ,anonymous,EN,"I consent, begin the study",A3BK1587S574IP,,,,5,4,9,,,,,,,,Tennessee,Female,,Some college but no degree,White,,Suburban community,,27,Independent,,9199862
4/19/18 16:50,4/19/18 16:52,IP Address,100,174,TRUE,4/19/18 16:53,R_2AHfInNzrmPfQHY,anonymous,EN,"I consent, begin the study",AMC06403GMNG8,,,,,,,,,,8.3,4.7,9,I'm not sure what a loan payback rate is. I surmise that it is the rate at which this person successfully repaid a previous loan.,Texas,Female,,Graduate degree,White,,Suburban community,,59,Democratic party,,554174
4/19/18 16:52,4/19/18 16:54,IP Address,100,123,TRUE,4/19/18 16:54,R_3stP2NYfdPyYHBX,anonymous,EN,"I consent, begin the study",A2QYKSP6P9PGQR,,,,,,,3.1,7.1,6.2,,,,,pa,Male,,Associate degree,Asian,,Suburban community,,39,Republican Party,,6907635
4/19/18 16:56,4/19/18 16:57,IP Address,100,97,TRUE,4/19/18 16:57,R_1rv2nnMWOnMWSQR,anonymous,EN,"I consent, begin the study",A3RWXV4DHZSE87,,,,2.1,5.1,7.9,,,,,,,None,California,Female,,Bachelor degree,"Asian,Asian-American",,City or urban community,,28,Democratic party,,7460199
4/19/18 16:54,4/19/18 16:57,IP Address,100,168,TRUE,4/19/18 16:57,R_3fMIJeHJXnyP0GT,anonymous,EN,"I consent, begin the study",AYXXCTW7FHTVQ,2.3,9,9,,,,,,,,,,,Minnesota,Female,,Associate degree,White,,Rural community,,55,Republican Party,,3134437
4/19/18 16:55,4/19/18 16:58,IP Address,100,174,TRUE,4/19/18 16:58,R_2rMIGZWhpfLwGjx,anonymous,EN,"I consent, begin the study",A1CPIB9M9URF4W,1,9,9,,,,,,,,,,no,Colorado,Male,,Bachelor degree,White,,Suburban community,,70,Republican Party,,5937718
4/19/18 16:56,4/19/18 16:58,IP Address,100,130,TRUE,4/19/18 16:58,R_rdS5sVlzhLYquJP,anonymous,EN,"I consent, begin the study",A250XXRJTSMSEN,,,,,,,6,8.2,9,,,,,New Jersey,Male,,Some college but no degree,White,,Suburban community,,44,Democratic party,,4822374
4/19/18 16:57,4/19/18 17:00,IP Address,100,195,TRUE,4/19/18 17:00,R_1LHW4VkzAfUyliE,anonymous,EN,"I consent, begin the study",A2AT67DVVT4822,8.3,4,7.1,,,,,,,,,,,Maryland,Female,,Graduate degree,White,,Suburban community,,37,Republican Party,,1211605
4/19/18 16:58,4/19/18 17:01,IP Address,100,172,TRUE,4/19/18 17:01,R_1CIw3Mid5MyokG2,anonymous,EN,"I consent, begin the study",A10F0OVV7A0U74,,,,,,,,,,7.6,7.7,8.7,,Maryland,Male,,Some college but no degree,White,,Rural community,,39,Republican Party,,319364
4/19/18 17:00,4/19/18 17:01,IP Address,100,88,TRUE,4/19/18 17:01,R_3ozqf88zJJsvffX,anonymous,EN,"I consent, begin the study",A61UDFKGL19BX,,,,,,,5.4,4.9,5.1,,,,,NEw York,Male,,Graduate degree,White,,Suburban community,,37,Independent,,279084
4/19/18 17:00,4/19/18 17:01,IP Address,100,66,TRUE,4/19/18 17:01,R_9ojgiLE0RUo06Y1,anonymous,EN,"I consent, begin the study",A3QQQYTTYFJOQK,5,5,5,,,,,,,,,,no,Ohio,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,20,Democratic party,,7275040
4/19/18 16:59,4/19/18 17:03,IP Address,100,198,TRUE,4/19/18 17:03,R_3Pq4dbBWBjfYKH0,anonymous,EN,"I consent, begin the study",A2N9AKAOR17XB3,,,,2,7.9,8,,,,,,,I believe that there is a lot more background checking that goes into making the final decision on these type of issues. I think the fiscal aspect gets overlooked in a lot of these cases and what may seem unfair is actually a fair decision based on the results of these background checks.,California,Male,,Associate degree,"Spanish, Hispanic, or Latino",,City or urban community,,69,Republican Party,,578144
4/19/18 17:03,4/19/18 17:04,IP Address,100,78,TRUE,4/19/18 17:04,R_1oHk8IiBplELGKd,anonymous,EN,"I consent, begin the study",A2XPDRWL1KCWDM,,,,,,,1,9,7.2,,,,,GA,Male,,Some college but no degree,Black or African-American,,City or urban community,,21,Democratic party,,343528
4/19/18 17:03,4/19/18 17:05,IP Address,100,119,TRUE,4/19/18 17:05,R_bw4kub4gz53HtRv,anonymous,EN,"I consent, begin the study",A2KOIFCD3H52EF,,,,,,,,,,1,9,1,No,California,Male,,Some college but no degree,Asian,,Suburban community,,23,Libertarian Party,,6489114
4/19/18 16:54,4/19/18 17:05,IP Address,100,673,TRUE,4/19/18 17:05,R_1KwrtOsTmQ1X9gs,anonymous,EN,"I consent, begin the study",A3IB7YJHP04OHI,,,,,,,1,9,5.9,,,,no feedback,Ohio,Female,,Less than high school degree,White,,City or urban community,,66,Democratic party,,1664519
4/19/18 17:03,4/19/18 17:06,IP Address,100,181,TRUE,4/19/18 17:06,R_3KI3klG31bxiiX3,anonymous,EN,"I consent, begin the study",A3L8LSM7V7KX3T,,,,1,4,9,,,,,,,,florida,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,37,Democratic party,,4233996
4/19/18 17:04,4/19/18 17:06,IP Address,100,156,TRUE,4/19/18 17:06,R_268VFJbHc3OUVp3,anonymous,EN,"I consent, begin the study",A1IW8P2O4CK670,1,1,1,,,,,,,,,,,North Carolina,Male,,Some college but no degree,Black or African-American,,City or urban community,,37,Democratic party,,1918191
4/19/18 17:04,4/19/18 17:07,IP Address,100,165,TRUE,4/19/18 17:07,R_3TQLr2hGC6XgKvT,anonymous,EN,"I consent, begin the study",A32BQZSU4K9AVL,,,,,,,,,,9,4.6,9,,Ohio,Male,,Some college but no degree,White,,Suburban community,,61,Republican Party,,4613980
4/19/18 17:05,4/19/18 17:07,IP Address,100,139,TRUE,4/19/18 17:07,R_2YQEO4lfpiG4mYO,anonymous,EN,"I consent, begin the study",A1GBJO813LYIIY,,,,8.2,3.8,9,,,,,,,No,Indiana,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,30,Independent,,1602108
4/19/18 17:07,4/19/18 17:07,IP Address,100,46,TRUE,4/19/18 17:07,R_WCBonhBo2a3vOlb,anonymous,EN,"I consent, begin the study",A2GIYD0TEI3V62,6,6.2,3.8,,,,,,,,,,,texas,Female,,Some college but no degree,White,,Suburban community,,23,Independent,,2344621
4/19/18 17:07,4/19/18 17:09,IP Address,100,117,TRUE,4/19/18 17:09,R_2qDUoplVNvqRkJ4,anonymous,EN,"I consent, begin the study",A3W0UUOLM4GSCB,,,,,,,9,3.2,9,,,,,New Jersey,Female,,"High school degree or equivalent (e.g., GED)",White,,"City or urban community,Suburban community",,34,Republican Party,,8900123
4/19/18 17:08,4/19/18 17:09,IP Address,100,72,TRUE,4/19/18 17:09,R_27xNVjKGpxbsTaZ,anonymous,EN,"I consent, begin the study",A36TPMXQAZEVN2,,,,,,,,,,6,4.1,7.1,No,Califonia,Male,,Some college but no degree,White,,City or urban community,,20,Democratic party,,9744394
4/19/18 17:07,4/19/18 17:10,IP Address,100,176,TRUE,4/19/18 17:10,R_z9kyISG556UgxMZ,anonymous,EN,"I consent, begin the study",A2S26LI6DIGAFJ,,,,9,1.9,9,,,,,,,Everything was great!,Massachusetts ,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,45,Independent,,4947166
4/19/18 17:08,4/19/18 17:10,IP Address,100,120,TRUE,4/19/18 17:10,R_RJQksHzaHrqasdr,anonymous,EN,"I consent, begin the study",ATBVNAD55XCCO,1,9,9,,,,,,,,,,No,GA,Female,,Graduate degree,Other (please specify):,Biracial ,Suburban community,,26,Republican Party,,4971140
4/19/18 17:09,4/19/18 17:10,IP Address,100,113,TRUE,4/19/18 17:10,R_2VxqWiRE8qnd7bV,anonymous,EN,"I consent, begin the study",A2G0GS8LJN1YMY,,,,9,2,1,,,,,,,,florida,Male,,Graduate degree,White,,Rural community,,61,Republican Party,,1237069
4/19/18 17:09,4/19/18 17:11,IP Address,100,131,TRUE,4/19/18 17:11,R_1LThWjtXILmmYzC,anonymous,EN,"I consent, begin the study",ATGD9YT82E25,,,,,,,,,,6.1,4.6,9,,Minnesota,Male,,Bachelor degree,White,,Suburban community,,26,Democratic party,,9752069
4/19/18 17:09,4/19/18 17:11,IP Address,100,116,TRUE,4/19/18 17:11,R_cFObFdANfsTNZfz,anonymous,EN,"I consent, begin the study",AD7A7J28H5JDT,6.7,7.1,8.2,,,,,,,,,,,California,Male,,Bachelor degree,"Spanish, Hispanic, or Latino,White",,Suburban community,,28,Independent,,9082422
4/19/18 17:10,4/19/18 17:11,IP Address,100,67,TRUE,4/19/18 17:12,R_3ktXkcgCDxujwU9,anonymous,EN,"I consent, begin the study",A2GPDHSRS4JLFL,,,,,,,8.1,2,8,,,,,PA,Male,,Bachelor degree,White,,Suburban community,,28,Independent,,2085064
4/19/18 17:08,4/19/18 17:12,IP Address,100,245,TRUE,4/19/18 17:12,R_sO9GZbbU4iTbnBT,anonymous,EN,"I consent, begin the study",A1U4W67HW5V0FO,,,,,,,5,9,7,,,,nothing was unclear or confusing,NE,Male,,Bachelor degree,White,,City or urban community,,48,Democratic party,,8109296
4/19/18 17:10,4/19/18 17:13,IP Address,100,179,TRUE,4/19/18 17:13,R_3Hn6oEVGcuEuffW,anonymous,EN,"I consent, begin the study",A3688UOUPVDE4X,,,,,,,,,,1.6,7.7,3.1,,oklahoma,Male,,Bachelor degree,White,,Suburban community,,32,Democratic party,,7714681
4/19/18 17:11,4/19/18 17:13,IP Address,100,96,TRUE,4/19/18 17:13,R_2uD6fEmPICQ6qtm,anonymous,EN,"I consent, begin the study",A1VTSM9X8C3X34,,,,,,,,,,7,3,9,,Texas,Female,,Bachelor degree,White,,Rural community,,47,Republican Party,,476260
4/19/18 17:13,4/19/18 17:15,IP Address,100,146,TRUE,4/19/18 17:15,R_yEm43v6H05l5F2V,anonymous,EN,"I consent, begin the study",A1SEISVORP3ILQ,,,,,,,1,8,5.9,,,,no,NC,Female,,Some college but no degree,White,,Suburban community,,48,Democratic party,,9900600
4/19/18 17:13,4/19/18 17:15,IP Address,100,116,TRUE,4/19/18 17:15,R_3sidrJqcs6OLPjD,anonymous,EN,"I consent, begin the study",AL3SQE8F101V1,,,,1,6.3,4.1,,,,,,,no,florida,Male,,Associate degree,Asian,,Suburban community,,22,Democratic party,,1311415
4/19/18 17:13,4/19/18 17:15,IP Address,100,144,TRUE,4/19/18 17:15,R_2ypvHantxv8UBhP,anonymous,EN,"I consent, begin the study",AMNFCZY7X063T,1.7,4.1,9,,,,,,,,,,,NC,Female,,Bachelor degree,White,,Suburban community,,31,Republican Party,,6498707
4/19/18 17:15,4/19/18 17:16,IP Address,100,95,TRUE,4/19/18 17:16,R_2AHfwSXSGS73Tdx,anonymous,EN,"I consent, begin the study",A10M4SVDCER758,,,,,,,1,9,5,,,,,california,Male,,Some college but no degree,"Spanish, Hispanic, or Latino",,City or urban community,,26,Independent,,5973144
4/19/18 17:14,4/19/18 17:17,IP Address,100,175,TRUE,4/19/18 17:17,R_1d5LD17t0k43u2e,anonymous,EN,"I consent, begin the study",A264NZ473RW707,2.4,3.9,7.7,,,,,,,,,,,Washington,Male,,Bachelor degree,White,,Suburban community,,28,Democratic party,,4122372
4/19/18 17:14,4/19/18 17:17,IP Address,100,145,TRUE,4/19/18 17:17,R_1MQj9Bv74TsB5Jy,anonymous,EN,"I consent, begin the study",A3F79JQWFB73SU,,,,2.1,9,2.6,,,,,,,No,Ohio,Female,,Some college but no degree,White,,Rural community,,26,Republican Party,,4650742
4/19/18 17:17,4/19/18 17:19,IP Address,100,104,TRUE,4/19/18 17:19,R_2CUijpYA6TFvhfc,anonymous,EN,"I consent, begin the study",A144OU0O00QYEZ,,,,,,,,,,1,9,5.1,,Texas,Female,,Bachelor degree,White,,Suburban community,,34,Independent,,5119336
4/19/18 17:17,4/19/18 17:19,IP Address,100,130,TRUE,4/19/18 17:19,R_2b2Hch8EMJ9T8Iy,anonymous,EN,"I consent, begin the study",A3BOW7P5XM03DC,,,,,,,,,,9,1,1,No,Louisiana,Female,,Bachelor degree,White,,City or urban community,,42,Democratic party,,2675756
4/19/18 17:19,4/19/18 17:20,IP Address,100,54,TRUE,4/19/18 17:20,R_31bWEKxmGbSaT3q,anonymous,EN,"I consent, begin the study",A1PD0NGV29HX0W,,,,,,,8,7.7,2.3,,,,,Ca,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,34,Republican Party,,8226819
4/19/18 17:10,4/19/18 17:20,IP Address,100,593,TRUE,4/19/18 17:20,R_1g5hth79nHqjWhb,anonymous,EN,"I consent, begin the study",A3CWEN6Y21V7TL,,,,3,7,3,,,,,,,"It wasn't clear to me at all what ""loan repayment rate"" was intended to mean. If it means A was obligated to repay ALL of the funds lent to him (and B was obligated to only pay 20% of the total lent to him), the numbers in the slider questions don't make any sense mathematically.",PA,Female,,Some college but no degree,White,,Suburban community,,69,Independent,,9130089
4/19/18 17:18,4/19/18 17:20,IP Address,100,130,TRUE,4/19/18 17:20,R_6maFfiA3O7yaBR7,anonymous,EN,"I consent, begin the study",AEJKD2E3MQKW5,,,,7.2,1.4,9,,,,,,,,Pennsylvania,Female,,Bachelor degree,White,,Rural community,,26,Democratic party,,7621361
4/19/18 17:19,4/19/18 17:21,IP Address,100,98,TRUE,4/19/18 17:21,R_8Cb6HDvS6qJ2iJP,anonymous,EN,"I consent, begin the study",ACLR7RC5U4N8N,,,,,,,1.1,8.2,8.1,,,,,Louisiana,Female,,Some college but no degree,White,,City or urban community,,29,Independent,,6352447
4/19/18 17:18,4/19/18 17:22,IP Address,100,229,TRUE,4/19/18 17:22,R_2rN5wFWpVKZsrvH,anonymous,EN,"I consent, begin the study",ABF722ZCM607V,4,4.8,9,,,,,,,,,,good luck with your research  :),CO,Female,,Bachelor degree,White,,Suburban community,,51,Independent,,2266226
4/19/18 17:20,4/19/18 17:22,IP Address,100,110,TRUE,4/19/18 17:22,R_2c0YJ2WyVWyzR8Z,anonymous,EN,"I consent, begin the study",AFMF0LEX2W1FV,,,,,,,,,,1,9,7.3,,VT,Female,,Associate degree,White,,Suburban community,,20,Republican Party,,6344311
4/19/18 17:20,4/19/18 17:23,IP Address,100,149,TRUE,4/19/18 17:23,R_74zELAGmyjXWd8Z,anonymous,EN,"I consent, begin the study",AUT1MH3OQ6T1,1,1,1,,,,,,,,,,The survey was clear and concise.,California,Male,,"High school degree or equivalent (e.g., GED)","Spanish, Hispanic, or Latino",,Suburban community,,25,Independent,,6194828
4/19/18 17:21,4/19/18 17:23,IP Address,100,177,TRUE,4/19/18 17:23,R_2zhVcZTIQzE455P,anonymous,EN,"I consent, begin the study",AMJR9KZPU2B85,,,,1.6,5.1,6.1,,,,,,,no,Michigan,Male,,Some college but no degree,White,,Suburban community,,34,Democratic party,,692369
4/19/18 17:21,4/19/18 17:24,IP Address,100,202,TRUE,4/19/18 17:24,R_R5dLYYXTdIR38Ah,anonymous,EN,"I consent, begin the study",A2VPEDH7IBDG49,1,9,5,,,,,,,,,,,CA,Male,,Bachelor degree,Asian-American,,Suburban community,,53,Democratic party,,322637
4/19/18 17:24,4/19/18 17:26,IP Address,100,116,TRUE,4/19/18 17:26,R_1I6qxlFUj3rj2Qi,anonymous,EN,"I consent, begin the study",A231NY4QEQ58PJ,,,,7,3,9,,,,,,,What exactly is a loan repayment rate?  ,KY,Female,,Graduate degree,White,,Suburban community,,43,Republican Party,,950997
4/19/18 17:22,4/19/18 17:27,IP Address,100,262,TRUE,4/19/18 17:27,R_3QYPUXwL1NvEtbn,anonymous,EN,"I consent, begin the study",ASLKHHZV4UJ2P,,,,,,,,,,2,4,4,"No, everything was clear, just not enough options. I would have split the money differently than the options offered. ",PA,Female,,Bachelor degree,White,,Suburban community,,60,Other (please specify):,no party affilation,6057848
4/19/18 17:21,4/19/18 17:27,IP Address,100,345,TRUE,4/19/18 17:27,R_3EHfMw9SlYVEKye,anonymous,EN,"I consent, begin the study",A2P24BA3I1CFLE,,,,,,,4,1,1,,,,"It is unfortunate, but the black candidate is among a group with a lower repayment rate, however a more prudent method of deciding would be looking at each individual's ability to repay and their business model, those choices were not available.",Florida,Male,,Bachelor degree,White,,Suburban community,,58,Republican Party,,651074
4/19/18 17:24,4/19/18 17:28,IP Address,100,240,TRUE,4/19/18 17:28,R_3Du7rdCt47TDDFH,anonymous,EN,"I consent, begin the study",A2XPZNVL5D803,,,,1,2.3,8.2,,,,,,,,California,Female,,Graduate degree,White,,Suburban community,,44,Independent,,2007023
4/19/18 17:27,4/19/18 17:29,IP Address,100,81,TRUE,4/19/18 17:29,R_Zzd8jOnc9wcXtw5,anonymous,EN,"I consent, begin the study",A37AWU2VH1ZIXX,,,,,,,3.3,6.9,3.7,,,,,michigan,Female,,Some college but no degree,White,,Rural community,,44,Republican Party,,8142959
4/19/18 17:27,4/19/18 17:29,IP Address,100,88,TRUE,4/19/18 17:29,R_BrXLtevuGkSvOOl,anonymous,EN,"I consent, begin the study",A30MTVHNNST3F,,,,,,,1.2,9,9,,,,,PA,Female,,Some college but no degree,Asian,,Suburban community,,34,Republican Party,,1431610
4/19/18 17:27,4/19/18 17:30,IP Address,100,167,TRUE,4/19/18 17:30,R_3MLHJ3DB4Kxi2wq,anonymous,EN,"I consent, begin the study",A2T1H9RJN4P8AF,3.6,4.1,8.1,,,,,,,,,,,californina,Female,,Bachelor degree,White,,Suburban community,,36,Independent,,8513629
4/19/18 17:27,4/19/18 17:31,IP Address,100,187,TRUE,4/19/18 17:31,R_24H0EeehmS6ZqJZ,anonymous,EN,"I consent, begin the study",A3OZ4WUPUZ12V6,,,,,,,,,,8.2,2.5,8.7,No comments,Florida,Male,,Some college but no degree,White,,Suburban community,,52,Democratic party,,1782131
4/19/18 17:29,4/19/18 17:31,IP Address,100,129,TRUE,4/19/18 17:31,R_12Jtm8wxj35SbOg,anonymous,EN,"I consent, begin the study",A3E2ES5KH0RKBZ,,,,9,3,5.1,,,,,,,,Ohio,Male,,Some college but no degree,White,,Rural community,,47,Libertarian Party,,4402934
4/19/18 17:29,4/19/18 17:31,IP Address,100,109,TRUE,4/19/18 17:31,R_2QzndkbCmiHRJ0C,anonymous,EN,"I consent, begin the study",A34RFWH7U8CJWI,3.8,3.1,3.9,,,,,,,,,,"I enjoyed doing this survey and would do more like it in the future if posted, thank you.",Colorado,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,25,Independent,,924750
4/19/18 17:32,4/19/18 17:33,IP Address,100,57,TRUE,4/19/18 17:33,R_qwtdvaRetpRAoUx,anonymous,EN,"I consent, begin the study",AAU6NFLY2Q4AV,1.9,4.1,5.6,,,,,,,,,,,OR,Female,,Bachelor degree,Black or African-American,,City or urban community,,33,Democratic party,,6136671
4/19/18 17:32,4/19/18 17:34,IP Address,100,118,TRUE,4/19/18 17:34,R_BQvoPaihyRbs8tb,anonymous,EN,"I consent, begin the study",A2RS4Z04O7GX9Y,,,,,,,,,,3.6,8.8,7.4,none,Florida,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,City or urban community,,36,Independent,,524057
4/19/18 17:33,4/19/18 17:34,IP Address,100,59,TRUE,4/19/18 17:34,R_d3Snhsh5PIgSCQx,anonymous,EN,"I consent, begin the study",A21LYHAOO5P2CC,,,,,,,3,2.2,6.8,,,,great study,PA,Female,,Bachelor degree,White,,Suburban community,,36,Republican Party,,8667581
4/19/18 17:31,4/19/18 17:34,IP Address,100,212,TRUE,4/19/18 17:34,R_vubAYW6yUzawjZf,anonymous,EN,"I consent, begin the study",A312FQSB426VPI,,,,,,,,,,1.9,4.4,7.7,,OHIO,Female,,Some college but no degree,White,,Suburban community,,54,Democratic party,,6983213
4/19/18 17:33,4/19/18 17:35,IP Address,100,121,TRUE,4/19/18 17:35,R_4V34ysmQVBhE3N7,anonymous,EN,"I consent, begin the study",AX4QV62HBKJ34,,,,,,,,,,4,5,4,,MA,Male,,Graduate degree,White,,City or urban community,,54,Democratic party,,4972672
4/19/18 17:33,4/19/18 17:36,IP Address,100,174,TRUE,4/19/18 17:36,R_1po3Iwt66Rl9tcw,anonymous,EN,"I consent, begin the study",A3DTGOUNCVPLO8,,,,2,3.5,8.2,,,,,,,No. Great survey. ,California ,Male,,Bachelor degree,White,,Suburban community,,31,Independent,,3518837
4/19/18 17:31,4/19/18 17:36,IP Address,100,277,TRUE,4/19/18 17:36,R_1prhMXddkQyiKWN,anonymous,EN,"I consent, begin the study",AS6BWSIIQJDYV,,,,,,,1,5.2,9,,,,No it was clear and I liked know love doing these types of hit.If you do anymore please consider me.Would like to do more hits like this on fairness,NewYork,Male,,Some college but no degree,Other (please specify):,Bi racial mixed race multi ethnic,City or urban community,,47,Other (please specify):,Neutral,4883882
4/19/18 17:31,4/19/18 17:36,IP Address,100,327,TRUE,4/19/18 17:36,R_3feYMGUTgHQO5is,anonymous,EN,"I consent, begin the study",A3JLU861E3NJQY,,,,1,5.3,5.2,,,,,,,I have never heard of a loan repayment rate.,NC,Female,,Bachelor degree,Black or African-American,,Suburban community,,30,Democratic party,,7944409
4/19/18 17:36,4/19/18 17:37,IP Address,100,46,TRUE,4/19/18 17:37,R_31NugILdPa4IjVw,anonymous,EN,"I consent, begin the study",A2DZ90CLYIB2BA,,,,6.5,6.8,6.5,,,,,,,,pa,Female,,Some college but no degree,White,,Suburban community,,21,Republican Party,,1381290
4/19/18 17:34,4/19/18 17:38,IP Address,100,263,TRUE,4/19/18 17:38,R_3IWwmGpoSEyb4iZ,anonymous,EN,"I consent, begin the study",A1E9HQYNFK28H,8.3,1,7.4,,,,,,,,,,,Michigan,Male,,Some college but no degree,White,,Suburban community,,68,Republican Party,,5513497
4/19/18 17:37,4/19/18 17:39,IP Address,100,86,TRUE,4/19/18 17:39,R_290a87lgfgIzIIw,anonymous,EN,"I consent, begin the study",AFT9SQXP3W6OG,,,,,,,1,4.3,6.4,,,,,Nebraska,Female,,Some college but no degree,White,,Suburban community,,20,Democratic party,,9170160
4/19/18 17:34,4/19/18 17:40,IP Address,100,317,TRUE,4/19/18 17:40,R_3JEkzZysWHyyUBA,anonymous,EN,"I consent, begin the study",A10RTXSA8JXK9T,7,3,9,,,,,,,,,,,Utah,Male,,Some college but no degree,White,,City or urban community,,47,Democratic party,,3519481
4/19/18 17:38,4/19/18 17:40,IP Address,100,101,TRUE,4/19/18 17:40,R_2rX0rdUsbMj6bD3,anonymous,EN,"I consent, begin the study",A1T9KDKDFO114S,,,,,,,,,,8.2,2.2,8.1,,CA,Female,,Some college but no degree,White,,Suburban community,,65,Independent,,3030963
4/19/18 17:41,4/19/18 17:42,IP Address,100,89,TRUE,4/19/18 17:42,R_CmltkVWo27an7jz,anonymous,EN,"I consent, begin the study",A2K4PUNDE3OHN,,,,,,,1,9,9,,,,,Georgia,Male,,Associate degree,"White,Black or African-American",,Suburban community,,28,Independent,,3455809
4/19/18 17:37,4/19/18 17:42,IP Address,100,285,TRUE,4/19/18 17:42,R_10r58tspyU8kezB,anonymous,EN,"I consent, begin the study",A2HCBDGPN6M4V5,9,1,8.4,,,,,,,,,,"Just based on repayment rate, one should have preference over the other no mater race, or any other factor.",WI,Female,,Some college but no degree,White,,Suburban community,,47,Independent,,4783707
4/19/18 17:42,4/19/18 17:44,IP Address,100,78,TRUE,4/19/18 17:44,R_3E9DOO1C1qzbXoz,anonymous,EN,"I consent, begin the study",A384FUI8JZVGZM,,,,9,3.1,8.2,,,,,,,,New York,Male,,Graduate degree,White,,Suburban community,,32,Libertarian Party,,692733
4/19/18 17:41,4/19/18 17:44,IP Address,100,178,TRUE,4/19/18 17:44,R_3soah9Bs3UfpUsD,anonymous,EN,"I consent, begin the study",A2VEXH2HN7SCWC,2.8,7.5,6,,,,,,,,,,,Texas,Female,,Bachelor degree,White,,Suburban community,,41,Republican Party,,6645387
4/19/18 17:39,4/19/18 17:44,IP Address,100,351,TRUE,4/19/18 17:44,R_2RWJvEJ5NzhYavG,anonymous,EN,"I consent, begin the study",A38IMEE7RZWJA7,,,,9,5,9,,,,,,,,Ohio,Male,,Bachelor degree,White,,Rural community,,56,Independent,,318776
4/19/18 17:43,4/19/18 17:45,IP Address,100,109,TRUE,4/19/18 17:45,R_cTsSMT6xB37H47D,anonymous,EN,"I consent, begin the study",A3R7KNZOAF8BNQ,,,,,,,,,,2,5.1,3.1,,California,Female,,Graduate degree,White,,City or urban community,,31,Democratic party,,2086366
4/19/18 17:44,4/19/18 17:46,IP Address,100,121,TRUE,4/19/18 17:46,R_3EKyVSsVCEkqhTZ,anonymous,EN,"I consent, begin the study",A306D1M7TVAX3B,,,,,,,5.4,6.4,4,,,,,Pennsylvania,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,19,Independent,,3840838
4/19/18 17:44,4/19/18 17:46,IP Address,100,133,TRUE,4/19/18 17:46,R_2XbLf9TCyYJ64Os,anonymous,EN,"I consent, begin the study",AMDX0UNZS4A1G,,,,,,,1,7.5,9,,,,Survey went smoothly.,California,Male,,Bachelor degree,Asian,,Suburban community,,26,Democratic party,,5941404
4/19/18 17:45,4/19/18 17:47,IP Address,100,124,TRUE,4/19/18 17:47,R_22qQfIsUR0l1KK0,anonymous,EN,"I consent, begin the study",A3JY3Y5GWS3SYS,,,,5.6,4.2,6.9,,,,,,,,Missouri,Female,,Some college but no degree,White,,Suburban community,,46,Republican Party,,1138941
4/19/18 17:45,4/19/18 17:47,IP Address,100,118,TRUE,4/19/18 17:47,R_3HOHLnZUOJ1Zx41,anonymous,EN,"I consent, begin the study",A2H7ZTQYIO6GE8,2.9,9,7.6,,,,,,,,,,,New York,Female,,Some college but no degree,White,,Suburban community,,20,Democratic party,,2097584
4/19/18 17:44,4/19/18 17:47,IP Address,100,201,TRUE,4/19/18 17:47,R_3MfBOT4yY449dE8,anonymous,EN,"I consent, begin the study",AW07MLBP9E2JX,,,,,,,,,,3.6,6.9,8.3,More like this please,Oklahoma ,Male,,"High school degree or equivalent (e.g., GED)","White,Black or African-American",,"City or urban community,Suburban community",,30,Independent,,9611584
4/19/18 17:46,4/19/18 17:49,IP Address,100,147,TRUE,4/19/18 17:49,R_2TOhrWPsJtNRHYV,anonymous,EN,"I consent, begin the study",A20SXG1DHDIDI7,9,1,9,,,,,,,,,,no,Delaware,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,45,Independent,,9166742
4/19/18 17:48,4/19/18 17:50,IP Address,100,84,TRUE,4/19/18 17:50,R_3MFhNAw9AREBMe0,anonymous,EN,"I consent, begin the study",A3169N2SCN3ENK,,,,,,,,,,8.7,3.2,8.5,"no issues, thank you",Wisconsin,Male,,Graduate degree,White,,City or urban community,,36,Republican Party,,8125258
4/19/18 17:48,4/19/18 17:50,IP Address,100,106,TRUE,4/19/18 17:50,R_1KiNKt8ls33wUXQ,anonymous,EN,"I consent, begin the study",A20NDRGSZZRQF,,,,,,,9,9,9,,,,thanks it all helps,Michigan,Female,,Less than high school degree,White,,City or urban community,,44,Democratic party,,1409945
4/19/18 17:48,4/19/18 17:51,IP Address,100,162,TRUE,4/19/18 17:51,R_UzOZNuKhRcq03a9,anonymous,EN,"I consent, begin the study",A2BC1G5QCXVA2F,,,,9,1,4.5,,,,,,,No.,KY,Female,,Bachelor degree,White,,Rural community,,38,Republican Party,,7100337
4/19/18 17:49,4/19/18 17:53,IP Address,100,210,TRUE,4/19/18 17:53,R_2ZQWz5fCDURPelq,anonymous,EN,"I consent, begin the study",AK8UFPN8QOSK5,1,4,9,,,,,,,,,,nothing was confusing,California,Male,,Some college but no degree,Asian,,Suburban community,,23,Democratic party,,6921797
4/19/18 17:50,4/19/18 17:53,IP Address,100,153,TRUE,4/19/18 17:53,R_tSfWyMffVK7L6hP,anonymous,EN,"I consent, begin the study",A1HLG5NN2I16GN,,,,,,,7,4.6,7,,,,,Utah,Male,,Bachelor degree,White,,Suburban community,,67,Republican Party,,5068750
4/19/18 17:51,4/19/18 17:53,IP Address,100,137,TRUE,4/19/18 17:53,R_2t5wWqFz6LrbBg5,anonymous,EN,"I consent, begin the study",A2VFEDAK5C1E1O,,,,,,,,,,9,1.9,1,,MI,Male,,Some college but no degree,White,,City or urban community,,37,Democratic party,,2411940
4/19/18 17:53,4/19/18 17:54,IP Address,100,72,TRUE,4/19/18 17:54,R_1poFgxOm0uR1wh4,anonymous,EN,"I consent, begin the study",A32JNOSQH86VNS,,,,1,9,1,,,,,,,,FL,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,19,Democratic party,,8258329
4/19/18 17:56,4/19/18 17:57,IP Address,100,91,TRUE,4/19/18 17:57,R_2dYAjVmH2iBhhfv,anonymous,EN,"I consent, begin the study",A31VW44MXV7PP5,,,,,,,,,,5,3,9,,Colorado,Male,,Bachelor degree,Asian,,Suburban community,,31,Independent,,2711192
4/19/18 17:36,4/19/18 17:58,IP Address,100,1293,TRUE,4/19/18 17:58,R_1Dpr8Jwwy4UuDou,anonymous,EN,"I consent, begin the study",A1KA64FR47O9FS,,,,,,,,,,4.5,2.5,9,Nothing,Michigan,Male,,Some college but no degree,White,,Suburban community,,31,Independent,,8230768
4/19/18 17:56,4/19/18 17:59,IP Address,100,165,TRUE,4/19/18 17:59,R_1dAAMJCSZ3MEDoD,anonymous,EN,"I consent, begin the study",A2H2NYSFUUNAUB,,,,6.8,1.8,8.7,,,,,,,,MN,Female,,Graduate degree,White,,Suburban community,,27,Republican Party,,8934802
4/19/18 17:57,4/19/18 18:01,IP Address,100,199,TRUE,4/19/18 18:01,R_3GBYTqjJpLmGEmd,anonymous,EN,"I consent, begin the study",A17CPR3JW1MA2O,,,,,,,1.5,2.5,3.8,,,,,Nevada,Male,,Bachelor degree,White,,City or urban community,,,Democratic party,,6881415
4/19/18 17:59,4/19/18 18:02,IP Address,100,129,TRUE,4/19/18 18:02,R_3erl1y9Ze4Y9opU,anonymous,EN,"I consent, begin the study",A11KCJVVZDSOT0,1,2,1,,,,,,,,,,,ohio,Female,,Bachelor degree,White,,Suburban community,,34,Democratic party,,2074028
4/19/18 17:58,4/19/18 18:02,IP Address,100,191,TRUE,4/19/18 18:02,R_2QmIdgyfdglBzuM,anonymous,EN,"I consent, begin the study",A3U2TLLFVC34NO,,,,,,,,,,8,1.4,7.2,,Georgia,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,52,Republican Party,,7749407
4/19/18 17:57,4/19/18 18:03,IP Address,100,354,TRUE,4/19/18 18:03,R_2VxASqaaTCvhZTp,anonymous,EN,"I consent, begin the study",AE3CVK2OYA242,5.2,5.2,5.2,,,,,,,,,,no,Florida,Male,,Bachelor degree,White,,City or urban community,,23,Democratic party,,2037531
4/19/18 18:01,4/19/18 18:03,IP Address,100,161,TRUE,4/19/18 18:03,R_2QMt3Q9XqQ3o7Es,anonymous,EN,"I consent, begin the study",A1XHSTLYQMLZK5,,,,,,,1,5,4.4,,,,,CA,Male,,Some college but no degree,"Spanish, Hispanic, or Latino",,City or urban community,,28,"Libertarian Party,Independent",,829895
4/19/18 18:01,4/19/18 18:04,IP Address,100,207,TRUE,4/19/18 18:04,R_1KjPqyaRXLWCgTY,anonymous,EN,"I consent, begin the study",a14uv7k9lql4v4,1,5,9,,,,,,,,,,,ohio,Male,,Some college but no degree,White,,Suburban community,,64,Republican Party,,7457308
4/19/18 18:03,4/19/18 18:05,IP Address,100,80,TRUE,4/19/18 18:05,R_3oTTcvGnZQwZWqH,anonymous,EN,"I consent, begin the study",A2SWZ21LH2UVTN,,,,,,,,,,3,7.8,6.9,,Ohio ,Female,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,24,Green Party,,3419738
4/19/18 17:59,4/19/18 18:05,IP Address,100,351,TRUE,4/19/18 18:05,R_3MzziuXSxKhv8oe,anonymous,EN,"I consent, begin the study",A1MMPS2GX0CJHB,,,,,,,2.5,5,5,,,,Not sure but would have been helpful to know something of the background of both men,Virginia,Female,,Associate degree,White,,Suburban community,,74,Independent,,9822656
4/19/18 18:06,4/19/18 18:07,IP Address,100,40,TRUE,4/19/18 18:07,R_3r05hZ5YWpNNPrm,anonymous,EN,"I consent, begin the study",A1TE2HRRL0B2LL,,,,,,,,,,5.1,6.3,3.5,,ky,Female,,Graduate degree,White,,Rural community,,25,Republican Party,,2151069
4/19/18 18:04,4/19/18 18:07,IP Address,100,189,TRUE,4/19/18 18:07,R_9n28z0OcnhxQz3b,anonymous,EN,"I consent, begin the study",A16DTVVNJJFHFL,,,,1.1,8.7,1.3,,,,,,,None.,Idaho,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,38,Independent,,9147081
4/19/18 18:05,4/19/18 18:07,IP Address,100,133,TRUE,4/19/18 18:07,R_3qli43ToOzcnTzf,anonymous,EN,"I consent, begin the study",A3GEACGJY23HCK,,,,,,,5.1,9,7,,,,,Illinois,Male,,Bachelor degree,White,,Suburban community,,24,Democratic party,,6980170
4/19/18 18:06,4/19/18 18:08,IP Address,100,110,TRUE,4/19/18 18:08,R_DCyC8N7qlQ2DKkF,anonymous,EN,"I consent, begin the study",A30KJAZCNCECX2,2,7.2,6,,,,,,,,,,,ma,Female,,Bachelor degree,White,,City or urban community,,27,Democratic party,,923727
4/19/18 18:06,4/19/18 18:09,IP Address,100,155,TRUE,4/19/18 18:09,R_1gw3rrgX0zl4fOU,anonymous,EN,"I consent, begin the study",AU320N6GQ1XPQ,,,,9,1,1,,,,,,,,Indiana,Male,,Bachelor degree,Other (please specify):,biracial,City or urban community,,59,Libertarian Party,,6211899
4/19/18 18:08,4/19/18 18:10,IP Address,100,116,TRUE,4/19/18 18:10,R_27kSgwEDfp8l9n0,anonymous,EN,"I consent, begin the study",A1A6UVH1CCP8CD,,,,,,,,,,5.1,8.5,3.8,,CA,Female,,Less than high school degree,"Spanish, Hispanic, or Latino",,Suburban community,,28,Independent,,1336173
4/19/18 18:07,4/19/18 18:11,IP Address,100,212,TRUE,4/19/18 18:11,R_29t3vhk8vm67fBz,anonymous,EN,"I consent, begin the study",A3MERVNH64J1NR,,,,3.6,4.2,7.6,,,,,,,,South Carolina,Male,,Some college but no degree,White,,Suburban community,,26,Independent,,4746032
4/19/18 18:10,4/19/18 18:12,IP Address,100,85,TRUE,4/19/18 18:12,R_29gF1Ghqmoa8nxh,anonymous,EN,"I consent, begin the study",A2ZDXFFGSPHGBE,,,,,,,4.3,7.4,7.5,,,,,NH,Male,,Bachelor degree,White,,City or urban community,,29,Independent,,4632824
4/19/18 18:11,4/19/18 18:12,IP Address,100,70,TRUE,4/19/18 18:12,R_3FONRrVwbsiFRJT,anonymous,EN,"I consent, begin the study",A9KQQ8FTBHIO0,,,,,,,9,6.1,7.2,,,,,California,Female,,Some college but no degree,Asian,,Suburban community,,20,Democratic party,,7505793
4/19/18 18:11,4/19/18 18:12,IP Address,100,57,TRUE,4/19/18 18:12,R_1Kd7XOROTJE3LiU,anonymous,EN,"I consent, begin the study",AIUKV0KVALMY6,,,,1,8.2,6,,,,,,,,nh,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,32,Independent,,8822740
4/19/18 18:07,4/19/18 18:12,IP Address,100,340,TRUE,4/19/18 18:12,R_28D2wu86R6r0GnY,anonymous,EN,"I consent, begin the study",A3BYUMQTYHXWZY,1,7.5,7,,,,,,,,,,,New York,Male,,Bachelor degree,White,,Suburban community,,23,Democratic party,,5987048
4/19/18 18:11,4/19/18 18:13,IP Address,100,97,TRUE,4/19/18 18:13,R_28HRAtAX33CgRcq,anonymous,EN,"I consent, begin the study",A3D6UAJYL8CLAI,,,,,,,,,,8.8,3.4,8.1,everything was clear,Illinois,Male,,Bachelor degree,White,,Suburban community,,31,Republican Party,,3121621
4/19/18 18:09,4/19/18 18:13,IP Address,100,237,TRUE,4/19/18 18:13,R_2pLz77DgcOm0iMH,anonymous,EN,"I consent, begin the study",AOM4XI3ZKEELL,1,5,1,,,,,,,,,,,california,Female,,Bachelor degree,White,,Suburban community,,61,Democratic party,,4444435
4/19/18 18:12,4/19/18 18:14,IP Address,100,89,TRUE,4/19/18 18:14,R_31SNf9ncY3VMfXd,anonymous,EN,"I consent, begin the study",A8E99XNOTT390,7.6,3,8.7,,,,,,,,,,,Oregon,Female,,Bachelor degree,White,,Rural community,,42,Democratic party,,7259835
4/19/18 18:12,4/19/18 18:14,IP Address,100,143,TRUE,4/19/18 18:14,R_24uQLlVkNE0ZHdh,anonymous,EN,"I consent, begin the study",A3GEHPUTISVNB4,,,,,,,,,,8.1,4,9,,California,Female,,Bachelor degree,White,,City or urban community,,25,Democratic party,,6644386
4/19/18 18:12,4/19/18 18:14,IP Address,100,163,TRUE,4/19/18 18:15,R_2cA9b9b3EgSem2w,anonymous,EN,"I consent, begin the study",A2N2GFB33ZMYGF,,,,1,5.2,3,,,,,,,,Indiana ,Male,,Bachelor degree,Black or African-American,,City or urban community,,36,Democratic party,,2646003
4/19/18 18:13,4/19/18 18:15,IP Address,100,74,TRUE,4/19/18 18:15,R_3ERzHJVOGGBK4Pk,anonymous,EN,"I consent, begin the study",A26X054UJOBN6K,,,,,,,,,,1.9,5.1,1.9,,IL,Male,,Graduate degree,White,,Rural community,,47,Republican Party,,3664366
4/19/18 18:13,4/19/18 18:15,IP Address,100,99,TRUE,4/19/18 18:15,R_XX7aPGOWB4QwLzH,anonymous,EN,"I consent, begin the study",A1AXZBS5ZFXTOU,1,4.5,9,,,,,,,,,,all good!,ohio,Female,,Some college but no degree,White,,Suburban community,,19,Democratic party,,5734760
4/19/18 18:14,4/19/18 18:15,IP Address,100,101,TRUE,4/19/18 18:15,R_1Lv4Gv1ShMAmbQi,anonymous,EN,"I consent, begin the study",A3CKV79ERM9XZF,,,,8.3,1,9,,,,,,,,PA,Female,,Bachelor degree,White,,Rural community,,28,Republican Party,,5498021
4/19/18 18:14,4/19/18 18:16,IP Address,100,97,TRUE,4/19/18 18:16,R_3EKJxqxyzbXnJZD,anonymous,EN,"I consent, begin the study",A28QJ8W2LQRXYQ,,,,,,,2,9,6.3,,,,,VA,Female,,Bachelor degree,White,,Rural community,,31,Republican Party,,1860416
4/19/18 18:13,4/19/18 18:16,IP Address,100,235,TRUE,4/19/18 18:17,R_2YPrwq9LCPUYAna,anonymous,EN,"I consent, begin the study",A3CH07WSPST51H,,,,,,,2,8,8,,,,,louisiana,Male,,Bachelor degree,White,,City or urban community,,57,Independent,,1118352
4/19/18 18:16,4/19/18 18:18,IP Address,100,120,TRUE,4/19/18 18:18,R_2tKlGW1q9ZIroT9,anonymous,EN,"I consent, begin the study",A32NMMYGCIGG3J,,,,3.4,9,3.5,,,,,,,no,mi,Female,,Some college but no degree,Black or African-American,,City or urban community,,20,Democratic party,,2478166
4/19/18 18:15,4/19/18 18:18,IP Address,100,187,TRUE,4/19/18 18:18,R_2VxA6e1qoOd3keE,anonymous,EN,"I consent, begin the study",A1LMKN9BI3SPRE,3,5,7.9,,,,,,,,,,No,New jersey,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,58,Democratic party,,3951600
4/19/18 18:12,4/19/18 18:18,IP Address,100,345,TRUE,4/19/18 18:18,R_BK95IapNqlMXqTv,anonymous,EN,"I consent, begin the study",A2ZHA0IRYHJIT7,,,,,,,1.8,4.9,8.3,,,,To fair I believe that the 2nd option is best.,Georgia ,Female,,Bachelor degree,Black or African-American,,Suburban community,,62,Democratic party,,1398972
4/19/18 18:19,4/19/18 18:20,IP Address,100,75,TRUE,4/19/18 18:20,R_30xftoqMUYD9bAX,anonymous,EN,"I consent, begin the study",A196265AVT9LKH,,,,,,,,,,8.4,2.3,4,,NM,Male,,Bachelor degree,White,,Suburban community,,34,Libertarian Party,,4598708
4/19/18 18:17,4/19/18 18:20,IP Address,100,208,TRUE,4/19/18 18:20,R_yW3zDe6FvZMYh1v,anonymous,EN,"I consent, begin the study",A3UQ9SRI0V5XR8,,,,,,,1,4.2,5.7,,,,,Kentucky,Male,,Bachelor degree,Black or African-American,,Suburban community,,28,Democratic party,,1834217
4/19/18 18:18,4/19/18 18:21,IP Address,100,186,TRUE,4/19/18 18:21,R_3PvnDVyGGAQq2fF,anonymous,EN,"I consent, begin the study",AISWQM71RW9A2,,,,6,4,7,,,,,,,,PA,Male,,Bachelor degree,White,,Suburban community,,37,Independent,,2871058
4/19/18 18:21,4/19/18 18:23,IP Address,100,93,TRUE,4/19/18 18:23,R_6Jbw5GKphzc4lRT,anonymous,EN,"I consent, begin the study",A32QOCAC7XZJCP,,,,,,,2.2,8,8,,,,Thank you for the opportunity,Florida,Male,,Associate degree,White,,City or urban community,,35,Democratic party,,7912584
4/19/18 18:20,4/19/18 18:24,IP Address,100,247,TRUE,4/19/18 18:24,R_1kFdiuFNs8l48Vp,anonymous,EN,"I consent, begin the study", COPIEDA3SHCZTEJV0QKR,1,9,9,,,,,,,,,,No,Wisconsin ,Female,,Some college but no degree,White,,Rural community,,22,Republican Party,,5378286
4/19/18 18:23,4/19/18 18:24,IP Address,100,65,TRUE,4/19/18 18:24,R_7NVx3jjPrR8ehTr,anonymous,EN,"I consent, begin the study",A2T79473SWZ0L6,,,,1,9,3.3,,,,,,,,TEXAS,Female,,Bachelor degree,White,,City or urban community,,32,Republican Party,,3997167
4/19/18 18:23,4/19/18 18:24,IP Address,100,74,TRUE,4/19/18 18:24,R_2YJ9HFJc9DWP8qk,anonymous,EN,"I consent, begin the study",A31DI99CWPTJBK,,,,9,2,8.1,,,,,,,,New Jersey,Female,,Graduate degree,White,,Suburban community,,32,Republican Party,,2932138
4/19/18 18:24,4/19/18 18:26,IP Address,100,108,TRUE,4/19/18 18:26,R_1kLKXEVRMoO87ig,anonymous,EN,"I consent, begin the study",A3W2V11OTS2L8S,7.1,5,6,,,,,,,,,,,Michigan,Male,,Graduate degree,White,,City or urban community,,32,Republican Party,,519270
4/19/18 18:24,4/19/18 18:26,IP Address,100,105,TRUE,4/19/18 18:26,R_2QmjxSzHaQYcou9,anonymous,EN,"I consent, begin the study",A18Q2TSYBDWQU1,,,,,,,1,9,5,,,,,pa,Male,,Some college but no degree,White,,Suburban community,,41,Democratic party,,4579276
4/19/18 18:25,4/19/18 18:27,IP Address,100,98,TRUE,4/19/18 18:27,R_2R9WlPdq1Du1cjw,anonymous,EN,"I consent, begin the study",A1WYHCIELWYM4R,,,,,,,,,,6,8,6,,CA,Female,,Bachelor degree,Asian,,City or urban community,,28,Independent,,1636154
4/19/18 18:25,4/19/18 18:27,IP Address,100,148,TRUE,4/19/18 18:27,R_2E4AKq3uy5FCA8V,anonymous,EN,"I consent, begin the study",A104V8NZIQFN2F,9,1,1,,,,,,,,,,,Colorado,Male,,Some college but no degree,White,,Rural community,,39,Republican Party,,2289924
4/19/18 18:26,4/19/18 18:28,IP Address,100,129,TRUE,4/19/18 18:28,R_pDJ8tmEBGfNHkC5,anonymous,EN,"I consent, begin the study",A3SHOJPXWNTFXZ,,,,1,5.8,6.3,,,,,,,,Maryland,Female,,Bachelor degree,White,,Suburban community,,31,Democratic party,,8846895
4/19/18 18:21,4/19/18 18:28,IP Address,100,449,TRUE,4/19/18 18:28,R_2UWNcNtY0dxvfkq,anonymous,EN,"I consent, begin the study",A393L311L9PRMY,,,,,,,,,,4.3,9,6.2,none,florida,Female,,Associate degree,Black or African-American,,City or urban community,,40,Republican Party,,425269
4/19/18 18:28,4/19/18 18:29,IP Address,100,106,TRUE,4/19/18 18:29,R_2PhPRfKjQopEK25,anonymous,EN,"I consent, begin the study",A2GU0ORUD7FKHN,7,4,8.3,,,,,,,,,,,SD,Female,,Associate degree,White,,Other (please specify):,"Small city about 20,000 population",39,Independent,,4849084
4/19/18 18:29,4/19/18 18:30,IP Address,100,84,TRUE,4/19/18 18:30,R_2wnVONHwzSmMk5D,anonymous,EN,"I consent, begin the study",A92R4Q5F68GVD,,,,,,,1.6,8,9,,,,No feedback ,Alabama,Female,,Some college but no degree,Black or African-American,,City or urban community,,24,"Democratic party,Independent",,606848
4/19/18 18:29,4/19/18 18:31,IP Address,100,135,TRUE,4/19/18 18:31,R_6swiIhpBqxpocal,anonymous,EN,"I consent, begin the study",A1PD1982849I34,,,,,,,,,,1.1,9,6.3,no,Nevada,Male,,"High school degree or equivalent (e.g., GED)",Native Hawaiian or other Pacific Islander,,Suburban community,,32,Republican Party,,4607028
4/19/18 18:30,4/19/18 18:31,IP Address,100,110,TRUE,4/19/18 18:31,R_DGAZjfLDyqONIGJ,anonymous,EN,"I consent, begin the study",A32F0GI5A5W1JG,,,,2.4,7.3,7.1,,,,,,,,Texas,Female,,Bachelor degree,White,,City or urban community,,23,Democratic party,,9065841
4/19/18 18:30,4/19/18 18:32,IP Address,100,93,TRUE,4/19/18 18:32,R_26hZMSbLwumjpIP,anonymous,EN,"I consent, begin the study",AHHWHXTDSLNRF,,,,,,,,,,7,8,6,,NY,Female,,Associate degree,White,,Suburban community,,42,Democratic party,,8144698
4/19/18 18:30,4/19/18 18:33,IP Address,100,219,TRUE,4/19/18 18:33,R_2t5MPZNpoEEabRC,anonymous,EN,"I consent, begin the study",A3SGQU7X4JAJDD,9,2.7,1,,,,,,,,,,I'm assuming the payback rate is the same thing as like a credit score?  Its how likely they are to pay the loan back.  Obviously if you are the loan officer you are going to give credit to someone who has a history of paying it back despite what color they are.,new jersey,Male,,Bachelor degree,White,,Suburban community,,37,Republican Party,,5447862
4/19/18 18:31,4/19/18 18:33,IP Address,100,128,TRUE,4/19/18 18:33,R_siBCQ5klTXxv3Tb,anonymous,EN,"I consent, begin the study",A2SVWKQV2O2OIY,6,9,9,,,,,,,,,,,MINNESOTA,Female,,Graduate degree,White,,Suburban community,,31,Democratic party,,5379788
4/19/18 18:32,4/19/18 18:33,IP Address,100,79,TRUE,4/19/18 18:33,R_6KjYxui32xC8qB3,anonymous,EN,"I consent, begin the study",A2D8TX6OOSJDU8,,,,,,,1,7.9,9,,,,,California,Female,,Some college but no degree,Asian,,Rural community,,33,Republican Party,,3550796
4/19/18 18:28,4/19/18 18:34,IP Address,100,324,TRUE,4/19/18 18:34,R_W2mheIAZKKEp9dv,anonymous,EN,"I consent, begin the study",A2W76XD2F6PAI2,,,,,,,3.4,5.1,5.1,,,,,VA,Female,,Graduate degree,Black or African-American,,City or urban community,,26,Democratic party,,227877
4/19/18 18:26,4/19/18 18:34,IP Address,100,493,TRUE,4/19/18 18:34,R_Djh6cISU8WogKEV,anonymous,EN,"I consent, begin the study",A2GTBBZA2M82NR,,,,,,,,,,6,7,8,no,Michigan,Male,,Some college but no degree,White,,City or urban community,,36,Independent,,9929809
4/19/18 18:33,4/19/18 18:34,IP Address,100,88,TRUE,4/19/18 18:34,R_1C7tzygCjdzch7Y,anonymous,EN,"I consent, begin the study",A129BSU2ZO1R0U,,,,1.1,9,2.2,,,,,,,,WA,Male,,Associate degree,White,,Suburban community,,29,Independent,,2915909
4/19/18 18:32,4/19/18 18:35,IP Address,100,198,TRUE,4/19/18 18:35,R_8vLLZyjh3sqxdMR,anonymous,EN,"I consent, begin the study",AG2YM9OWQP690,,,,2.2,9,8.6,,,,,,,Everything was fine,Pa,Female,,Bachelor degree,White,,Suburban community,,43,Republican Party,,9920062
4/19/18 18:34,4/19/18 18:36,IP Address,100,121,TRUE,4/19/18 18:36,R_1LuhYzGQMTwtP1i,anonymous,EN,"I consent, begin the study",A1WR7N7SIYSRHQ,,,,,,,1.4,7.1,8.3,,,,it was very clear and easy to understand,illinois,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,26,Democratic party,,9021892
4/19/18 18:32,4/19/18 18:36,IP Address,100,252,TRUE,4/19/18 18:36,R_2DZVK6Lyyw2o8JI,anonymous,EN,"I consent, begin the study",AKTQD9Y44G495,,,,,,,,,,8.1,6.4,8,no,tx,Female,,Bachelor degree,Asian,,Suburban community,,58,Independent,,1917322
4/19/18 18:35,4/19/18 18:38,IP Address,100,147,TRUE,4/19/18 18:38,R_2UVDvFNSo2BWwm6,anonymous,EN,"I consent, begin the study",A1YXJR7PNV16LV,,,,1.2,5,4.8,,,,,,,,Pennsylvania ,Female,,Bachelor degree,White,,Suburban community,,54,Democratic party,,8769236
4/19/18 18:36,4/19/18 18:38,IP Address,100,160,TRUE,4/19/18 18:38,R_1QfP6WuVzEeWRhX,anonymous,EN,"I consent, begin the study",A2DRDHJOX41A8O,,,,,,,,,,5.1,9,5.1,Thank you for the opportunity to answer. ,PA,Female,,Bachelor degree,White,,City or urban community,,53,Democratic party,,2030809
4/19/18 18:34,4/19/18 18:38,IP Address,100,264,TRUE,4/19/18 18:38,R_sShjTnu3bA6LMkx,anonymous,EN,"I consent, begin the study",A1VEARF80HWOBQ,8,2.7,8.5,,,,,,,,,,"It was clear, but I wish I had more data to draw my conclusions on.",ID,Male,,Graduate degree,White,,Suburban community,,50,Independent,,6411456
4/19/18 18:38,4/19/18 18:40,IP Address,100,64,TRUE,4/19/18 18:40,R_1ImFKc6ZQ9VZRVK,anonymous,EN,"I consent, begin the study",A2LEY4X3LD8G26,,,,,,,,,,6,3.4,9,none,new york,Male,,Bachelor degree,White,,Rural community,,31,Republican Party,,9555620
4/19/18 18:37,4/19/18 18:40,IP Address,100,141,TRUE,4/19/18 18:40,R_3exz6RR6R7Z2Fua,anonymous,EN,"I consent, begin the study",A3M0C5D28CCZCJ,2.5,5,7.5,,,,,,,,,,,Michigan,Female,,Some college but no degree,White,,Suburban community,,58,Republican Party,,1179482
4/19/18 18:38,4/19/18 18:40,IP Address,100,107,TRUE,4/19/18 18:40,R_2QQaSOOpHPNUe4t,anonymous,EN,"I consent, begin the study",A2DFXQ3QVQ9ELH,,,,9,9,9,,,,,,,It was all clear.  I think they were all fair because the loan officer can do what they want.  Person A was more credit worthy so I would have given more to them.,Indiana,Male,,Bachelor degree,White,,Suburban community,,34,Republican Party,,5603799
4/19/18 18:38,4/19/18 18:40,IP Address,100,94,TRUE,4/19/18 18:40,R_31S2tdNRnsA3iNZ,anonymous,EN,"I consent, begin the study",A228GVGMLLZ9R6,3.6,4.4,5.6,,,,,,,,,,,Washington,Male,,Bachelor degree,White,,Suburban community,,30,Independent,,3625445
4/19/18 18:39,4/19/18 18:41,IP Address,100,106,TRUE,4/19/18 18:41,R_21bO5i9WDSBwFWX,anonymous,EN,"I consent, begin the study",A29GA9SMFNHAUW,9,7.4,8.2,,,,,,,,,,VERY GOOD,US,Male,,Bachelor degree,White,,Rural community,,30,Republican Party,,5735463
4/19/18 18:38,4/19/18 18:43,IP Address,100,272,TRUE,4/19/18 18:43,R_2xwKJkx9ZydvmyS,anonymous,EN,"I consent, begin the study",A1HANCHKYZKOL9,,,,,,,1,9,1,,,,na,Texas,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,57,Republican Party,,6645553
4/19/18 18:41,4/19/18 18:43,IP Address,100,136,TRUE,4/19/18 18:43,R_1Ed1cYROiqaTgak,anonymous,EN,"I consent, begin the study",A3AJX33U1PQENS,,,,,,,,,,4,3,8.3,,Nebraska,Female,,Some college but no degree,White,,Rural community,,46,Democratic party,,9775022
4/19/18 18:35,4/19/18 18:43,IP Address,100,515,TRUE,4/19/18 18:43,R_bkJygqa7perZ5Dj,anonymous,EN,"I consent, begin the study",A2TFI1YWN3UY0,,,,,,,1,9,9,,,,,Pennsylvania,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,28,Libertarian Party,,5391008
4/19/18 18:42,4/19/18 18:45,IP Address,100,190,TRUE,4/19/18 18:45,R_3Rqqo9RYwUpVF0x,anonymous,EN,"I consent, begin the study",AFBZBE852FMMC,,,,,,,,,,7,6.2,7.9,,Texas,Female,,Some college but no degree,White,,Rural community,,19,"Democratic party,Independent",,3008551
4/19/18 18:43,4/19/18 18:46,IP Address,100,182,TRUE,4/19/18 18:46,R_pinVlfUA9WE8sQp,anonymous,EN,"I consent, begin the study",A1S88VQY8G8CNC,,,,,,,1,9,2.3,,,,,NY,Male,,Bachelor degree,White,,Suburban community,,62,Republican Party,,3252282
4/19/18 18:41,4/19/18 18:46,IP Address,100,265,TRUE,4/19/18 18:46,R_3dLK21lu4IKTddE,anonymous,EN,"I consent, begin the study",A2JUTTLDE5LGHH,,,,,,,4.5,5.5,5.3,,,,,Texas,Male,,Bachelor degree,White,,Suburban community,,63,Republican Party,,3395296
4/19/18 18:45,4/19/18 18:46,IP Address,100,109,TRUE,4/19/18 18:46,R_10NrznPQEVWJYo0,anonymous,EN,"I consent, begin the study",AV4HR1ONDSEPH,,,,9,2,6.1,,,,,,,,WI,Female,,Some college but no degree,White,,Rural community,,51,Republican Party,,496110
4/19/18 18:45,4/19/18 18:47,IP Address,100,155,TRUE,4/19/18 18:47,R_31ux4nEd9wwf0nv,anonymous,EN,"I consent, begin the study",AZ9CV3Z86OUQH,,,,5.9,2.1,9,,,,,,,,Ohio,Female,,Some college but no degree,White,,Rural community,,29,Independent,,8471593
4/19/18 18:45,4/19/18 18:47,IP Address,100,116,TRUE,4/19/18 18:47,R_4OqdWhkkZMdpKKZ,anonymous,EN,"I consent, begin the study",ATUCGR0S3K69G,8,8,8.5,,,,,,,,,,,Illinois,Female,,Graduate degree,White,,City or urban community,,24,Democratic party,,2630425
4/19/18 18:46,4/19/18 18:48,IP Address,100,143,TRUE,4/19/18 18:48,R_2BfgsvA3DBsTZTY,anonymous,EN,"I consent, begin the study",A2VGEE0ZIZ8CBQ,,,,,,,3.4,3.9,8.2,,,,everything was clear ,Iowa ,Male,,Bachelor degree,White,,Rural community,,49,Independent,,505747
4/19/18 18:48,4/19/18 18:49,IP Address,100,84,TRUE,4/19/18 18:49,R_pslJLVnqll2DdzH,anonymous,EN,"I consent, begin the study",AVUTKN1N2TIF4,,,,,,,,,,1,7.5,1.8,,NC,Other (please specify):,Nonbinary,Graduate degree,White,,Suburban community,,38,Democratic party,,2969195
4/19/18 18:47,4/19/18 18:49,IP Address,100,117,TRUE,4/19/18 18:49,R_3CJhiXaDD5myOxG,anonymous,EN,"I consent, begin the study",AKG0IDWHUMW5V,8.6,8.5,8.3,,,,,,,,,,no,USA,Male,,Bachelor degree,Black or African-American,,City or urban community,,30,Republican Party,,1096158
4/19/18 18:49,4/19/18 18:51,IP Address,100,130,TRUE,4/19/18 18:51,R_2v81baBvT7wzTau,anonymous,EN,"I consent, begin the study",A2XPKOEZOKOMH5,4,5.9,6.7,,,,,,,,,,,,,,Some college but no degree,Asian,,Suburban community,,31,Other (please specify):,,3829619
4/19/18 18:49,4/19/18 18:51,IP Address,100,115,TRUE,4/19/18 18:51,R_2yjb276p5S7dq30,anonymous,EN,"I consent, begin the study",A330HFBRTY55U8,,,,1,4,8,,,,,,,,Missouri,Female,,Bachelor degree,"White,Black or African-American,Asian",,Suburban community,,24,Republican Party,,2057889
4/19/18 18:50,4/19/18 18:52,IP Address,100,108,TRUE,4/19/18 18:52,R_2CeNdtFL9Nf5Ddx,anonymous,EN,"I consent, begin the study",A11KP7FK5KS9H1,,,,,,,,,,1,8.3,2.9,Great study!,Texas,Female,,Graduate degree,"Spanish, Hispanic, or Latino",,"Suburban community,Rural community",,30,Democratic party,,1984686
4/19/18 18:50,4/19/18 18:52,IP Address,100,162,TRUE,4/19/18 18:52,R_sXL4KiOvHKLwt69,anonymous,EN,"I consent, begin the study",ANUG05IDFTWF,,,,,,,2,7.6,7.7,,,,,Arkansas,Female,,Bachelor degree,Asian,,Rural community,,43,Independent,,9155405
4/19/18 18:53,4/19/18 18:55,IP Address,100,101,TRUE,4/19/18 18:55,R_eVgxiiYXMMpjEu5,anonymous,EN,"I consent, begin the study",AJ10BBM24CMYU,,,,,,,,,,1,8,7,,New York,Male,,Bachelor degree,Black or African-American,,City or urban community,,24,Independent,,3571044
4/19/18 18:53,4/19/18 18:55,IP Address,100,143,TRUE,4/19/18 18:55,R_BVdY3tQ9BdwerhD,anonymous,EN,"I consent, begin the study",A1I81T8ZU7LQW2,,,,,,,1,4,2.3,,,,Nothing was unclear,Texas,Female,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,25,Democratic party,,754906
4/19/18 18:54,4/19/18 18:56,IP Address,100,121,TRUE,4/19/18 18:56,R_1IggfoRaV60aJYG,anonymous,EN,"I consent, begin the study",A1D4I1QYL9713I,3.2,9,1.2,,,,,,,,,,NO,OH,Female,,Some college but no degree,White,,Rural community,,59,Democratic party,,5553127
4/19/18 18:54,4/19/18 18:56,IP Address,100,97,TRUE,4/19/18 18:56,R_2X0eC4AT7fpnGcw,anonymous,EN,"I consent, begin the study",AJ86CAZX0QCE9,1,9,9,,,,,,,,,,no,california,Female,,Graduate degree,Black or African-American,,Suburban community,,40,Democratic party,,800349
4/19/18 18:55,4/19/18 18:57,IP Address,100,124,TRUE,4/19/18 18:57,R_2fAJzTB9xBbNJzU,anonymous,EN,"I consent, begin the study",A10HEV2856GIQL,,,,6.4,7,4.5,,,,,,,No,Ny,Male,,Graduate degree,White,,City or urban community,,32,Democratic party,,7141577
4/19/18 18:54,4/19/18 18:57,IP Address,100,178,TRUE,4/19/18 18:57,R_1K1rlvkiseSDDbG,anonymous,EN,"I consent, begin the study",A2BGRGVU9HG0C6,,,,2.9,9,2.6,,,,,,,None,Louisiana,Female,,Some college but no degree,Black or African-American,,Rural community,,43,Independent,,5135477
4/19/18 18:56,4/19/18 18:58,IP Address,100,146,TRUE,4/19/18 18:58,R_2tfWApLuBWqm2BI,anonymous,EN,"I consent, begin the study",AHBZBMP4UQM59,,,,,,,1,5,1,,,,None,New York,Female,,Bachelor degree,Black or African-American,,Suburban community,,33,Democratic party,,3229447
4/19/18 18:57,4/19/18 18:59,IP Address,100,99,TRUE,4/19/18 18:59,R_3mlep7j02S1VNNt,anonymous,EN,"I consent, begin the study",A1FLEFIVFT809G,,,,,,,,,,7.1,2.9,9,all was clear!,georgia,Female,,Bachelor degree,White,,Suburban community,,31,Republican Party,,5015665
4/19/18 18:58,4/19/18 19:00,IP Address,100,81,TRUE,4/19/18 19:00,R_3sA6ejdsoq8n9Id,anonymous,EN,"I consent, begin the study",A1VLTZJXGOC9NP,,,,,,,,,,8.5,3,9,Study was very clear and concise,Ohio,Male,,Bachelor degree,White,,Suburban community,,26,Democratic party,,4370522
4/19/18 18:59,4/19/18 19:01,IP Address,100,160,TRUE,4/19/18 19:01,R_8wso5acnGId3csN,anonymous,EN,"I consent, begin the study",A3F2UUP5LDLESJ,,,,,,,2,7,8,,,,,California,Male,,Bachelor degree,Asian-American,,Suburban community,,32,Republican Party,,1985451
4/19/18 19:01,4/19/18 19:04,IP Address,100,152,TRUE,4/19/18 19:04,R_3mlNITao96gdbDh,anonymous,EN,"I consent, begin the study",A2HM5WU1XILZJ1,6.7,3.1,6.6,,,,,,,,,,,GEORGIA,Female,,Bachelor degree,White,,City or urban community,,45,Republican Party,,6502738
4/19/18 19:01,4/19/18 19:04,IP Address,100,166,TRUE,4/19/18 19:04,R_2uQioECBCtw6qYr,anonymous,EN,"I consent, begin the study",A38ECJNH8AQKV4,6.1,3.9,5.1,,,,,,,,,,,Missouri,Female,,Some college but no degree,White,,Suburban community,,63,Independent,,7635294
4/19/18 18:59,4/19/18 19:04,IP Address,100,306,TRUE,4/19/18 19:04,R_3qvu5BzfY5FnZwO,anonymous,EN,"I consent, begin the study",A18EH4D5TVGND5,,,,1,2.8,1.6,,,,,,,,New York,Male,,Bachelor degree,Black or African-American,,City or urban community,,24,Democratic party,,9750598
4/19/18 19:02,4/19/18 19:05,IP Address,100,129,TRUE,4/19/18 19:05,R_290r9ibo3EhJP7I,anonymous,EN,"I consent, begin the study",A2XUF47MZ1FQ5W,,,,8,4,2,,,,,,,"I didn't understand what ""individual loan repayment rate"" meant",CA,Female,,Graduate degree,White,,Suburban community,,25,Democratic party,,5077312
4/19/18 19:03,4/19/18 19:05,IP Address,100,135,TRUE,4/19/18 19:05,R_VOOoE4D0jGb4DUB,anonymous,EN,"I consent, begin the study",ATKK8YXBKXEEQ,,,,,,,,,,3,4,7,,New Mexico,Male,,Some college but no degree,American Indian or Alaskan Native,,City or urban community,,23,Democratic party,,8455861
4/19/18 19:04,4/19/18 19:07,IP Address,100,201,TRUE,4/19/18 19:07,R_eh8E0kW5aeJV6Nz,anonymous,EN,"I consent, begin the study",ATIAMDY7P54P,5.5,5,2.8,,,,,,,,,,,llinois,Female,,Bachelor degree,Black or African-American,,Suburban community,,62,Democratic party,,8954246
4/19/18 19:07,4/19/18 19:09,IP Address,100,160,TRUE,4/19/18 19:09,R_0wcKeN8G6Ct1iDv,anonymous,EN,"I consent, begin the study",AUA1L25QFNOTR,,,,,,,6.6,9,4,,,,Nothing was confusing. Thanks for the interesting survey!,NY,Female,,Bachelor degree,White,,Rural community,,37,Democratic party,,9696730
4/19/18 19:07,4/19/18 19:11,IP Address,100,236,TRUE,4/19/18 19:11,R_7WLwMxXieNT4QRb,anonymous,EN,"I consent, begin the study",A3GSXEK11RFUG2,,,,,,,,,,7.2,4,8.2,None at this time.,MN,Female,,Bachelor degree,White,,Suburban community,,44,Republican Party,,2359577
4/19/18 19:10,4/19/18 19:12,IP Address,100,77,TRUE,4/19/18 19:12,R_2SwSvgrPlxXm6TV,anonymous,EN,"I consent, begin the study",AP5ICU25HJDTL,,,,,,,,,,7.6,3.5,9,,CA,Female,,"High school degree or equivalent (e.g., GED)",Asian,,Suburban community,,26,Democratic party,,5225915
4/19/18 19:08,4/19/18 19:12,IP Address,100,246,TRUE,4/19/18 19:12,R_1kHpTQ2JuKfBSi7,anonymous,EN,"I consent, begin the study",A19G8ONKY3FQNM,,,,7.7,3.2,8.6,,,,,,,"
All was very clear. Thank you for allowing me to be apart of your study.",Pennsylvania,Female,,Some college but no degree,Black or African-American,,City or urban community,,47,Independent,,8625736
4/19/18 19:09,4/19/18 19:12,IP Address,100,146,TRUE,4/19/18 19:12,R_2RV9x8EXn78Fu8X,anonymous,EN,"I consent, begin the study",A97D00WX53P9H,1,9,1,,,,,,,,,,No,Kentucky,Male,,Some college but no degree,White,,Rural community,,31,Independent,,6415244
4/19/18 19:07,4/19/18 19:12,IP Address,100,287,TRUE,4/19/18 19:12,R_2Sejcc9UWLfQQZ7,anonymous,EN,"I consent, begin the study",A1WSOTCDQPVWTM,,,,1.4,8.1,5.7,,,,,,,,tennessee,Female,,Some college but no degree,White,,Suburban community,,23,Independent,,2758278
4/19/18 19:10,4/19/18 19:13,IP Address,100,189,TRUE,4/19/18 19:13,R_2RaHu1JwJiYh3mm,anonymous,EN,"I consent, begin the study",AN56FP09A3W8T,,,,,,,,,,1.8,3.1,8,,in,Female,,Graduate degree,White,,Suburban community,,42,Republican Party,,2399965
4/19/18 19:13,4/19/18 19:15,IP Address,100,113,TRUE,4/19/18 19:15,R_3lSLffXml2mDJVK,anonymous,EN,"I consent, begin the study",A3RBZOSDKKOZZ7,,,,7,7,9,,,,,,,,Ohio,Male,,Bachelor degree,White,,Suburban community,,29,Independent,,9363585
4/19/18 19:13,4/19/18 19:15,IP Address,100,139,TRUE,4/19/18 19:15,R_OeOzpft4WYTesAV,anonymous,EN,"I consent, begin the study",AJ72CVGARY2SZ,,,,,,,1,8.6,7.9,,,,,New Jersey,Female,,Some college but no degree,"Spanish, Hispanic, or Latino,Black or African-American",,Suburban community,,33,Independent,,5507967
4/19/18 19:13,4/19/18 19:17,IP Address,100,272,TRUE,4/19/18 19:17,R_2xXh2bPjV0lhLz9,anonymous,EN,"I consent, begin the study",A14QUTGEXRV4R5,8.1,7.5,7.7,,,,,,,,,,,Texas,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,58,Democratic party,,1530464
4/19/18 19:15,4/19/18 19:18,IP Address,100,173,TRUE,4/19/18 19:18,R_zYfPRZ3My43CBAl,anonymous,EN,"I consent, begin the study",A3VHC8LDSQRZ65,,,,,,,,,,7.6,8.1,8,no,florida,Female,,"High school degree or equivalent (e.g., GED)",Black or African-American,,"City or urban community,Rural community,Other (please specify):",,22,Democratic party,,4876789
4/19/18 19:17,4/19/18 19:19,IP Address,100,101,TRUE,4/19/18 19:19,R_3ma8meQWNNQnpmS,anonymous,EN,"I consent, begin the study",AMVT94GM2RLD1,,,,,,,1,8,9,,,,,Arizona,Female,,Bachelor degree,White,,City or urban community,,48,Democratic party,,4762286
4/19/18 19:18,4/19/18 19:20,IP Address,100,125,TRUE,4/19/18 19:20,R_1GV6RGpJiGHBFak,anonymous,EN,"I consent, begin the study",A1OSD93NFS2NML,,,,1.1,2.7,7.7,,,,,,,,Michigan,Female,,Bachelor degree,White,,Rural community,,29,Republican Party,,7799230
4/19/18 19:17,4/19/18 19:20,IP Address,100,194,TRUE,4/19/18 19:20,R_skdjp7LCKu38QN3,anonymous,EN,"I consent, begin the study",A2C34OCUUIOJFE,7.1,5.8,6.5,,,,,,,,,,,illinois,Female,,Some college but no degree,White,,City or urban community,,41,"Democratic party,Independent",,8180817
4/19/18 19:19,4/19/18 19:21,IP Address,100,135,TRUE,4/19/18 19:21,R_30er0avRMCmBqRC,anonymous,EN,"I consent, begin the study",A21FSF2MCK11IR,,,,,,,,,,2,9,6,,New Jersey,Male,,Associate degree,White,,Suburban community,,27,Republican Party,,9009934
4/19/18 19:20,4/19/18 19:22,IP Address,100,132,TRUE,4/19/18 19:22,R_1IaWG9yQocrVbbT,anonymous,EN,"I consent, begin the study",AS7LRX3MFMPZL,1.5,6,3.5,,,,,,,,,,,Vermont,Male,,Bachelor degree,White,,Suburban community,,26,Republican Party,,9994491
4/19/18 19:22,4/19/18 19:24,IP Address,100,120,TRUE,4/19/18 19:24,R_1PRwz4FcbzIcA1w,anonymous,EN,"I consent, begin the study",Winnymairura@gmail.com ,,,,,,,6.9,9,9,,,,,Texas,Female,,Bachelor degree,Black or African-American,,City or urban community,,38,Democratic party,,3892866
4/19/18 19:23,4/19/18 19:25,IP Address,100,82,TRUE,4/19/18 19:25,R_2CIJomplGXaDwrx,anonymous,EN,"I consent, begin the study",AHA0PGTK8TPFF,,,,2.7,3.6,3.1,,,,,,,no,New Jersey,Male,,Bachelor degree,White,,Suburban community,,46,Republican Party,,6665874
4/19/18 19:24,4/19/18 19:25,IP Address,100,113,TRUE,4/19/18 19:25,R_tRJI3uRu4coPmDL,anonymous,EN,"I consent, begin the study",AKPXWXJFLHM08,,,,7.4,7.9,7.5,,,,,,,,CA,Male,,Bachelor degree,White,,City or urban community,,27,Democratic party,,5088459
4/19/18 19:25,4/19/18 19:26,IP Address,100,93,TRUE,4/19/18 19:26,R_3qF4Lg0LO3aapkn,anonymous,EN,"I consent, begin the study",A2P0UKN1U3LHMO,,,,,,,,,,5.8,6.1,4.1,,Ohio,Female,,Graduate degree,Other (please specify):,Mixed,Rural community,,35,Independent,,8305212
4/19/18 19:24,4/19/18 19:27,IP Address,100,181,TRUE,4/19/18 19:27,R_1mOzwey9eZhz9lJ,anonymous,EN,"I consent, begin the study",A1EOPEG6RHXO1V,2,8.5,4,,,,,,,,,,,California,Female,,Some college but no degree,White,,Suburban community,,54,Democratic party,,455762
4/19/18 19:25,4/19/18 19:28,IP Address,100,126,TRUE,4/19/18 19:28,R_2B2PMA5kxYedjNa,anonymous,EN,"I consent, begin the study",A19OEH9E8SNCD1,,,,,,,6,8,9,,,,,FL,Female,,Some college but no degree,White,,Suburban community,,38,Democratic party,,606679
4/19/18 19:26,4/19/18 19:28,IP Address,100,109,TRUE,4/19/18 19:28,R_6stOGI9uwLWiw2R,anonymous,EN,"I consent, begin the study",AHC1ZSUGAO8BJ,,,,4.5,5.1,4.7,,,,,,,,Wisconsin,Male,,Bachelor degree,White,,Rural community,,27,Republican Party,,1475550
4/19/18 19:26,4/19/18 19:28,IP Address,100,91,TRUE,4/19/18 19:28,R_3KTJPT0TJvVUXVY,anonymous,EN,"I consent, begin the study",A1P683LTPL4C68,,,,,,,1,9,4,,,,,,Female,,Graduate degree,White,,Suburban community,,27,Democratic party,,6657654
4/19/18 19:26,4/19/18 19:29,IP Address,100,183,TRUE,4/19/18 19:29,R_1QDFjkaY7bQ0bU0,anonymous,EN,"I consent, begin the study",A371F260TVXCA7,,,,,,,6,8,9,,,,"No, it was very clear.",Florida,Female,,Bachelor degree,White,,City or urban community,,56,Independent,,5549631
4/19/18 19:28,4/19/18 19:30,IP Address,100,128,TRUE,4/19/18 19:30,R_1P29eNq629Q68Hf,anonymous,EN,"I consent, begin the study",A3VVR8NR3ED04C,1.5,8.6,3.8,,,,,,,,,,,Virginia,Male,,Bachelor degree,White,,Suburban community,,28,Republican Party,,6681996
4/19/18 19:29,4/19/18 19:31,IP Address,100,124,TRUE,4/19/18 19:31,R_PvuCL5g6GA8G4h3,anonymous,EN,"I consent, begin the study",AGTZTI73KM7C7,,,,,,,,,,4,7,7,,ca,Female,,Associate degree,"Asian,Asian-American",,Suburban community,,50,Democratic party,,4571849
4/19/18 19:28,4/19/18 19:31,IP Address,100,178,TRUE,4/19/18 19:31,R_2DTbob76aNDxOZT,anonymous,EN,"I consent, begin the study",A2JKITM2EZ44XC,1,9,4,,,,,,,,,,No,Texas,Female,,Bachelor degree,White,,City or urban community,,40,Independent,,6569919
4/19/18 19:28,4/19/18 19:32,IP Address,100,186,TRUE,4/19/18 19:32,R_pgE2XNPXUdCh5aF,anonymous,EN,"I consent, begin the study",A1HNXZQKJA4Z56,,,,5.2,9,3.5,,,,,,,,Missouri,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,55,Republican Party,,9515690
4/19/18 19:27,4/19/18 19:32,IP Address,100,290,TRUE,4/19/18 19:32,R_3KJ9sPkEYYhLBRZ,anonymous,EN,"I consent, begin the study",A2V2DBS6NCSIQP,,,,,,,,,,9,8,9,"No, everything was clear",California,Female,,"High school degree or equivalent (e.g., GED)",Asian,,City or urban community,,19,Democratic party,,3648315
4/19/18 19:29,4/19/18 19:32,IP Address,100,186,TRUE,4/19/18 19:32,R_3ERpbj4YLJPAFCH,anonymous,EN,"I consent, begin the study",A2JJ1YL25ZOCHB,1,6.6,1,,,,,,,,,,,Wisconsin,Female,,Some college but no degree,White,,City or urban community,,21,Independent,,3631943
4/19/18 19:29,4/19/18 19:32,IP Address,100,169,TRUE,4/19/18 19:32,R_0SXEm734MOyMOGd,anonymous,EN,"I consent, begin the study",A2A19ZE7RFE9YK,,,,9,1,6.6,,,,,,,,mt,Male,,Some college but no degree,White,,Suburban community,,43,Republican Party,,7702913
4/19/18 19:31,4/19/18 19:33,IP Address,100,108,TRUE,4/19/18 19:33,R_2rpTrELsHLUVEyO,anonymous,EN,"I consent, begin the study",A2WA76VR4I853W,,,,,,,3.4,6.1,8.5,,,,No i do not,Utah,Male,,Associate degree,White,,Suburban community,,33,Independent,,1273242
4/19/18 19:31,4/19/18 19:34,IP Address,100,169,TRUE,4/19/18 19:34,R_1jvmPK26I51h98m,anonymous,EN,"I consent, begin the study",A1J17BE20G6DKA,1,9,2.6,,,,,,,,,,,California,Male,,Bachelor degree,White,,City or urban community,,32,Democratic party,,2063921
4/19/18 19:31,4/19/18 19:34,IP Address,100,197,TRUE,4/19/18 19:34,R_1gb9F8byOlAAynp,anonymous,EN,"I consent, begin the study",A1D2VXMTF0UALY,,,,,,,,,,3,8,9,,Washington,Female,,Bachelor degree,White,,Suburban community,,34,Democratic party,,2960593
4/19/18 19:32,4/19/18 19:34,IP Address,100,111,TRUE,4/19/18 19:34,R_TvJ1J7Fle8gb077,anonymous,EN,"I consent, begin the study",A293Y9SY2ETQN5,,,,4.1,6.9,6.2,,,,,,,no,texas,Female,,Bachelor degree,White,,Rural community,,29,Republican Party,,6681294
4/19/18 19:29,4/19/18 19:35,IP Address,100,380,TRUE,4/19/18 19:35,R_2PpwpmUSCZNIGqP,anonymous,EN,"I consent, begin the study",A1XUXY84RLKDTW,,,,,,,3.2,6.6,7.3,,,,,michigan,Female,,Graduate degree,White,,Suburban community,,57,Republican Party,,2715669
4/19/18 19:34,4/19/18 19:36,IP Address,100,106,TRUE,4/19/18 19:36,R_39KfeEIpzrKo7WV,anonymous,EN,"I consent, begin the study",AEQHPYXM9Z139,1.7,7.4,8,,,,,,,,,,,Colorado,Male,,Associate degree,White,,City or urban community,,29,Libertarian Party,,9044939
4/19/18 19:33,4/19/18 19:36,IP Address,100,186,TRUE,4/19/18 19:36,R_1lAx4wJnMsuZIHV,anonymous,EN,"I consent, begin the study", COPIEDA1PYNQ8OTK420Y,,,,,,,,,,7.1,3.9,9,,Washington,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,29,Democratic party,,2088515
4/19/18 19:35,4/19/18 19:37,IP Address,100,116,TRUE,4/19/18 19:37,R_r7GT1pCGF85FjZ7,anonymous,EN,"I consent, begin the study",A1GT7SKWY6Q2AW,,,,8.5,2,4.5,,,,,,,,NY,Male,,Bachelor degree,White,,Rural community,,35,Republican Party,,9508713
4/19/18 19:33,4/19/18 19:37,IP Address,100,211,TRUE,4/19/18 19:37,R_QhQKn9aHvtE9wVX,anonymous,EN,"I consent, begin the study",A1KFJJW9G130VM,,,,,,,,,,1,9,2.9,"That was a really hard decision, in my opinion.",Texas,Female,,Some college but no degree,Black or African-American,,Rural community,,41,Democratic party,,9541852
4/19/18 19:37,4/19/18 19:39,IP Address,100,97,TRUE,4/19/18 19:39,R_3KxdxR1p1msJhaH,anonymous,EN,"I consent, begin the study",A2KWCR4SRTYCTC,,,,,,,1,1,1,,,,Interesting study,Ohio,Female,,Some college but no degree,White,,Suburban community,,21,Democratic party,,8581239
4/19/18 19:39,4/19/18 19:40,IP Address,100,71,TRUE,4/19/18 19:40,R_s6Y4MJxOm70G4Jr,anonymous,EN,"I consent, begin the study",A1P93UEIZKA5DC,,,,7.1,3.1,8.2,,,,,,,,Maryland,Female,,Bachelor degree,White,,City or urban community,,23,Democratic party,,7910193
4/19/18 19:38,4/19/18 19:40,IP Address,100,106,TRUE,4/19/18 19:40,R_3M4Ip9i7mvzncWJ,anonymous,EN,"I consent, begin the study",A18K0XA6FJ8ICE,,,,,,,,,,1,5.2,2.7,,oklahoma,Female,,Bachelor degree,White,,Suburban community,,46,Democratic party,,5652924
4/19/18 19:38,4/19/18 19:40,IP Address,100,111,TRUE,4/19/18 19:40,R_2BaCKjh4kHdCZ2M,anonymous,EN,"I consent, begin the study",A1LCDTFTJRB80H,,,,,,,1,6.7,9,,,,no,Georgia,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,29,Republican Party,,962465
4/19/18 19:38,4/19/18 19:42,IP Address,100,227,TRUE,4/19/18 19:42,R_21iA5nc2Eu75BTn,anonymous,EN,"I consent, begin the study",AI9NU164TZ4Q7,9,3,3,,,,,,,,,,,Ohio,Male,,Bachelor degree,Other (please specify):,Middle Eastern Descent,Suburban community,,59,Independent,,3258421
4/19/18 19:39,4/19/18 19:42,IP Address,100,189,TRUE,4/19/18 19:42,R_3fiR6vDV0ITODTH,anonymous,EN,"I consent, begin the study",A8K9LSIWIWYN7,,,,,,,4.2,4.5,9,,,,No. The survey's fine.,AZ,Female,,Associate degree,White,,Suburban community,,50,Independent,,4568914
4/19/18 19:40,4/19/18 19:44,IP Address,100,225,TRUE,4/19/18 19:44,R_2fvZ4yCsp8zEomB,anonymous,EN,"I consent, begin the study",A1S5IJR1MTC6P6,,,,,,,,,,9,5,1,,Michigan,Male,,Associate degree,White,,City or urban community,,44,Republican Party,,3908622
4/19/18 19:43,4/19/18 19:44,IP Address,100,74,TRUE,4/19/18 19:44,R_22Eq7ZzT6TdXJb7,anonymous,EN,"I consent, begin the study",A32OQMVL7Y17M6,,,,,,,,,,3.5,5.9,6.8,,Texas,Female,,Bachelor degree,American Indian or Alaskan Native,,City or urban community,,25,Democratic party,,3995920
4/19/18 19:42,4/19/18 19:44,IP Address,100,133,TRUE,4/19/18 19:44,R_21B8LNtUxHdEpBe,anonymous,EN,"I consent, begin the study",A139BMKGXOTCC7,6,5,6,,,,,,,,,,Nothing was unclear,Arizona,Female,,Some college but no degree,White,,Rural community,,29,Republican Party,,534407
4/19/18 19:42,4/19/18 19:44,IP Address,100,153,TRUE,4/19/18 19:44,R_vxJPOhzgX1ltb8Z,anonymous,EN,"I consent, begin the study",A2ZBJWQ9ZZHYYI,7,5,9,,,,,,,,,,,New York,Male,,Bachelor degree,White,,City or urban community,,40,Democratic party,,5273321
4/19/18 19:44,4/19/18 19:45,IP Address,100,76,TRUE,4/19/18 19:45,R_21BrrJSLZO5k5Cu,anonymous,EN,"I consent, begin the study",A3KHKFLJZN00QI,,,,,,,6.1,4.5,4.7,,,,,UTAH,Female,,Some college but no degree,White,,Suburban community,,28,Republican Party,,936020
4/19/18 19:45,4/19/18 19:46,IP Address,100,74,TRUE,4/19/18 19:46,R_9NSz0Dd53g2MZPP,anonymous,EN,"I consent, begin the study",A3LL096CAY5WHB,,,,1,9,1,,,,,,,,WI,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,22,"Democratic party,Independent",,5901465
4/19/18 19:40,4/19/18 19:47,IP Address,100,418,TRUE,4/19/18 19:47,R_10N34HXiOIKLNhH,anonymous,EN,"I consent, begin the study",A13ZQSOMIZAN4Y,,,,8,3,6,,,,,,,"I was slightly unclear on the payback rate.  Was the 20% all that candidate B would ever pay back or would they pay 20% a year for 5 years and repay the full 100% eventually?  If the loan officer was only going to get a 20% payback, there is no business justification for giving anything to candidate B.  But if the payback is in full over time, then candidate B should be given an opportunity.",Florida,Female,,Graduate degree,White,,Suburban community,,57,Democratic party,,1988350
4/19/18 19:43,4/19/18 19:47,IP Address,100,248,TRUE,4/19/18 19:47,R_12L4Z0foV21ytcN,anonymous,EN,"I consent, begin the study",A2KKRJ9M6B44IZ,,,,4,5,7,,,,,,,No feedback. Pretty easy for me to understand,California,Male,,Some college but no degree,Asian,,Suburban community,,34,"Democratic party,Independent",,1121113
4/19/18 19:44,4/19/18 19:48,IP Address,100,249,TRUE,4/19/18 19:48,R_1n7oSxu2l22yrMv,anonymous,EN,"I consent, begin the study",AFEXLV23G6QZP,,,,,,,4.1,9,4,,,,,Connecticut,Female,,Associate degree,White,,Suburban community,,54,Democratic party,,7757280
4/19/18 19:47,4/19/18 19:51,IP Address,100,204,TRUE,4/19/18 19:51,R_1jIX2C8d2I6GI1w,anonymous,EN,"I consent, begin the study",A09354962P34U7ILOPYKP,,,,,,,,,,5.1,6.8,5,n/a,New York State,Male,,Graduate degree,White,,Suburban community,,48,Independent,,7964710
4/19/18 19:49,4/19/18 19:51,IP Address,100,101,TRUE,4/19/18 19:51,R_2TvfI6J08Yaxh1t,anonymous,EN,"I consent, begin the study",A36TGR3YTGJC1L,8.2,6.6,3.8,,,,,,,,,,,Georgia,Male,,Associate degree,White,,Suburban community,,30,Democratic party,,5840440
4/19/18 19:50,4/19/18 19:51,IP Address,100,58,TRUE,4/19/18 19:51,R_12DTqqVZKd4Lwn1,anonymous,EN,"I consent, begin the study",A3SXV3VD8DJ0YX,,,,1.4,8.2,2.4,,,,,,,n/a,New York,Male,,Bachelor degree,Asian,,Suburban community,,25,Democratic party,,456517
4/19/18 19:50,4/19/18 19:52,IP Address,100,105,TRUE,4/19/18 19:52,R_3L84iCDmX8DxbR0,anonymous,EN,"I consent, begin the study",A3RUUCI6HGJKNW,,,,,,,,,,5.1,9,5.1,,Ohio,Female,,Bachelor degree,Black or African-American,,Suburban community,,41,Democratic party,,4490746
4/19/18 19:50,4/19/18 19:52,IP Address,100,133,TRUE,4/19/18 19:52,R_3Eg1VMmnv8gYuoE,anonymous,EN,"I consent, begin the study",A2E1GWCDFUAZA3,4.7,4.1,5.9,,,,,,,,,,,Minnesota,Female,,Some college but no degree,White,,Suburban community,,39,Democratic party,,2965585
4/19/18 19:51,4/19/18 19:53,IP Address,100,85,TRUE,4/19/18 19:53,R_3exHHibiX5SSa01,anonymous,EN,"I consent, begin the study",A385F5ZBEV6GWD,,,,,,,,,,3,2,9,,NC,Female,,Some college but no degree,Black or African-American,,Suburban community,,26,Republican Party,,8775538
4/19/18 19:51,4/19/18 19:53,IP Address,100,124,TRUE,4/19/18 19:53,R_BEO1Fg2srn4Vfwd,anonymous,EN,"I consent, begin the study",A41SWPPHHO021,,,,,,,1,9,9,,,,,North Carolina,Female,,Bachelor degree,White,,City or urban community,,26,Democratic party,,8712749
4/19/18 19:52,4/19/18 19:55,IP Address,100,150,TRUE,4/19/18 19:55,R_yECpJM7E99Tk7Xb,anonymous,EN,"I consent, begin the study",A3P7MHT0XKHRRA,,,,2.9,3,9,,,,,,,,FL,Female,,Bachelor degree,White,,Suburban community,,60,Other (please specify):,Libertarian,3783994
4/19/18 19:53,4/19/18 19:55,IP Address,100,121,TRUE,4/19/18 19:55,R_24PmbsuzOGbDTlW,anonymous,EN,"I consent, begin the study",A2Y1ORULU9ITOH,7,3,8,,,,,,,,,,,CT,Female,,Graduate degree,White,,Suburban community,,48,Democratic party,,715599
4/19/18 19:54,4/19/18 19:56,IP Address,100,126,TRUE,4/19/18 19:56,R_28ZY6xji8CeJWTn,anonymous,EN,"I consent, begin the study",A3CPCDGM4YDB40,,,,,,,1,6.2,3.9,,,,,Colorado,Male,,Bachelor degree,White,,City or urban community,,23,Democratic party,,1239308
4/19/18 19:52,4/19/18 19:56,IP Address,100,230,TRUE,4/19/18 19:56,R_eaCQNJJEEE6df8Z,anonymous,EN,"I consent, begin the study",A1LG7FT6NTIMXP,3,7.1,6.5,,,,,,,,,,,oh,Female,,Some college but no degree,White,,Suburban community,,56,Independent,,3205987
4/19/18 19:54,4/19/18 19:57,IP Address,100,202,TRUE,4/19/18 19:57,R_1hA6tfYZB82Aa2h,anonymous,EN,"I consent, begin the study",A3D3X3OH3EXBTM,,,,2,9,7,,,,,,,,Illinois,Female,,Bachelor degree,White,,City or urban community,,46,Democratic party,,2198999
4/19/18 19:55,4/19/18 19:57,IP Address,100,131,TRUE,4/19/18 19:57,R_1IY2OZZ3ZEXapU6,anonymous,EN,"I consent, begin the study",A2W2DQ1IYGWCAW,,,,,,,,,,8,4,9,,Florida,Male,,Associate degree,White,,Suburban community,,25,Independent,,1108589
4/19/18 19:56,4/19/18 19:58,IP Address,100,106,TRUE,4/19/18 19:58,R_z8RjpiaSvoeOaK5,anonymous,EN,"I consent, begin the study",A20B84891JYCW6,,,,,,,1.4,4.4,8.6,,,,,michigan,Female,,Associate degree,White,,Rural community,,40,Republican Party,,1947524
4/19/18 19:52,4/19/18 19:58,IP Address,100,365,TRUE,4/19/18 19:58,R_6nazVwVbeh95go9,anonymous,EN,"I consent, begin the study",A1O67YS3DU0ZHX,,,,,,,1,8.9,9,,,,"N/A, the questions were clear",TX,Female,,"High school degree or equivalent (e.g., GED)","White,Asian",,Suburban community,,35,Independent,,4029573
4/19/18 19:56,4/19/18 19:58,IP Address,100,130,TRUE,4/19/18 19:58,R_1jNxfAwKxGfVpDA,anonymous,EN,"I consent, begin the study",A3NDLSXP6GNCYZ,3,6,7,,,,,,,,,,,Kentucky,Male,,Bachelor degree,White,,Suburban community,,42,Independent,,1991448
4/19/18 19:57,4/19/18 19:58,IP Address,100,97,TRUE,4/19/18 19:59,R_1OIRLm6phrZ5kX4,anonymous,EN,"I consent, begin the study",A1MDJY907BZIWP,,,,,,,,,,9,1.5,7,no,Missouri,Male,,Bachelor degree,Other (please specify):,American,Rural community,,29,"Democratic party,Republican Party,Green Party,Libertarian Party,Other (please specify):,Independent",other,1071725
4/19/18 19:56,4/19/18 20:00,IP Address,100,220,TRUE,4/19/18 20:00,R_3gMgoBiFG4sLqtl,anonymous,EN,"I consent, begin the study",AVQEIHW9VYP8X,,,,,,,,,,9,1,1,Why does the person's color matter in this survey? Loans are given to those that can pay them back properly.,IL,Female,,Associate degree,White,,Rural community,,36,Independent,,8155312
4/19/18 19:59,4/19/18 20:01,IP Address,100,93,TRUE,4/19/18 20:01,R_Ptgdo1H4hDokLCN,anonymous,EN,"I consent, begin the study",AP761OJXC1MAE,,,,,,,2.8,8,9,,,,No,Massachusetts,Male,,Graduate degree,White,,Suburban community,,46,Green Party,,6650908
4/19/18 19:59,4/19/18 20:01,IP Address,100,142,TRUE,4/19/18 20:01,R_3qNZJNeoRwJ5OHN,anonymous,EN,"I consent, begin the study",A5E2P5F1AXYZ1,,,,2.9,4.1,8.7,,,,,,,,Michigan,Female,,Bachelor degree,White,,Suburban community,,49,Independent,,7889260
4/19/18 20:00,4/19/18 20:03,IP Address,100,166,TRUE,4/19/18 20:03,R_3nTXcNRGadYxrSa,anonymous,EN,"I consent, begin the study",A28HAZP3PZHOUW,,,,8,1.5,9,,,,,,,,Ohio,Female,,Some college but no degree,White,,Suburban community,,22,Democratic party,,2210274
4/19/18 20:02,4/19/18 20:03,IP Address,100,82,TRUE,4/19/18 20:03,R_1hYKf7QiP7ARdrC,anonymous,EN,"I consent, begin the study",AKON4ZPGX5DYQ,7.3,7.4,8.8,,,,,,,,,,,Ny,Female,,Bachelor degree,White,,Suburban community,,31,Democratic party,,4797641
4/19/18 20:02,4/19/18 20:04,IP Address,100,130,TRUE,4/19/18 20:04,R_2cupzEb3yMtIcXn,anonymous,EN,"I consent, begin the study",A2A2MYM1YSTAM8,,,,,,,,,,7,4,4.4,,Virginia,Female,,Some college but no degree,White,,Suburban community,,32,Independent,,4626185
4/19/18 20:03,4/19/18 20:05,IP Address,100,117,TRUE,4/19/18 20:05,R_26bCV52P8PqecBE,anonymous,EN,"I consent, begin the study",A30GJ0HHLO16E8,1.2,8.9,6.7,,,,,,,,,,Nothing was unclear ,Pennsylvania ,Female,,Bachelor degree,White,,Suburban community,,45,Republican Party,,99225
4/19/18 20:03,4/19/18 20:06,IP Address,100,196,TRUE,4/19/18 20:06,R_272tWuppOkoDYni,anonymous,EN,"I consent, begin the study",A3U6OXFPUOCIV2,,,,,,,1,3,6.1,,,,,Tennessee,Male,,Bachelor degree,White,,City or urban community,,35,Republican Party,,277477
4/19/18 20:03,4/19/18 20:06,IP Address,100,204,TRUE,4/19/18 20:06,R_a4Qvvz3embVThFT,anonymous,EN,"I consent, begin the study",A19J0TS8RU6QQ5,,,,2,4.1,7,,,,,,,,Maine,Female,,Some college but no degree,White,,City or urban community,,36,Republican Party,,4759948
4/19/18 20:05,4/19/18 20:08,IP Address,100,171,TRUE,4/19/18 20:08,R_2bmmTiOwuUak9jz,anonymous,EN,"I consent, begin the study",A346SLI564DGXN,,,,8.1,3,8.1,,,,,,,none,illinois,Male,,Some college but no degree,White,,City or urban community,,45,Republican Party,,4673287
4/19/18 20:08,4/19/18 20:10,IP Address,100,81,TRUE,4/19/18 20:10,R_3IRfpRU4BTlYZxT,anonymous,EN,"I consent, begin the study",A23NOE8LDFM1AC,2,9,4,,,,,,,,,,no,Illinois,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,35,Independent,,450577
4/19/18 20:08,4/19/18 20:11,IP Address,100,191,TRUE,4/19/18 20:11,R_oZVaXUxcdfIkmmR,anonymous,EN,"I consent, begin the study",AL7L4BS9AW3TI,7,6,9,,,,,,,,,,no,New Mexico,Female,,Bachelor degree,White,,Rural community,,51,Independent,,7238149
4/19/18 20:09,4/19/18 20:13,IP Address,100,213,TRUE,4/19/18 20:13,R_C9pgd4qFzqtNyDv,anonymous,EN,"I consent, begin the study",A1TRWDXY9EMMGO,,,,,,,,,,9,2.1,6.3,,Florida,Male,,Some college but no degree,White,,Suburban community,,49,Libertarian Party,,4442109
4/19/18 20:12,4/19/18 20:13,IP Address,100,89,TRUE,4/19/18 20:13,R_3rNVm2KVZs9uNSf,anonymous,EN,"I consent, begin the study",A1MADOUB1BA0A5,,,,,,,1,7,9,,,,,CA,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,City or urban community,,38,Democratic party,,1102490
4/19/18 20:11,4/19/18 20:14,IP Address,100,141,TRUE,4/19/18 20:14,R_3n2k6bAMGMb2j8N,anonymous,EN,"I consent, begin the study",A3OSBMDWIRT9NZ,,,,,,,1,8.7,8.9,,,,,Tennessee,Male,,Bachelor degree,White,,Suburban community,,37,Republican Party,,38551
4/19/18 20:11,4/19/18 20:15,IP Address,100,238,TRUE,4/19/18 20:15,R_3nxyMQzxzOfzIBE,anonymous,EN,"I consent, begin the study",ABY8HBSW12OAP,,,,3,4.1,5,,,,,,,next time explain in clearer terms what Repayment Rate means,California,Male,,Bachelor degree,Asian,,Suburban community,,57,Republican Party,,8049511
4/19/18 20:15,4/19/18 20:17,IP Address,100,104,TRUE,4/19/18 20:17,R_PtWyNKXsjWTdMl3,anonymous,EN,"I consent, begin the study",A108W7J8TZMI8G,7.4,1,9,,,,,,,,,,,IL,Female,,Some college but no degree,White,,Suburban community,,33,Democratic party,,8629836
4/19/18 20:13,4/19/18 20:18,IP Address,100,300,TRUE,4/19/18 20:18,R_3PUmeTdaibSWLYu,anonymous,EN,"I consent, begin the study",A1R1OIRKIYB1HV,,,,,,,,,,1,9,1,None,,Female,,Bachelor degree,Asian-American,,City or urban community,,,Democratic party,,9357914
4/19/18 20:17,4/19/18 20:19,IP Address,100,85,TRUE,4/19/18 20:19,R_1mKHLPnNIGOg7JM,anonymous,EN,"I consent, begin the study",A3MQFX3IN9WSIA,,,,9,1.4,5,,,,,,,,Florida,Female,,Bachelor degree,White,,Suburban community,,24,Republican Party,,730320
4/19/18 20:18,4/19/18 20:20,IP Address,100,82,TRUE,4/19/18 20:20,R_pJzd3Iiwq6RzPnb,anonymous,EN,"I consent, begin the study",A1K83OD6NJQVDK,,,,,,,,,,1,9,1,,Florida,Female,,Some college but no degree,White,,Suburban community,,28,Republican Party,,8800330
4/19/18 20:17,4/19/18 20:20,IP Address,100,160,TRUE,4/19/18 20:20,R_TqlhguzS2d4CcpP,anonymous,EN,"I consent, begin the study",A3OMSBGU60EMUE,,,,,,,1,8.9,1,,,,,New Jersey ,Female,,Bachelor degree,White,,Suburban community,,43,Democratic party,,1743646
4/19/18 20:20,4/19/18 20:22,IP Address,100,112,TRUE,4/19/18 20:22,R_1pXz6q5aGl7XIlm,anonymous,EN,"I consent, begin the study",A1FJAVZWHRQ4HH,,,,,,,,,,9,4.1,6.2,no,Georgia,Male,,Bachelor degree,White,,Suburban community,,52,Republican Party,,7666229
4/19/18 20:21,4/19/18 20:23,IP Address,100,112,TRUE,4/19/18 20:23,R_sZ2xogUapwfvP9L,anonymous,EN,"I consent, begin the study",A1R15UCPQ933BC,8.3,5.8,6.8,,,,,,,,,,good,tx,Male,,Bachelor degree,White,,City or urban community,,66,Republican Party,,4232118
4/19/18 20:17,4/19/18 20:24,IP Address,100,373,TRUE,4/19/18 20:24,R_3r1ZOhwqLZD6V2V,anonymous,EN,"I consent, begin the study",A2QBQ4I9EZBY8U,,,,,,,1,9,1,,,,,Michigan,Female,,Some college but no degree,Black or African-American,,City or urban community,,20,Independent,,1736076
4/19/18 20:20,4/19/18 20:26,IP Address,100,360,TRUE,4/19/18 20:26,R_3EsQVAmWVnEqyM3,anonymous,EN,"I consent, begin the study",A30LMVA45MXYB8,,,,1,8.9,1,,,,,,,,NM,Female,,"High school degree or equivalent (e.g., GED)","Spanish, Hispanic, or Latino",,City or urban community,,53,Democratic party,,3113874
4/19/18 20:26,4/19/18 20:28,IP Address,100,150,TRUE,4/19/18 20:28,R_2zMyZYQ7pBLCFLI,anonymous,EN,"I consent, begin the study",A367GMQ1MK9N0B,,,,,,,,,,2,8,2,,fl,Male,,Some college but no degree,White,,City or urban community,,51,Democratic party,,8321383
4/19/18 20:27,4/19/18 20:29,IP Address,100,104,TRUE,4/19/18 20:29,R_3qKxNTfSrnUYNTo,anonymous,EN,"I consent, begin the study",AUXR5WHLSDGTI,,,,9,1,9,,,,,,,,California,Male,,Some college but no degree,White,,Suburban community,,23,Republican Party,,354776
4/19/18 20:27,4/19/18 20:30,IP Address,100,179,TRUE,4/19/18 20:30,R_3PFRNhlisnMSyxj,anonymous,EN,"I consent, begin the study",A1KFK92GEFQ9F5,1,9,7.7,,,,,,,,,,i liked the survey was interesting to do thank you ,california,Male,,"High school degree or equivalent (e.g., GED)","Spanish, Hispanic, or Latino,White",,City or urban community,,29,Democratic party,,2004764
4/19/18 20:26,4/19/18 20:30,IP Address,100,275,TRUE,4/19/18 20:30,R_ebKs6KDGTp6d5fj,anonymous,EN,"I consent, begin the study", COPIEDA2HRTQ7FBYILY9,,,,,,,6,2.4,3.8,,,,,maryland,Male,,Some college but no degree,White,,Suburban community,,32,Independent,,5851216
4/19/18 20:28,4/19/18 20:31,IP Address,100,159,TRUE,4/19/18 20:31,R_xfnSrgRxEdyShfH,anonymous,EN,"I consent, begin the study",A18TVWGTCYJMV6,1.7,8,6.7,,,,,,,,,,,Maryland,Male,,Graduate degree,White,,Suburban community,,35,Independent,,8461692
4/19/18 20:28,4/19/18 20:32,IP Address,100,197,TRUE,4/19/18 20:32,R_z2wmrX0jaV8cAo1,anonymous,EN,"I consent, begin the study",AQO2CSOLX1F7S,,,,5.1,5.1,9,,,,,,,It should be about who is the best risk,Alabama,Female,,Bachelor degree,White,,City or urban community,,71,Republican Party,,2069660
4/19/18 20:35,4/19/18 20:36,IP Address,100,60,TRUE,4/19/18 20:36,R_UaTpFo9r0wuvg2Z,anonymous,EN,"I consent, begin the study",A286H1M66CL5ZI,,,,,,,,,,7.1,6.6,8,,Oregon,Female,,Some college but no degree,White,,Suburban community,,23,Democratic party,,3072432
4/19/18 20:33,4/19/18 20:37,IP Address,100,222,TRUE,4/19/18 20:37,R_AEYYKTqWaS3JSZX,anonymous,EN,"I consent, begin the study",A1SGKA1BOU2V48,,,,,,,1.2,7,8.2,,,,interesting scenario.,virginia,Female,,Bachelor degree,Asian,,Suburban community,,28,Democratic party,,7952263
4/19/18 20:37,4/19/18 20:39,IP Address,100,76,TRUE,4/19/18 20:39,R_1ruk2cShavmSAmQ,anonymous,EN,"I consent, begin the study",ARIUNTEK0LOHX,1,9,9,,,,,,,,,,,,Female,,Bachelor degree,"Spanish, Hispanic, or Latino",,City or urban community,,26,Democratic party,,2346448
4/19/18 20:18,4/19/18 20:40,IP Address,100,1304,TRUE,4/19/18 20:40,R_3oT5pc2H8CQNI7U,anonymous,EN,"I consent, begin the study",AQANHB474O3XS,,,,,,,,,,8.9,9,8.7,,NY,Male,,Bachelor degree,Asian-American,,City or urban community,,37,Democratic party,,430248
4/19/18 20:38,4/19/18 20:40,IP Address,100,120,TRUE,4/19/18 20:40,R_3FKcrLKO25Ase2d,anonymous,EN,"I consent, begin the study",A2V78B2QWOM6RK,,,,4.7,1.6,8.1,,,,,,,No issues,Indiana,Male,,Bachelor degree,White,,Suburban community,,46,Republican Party,,7063047
4/19/18 20:42,4/19/18 20:43,IP Address,100,70,TRUE,4/19/18 20:43,R_2TSO2pd90gl6iDH,anonymous,EN,"I consent, begin the study",ADVU7CS2UH58A,,,,,,,5.1,5.8,4.7,,,,,florida,Male,,Some college but no degree,White,,Rural community,,30,Republican Party,,7076554
4/19/18 20:41,4/19/18 20:44,IP Address,100,147,TRUE,4/19/18 20:44,R_ZftOdbQQ5GDE7NT,anonymous,EN,"I consent, begin the study",A2PRLCEP7GEQXI,1,1,3.5,,,,,,,,,,,CA,Male,,Associate degree,White,,City or urban community,,46,Independent,,7352665
4/19/18 20:40,4/19/18 20:44,IP Address,100,214,TRUE,4/19/18 20:44,R_1JEcSiGRZJRii3M,anonymous,EN,"I consent, begin the study",A1C4HXGVJFHZHB,,,,,,,,,,7,9,7,none,Florida,Male,,Some college but no degree,White,,City or urban community,,32,Republican Party,,9837294
4/19/18 20:42,4/19/18 20:44,IP Address,100,141,TRUE,4/19/18 20:44,R_21huAfvNtQIDbWy,anonymous,EN,"I consent, begin the study",A23PWW18T4IGWQ,,,,6,6,9,,,,,,,No,Iowa,Male,,Bachelor degree,White,,Suburban community,,33,Independent,,8786880
4/19/18 20:39,4/19/18 20:45,IP Address,100,325,TRUE,4/19/18 20:45,R_2bTaho4DWGC1Y6q,anonymous,EN,"I consent, begin the study",AHMYV0Z9HVQJI,,,,,,,1.9,9,3.3,,,,NONE,AL,Female,,"High school degree or equivalent (e.g., GED)",Black or African-American,,City or urban community,,56,Democratic party,,3838082
4/19/18 20:44,4/19/18 20:46,IP Address,100,121,TRUE,4/19/18 20:46,R_3puuSP7mfFpc9O2,anonymous,EN,"I consent, begin the study",A35ADXRHK3UPR7,,,,,,,1.5,6.2,8.4,,,,none,Arizona,Male,,Bachelor degree,White,,Suburban community,,65,Republican Party,,9646352
4/19/18 20:45,4/19/18 20:47,IP Address,100,101,TRUE,4/19/18 20:47,R_1Nzy8CkPxdhQxmK,anonymous,EN,"I consent, begin the study",A2FNKB7IPERG3X,6.9,4,7.3,,,,,,,,,,,ca,Male,,Graduate degree,White,,City or urban community,,36,Republican Party,,5605992
4/19/18 20:49,4/19/18 20:52,IP Address,100,182,TRUE,4/19/18 20:52,R_Q5MPG2LgyAq1H4B,anonymous,EN,"I consent, begin the study",A1FP2Y6QPDGD42,,,,,,,,,,1,3,8,,FL,Female,,Graduate degree,White,,City or urban community,,31,Republican Party,,6313759
4/19/18 20:49,4/19/18 20:52,IP Address,100,162,TRUE,4/19/18 20:52,R_247AweT2plZT1e2,anonymous,EN,"I consent, begin the study",A335CQ7RXAIGW7,,,,6,9,9,,,,,,,,Alabama,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,27,Democratic party,,9728137
4/19/18 20:52,4/19/18 20:54,IP Address,100,127,TRUE,4/19/18 20:54,R_3MtbfWmFZ2iZtcv,anonymous,EN,"I consent, begin the study",A2QCDKTLMY4P48,1.9,6.1,4.1,,,,,,,,,,,OR,Male,,Bachelor degree,White,,City or urban community,,48,Democratic party,,601924
4/19/18 20:50,4/19/18 20:54,IP Address,100,247,TRUE,4/19/18 20:54,R_6x3oZMKZdaqWlMt,anonymous,EN,"I consent, begin the study",AML2Q65E26CTX,,,,,,,2,9,2,,,,"I'm not sure what the ""loan repayment rate"" means. Does it mean that the person will pay back only 50 or 55% of the loan, or the person paying at 55% will repay the loan faster?  Surely others taking this survey will not understand this phrase either.",California,Female,,Graduate degree,White,,City or urban community,,66,Democratic party,,8226583
4/19/18 20:52,4/19/18 20:55,IP Address,100,175,TRUE,4/19/18 20:55,R_vekDDGSKXVKzYxb,anonymous,EN,"I consent, begin the study",A094612415T5EHTYKXTQ,,,,5,9,2.1,,,,,,,,Texas,Female,,Associate degree,White,,Suburban community,,51,Republican Party,,4210773
4/19/18 20:51,4/19/18 20:55,IP Address,100,223,TRUE,4/19/18 20:55,R_3F3ZbXIrGQBN9Sd,anonymous,EN,"I consent, begin the study",A3EOKEK41UQKV4,,,,,,,,,,1,9,1,,Florida,Female,,Some college but no degree,White,,Rural community,,32,Independent,,333750
4/19/18 20:53,4/19/18 20:56,IP Address,100,194,TRUE,4/19/18 20:56,R_eeul5pKv2YA7pa9,anonymous,EN,"I consent, begin the study",AG6JSZQZOT8ZD,1,8,8,,,,,,,,,,I'm not sure what a loan repayment rate is.,Maryland,Female,,Bachelor degree,White,,Rural community,,50,Republican Party,,9359099
4/19/18 20:53,4/19/18 20:57,IP Address,100,241,TRUE,4/19/18 20:57,R_3jViAGi9yiHJNaA,anonymous,EN,"I consent, begin the study",AYSPD5MY798YU,,,,1,9,9,,,,,,,no,Florida,Male,,Bachelor degree,"White,Black or African-American,Native Hawaiian or other Pacific Islander",,Suburban community,,30,Democratic party,,1960872
4/19/18 20:56,4/19/18 20:59,IP Address,100,237,TRUE,4/19/18 20:59,R_ZfO6A1BEQOuyUkp,anonymous,EN,"I consent, begin the study",A38Y2EZRKEQ4Z6,,,,,,,4.1,2.8,3.9,,,,,Arizona,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,45,Republican Party,,7707401
4/19/18 20:59,4/19/18 21:00,IP Address,100,64,TRUE,4/19/18 21:00,R_1o7IHVydCrsxK3T,anonymous,EN,"I consent, begin the study",A1CHC8M7CWC254,2.6,5.7,4.2,,,,,,,,,,,California,Male,,Bachelor degree,Asian,,City or urban community,,26,Democratic party,,1094885
4/19/18 20:58,4/19/18 21:01,IP Address,100,150,TRUE,4/19/18 21:01,R_bNlgAtF6LWb4J6F,anonymous,EN,"I consent, begin the study",AO0XJEC9MOP71,,,,,,,,,,1.3,3.2,6,,California,Female,,Graduate degree,White,,City or urban community,,30,Democratic party,,153396
4/19/18 21:00,4/19/18 21:02,IP Address,100,133,TRUE,4/19/18 21:02,R_3ITerWcODq6YTG1,anonymous,EN,"I consent, begin the study",A2TZNQHO2XAV3M,,,,1.4,3.3,8,,,,,,,,California,Male,,Bachelor degree,White,,City or urban community,,47,Democratic party,,3255931
4/19/18 21:02,4/19/18 21:04,IP Address,100,158,TRUE,4/19/18 21:04,R_3JhgqCZs0f591AB,anonymous,EN,"I consent, begin the study",AENJ7GDYBENYX,,,,,,,,,,9,1,1,,South Carolina,Male,,Bachelor degree,White,,Suburban community,,61,Independent,,9067522
4/19/18 21:04,4/19/18 21:05,IP Address,100,60,TRUE,4/19/18 21:05,R_27dk8NwLq1fhLeK,anonymous,EN,"I consent, begin the study",A9C3QI4GDNFDD,,,,5,9,1,,,,,,,,ny,Male,,Associate degree,Asian,,"City or urban community,Suburban community",,20,Libertarian Party,,967883
4/19/18 21:01,4/19/18 21:05,IP Address,100,251,TRUE,4/19/18 21:05,R_SVqZNkE7ae847M5,anonymous,EN,"I consent, begin the study",A2GSLJEIPG3QD9,,,,,,,3.3,4,7.6,,,,,California,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,41,Democratic party,,5324709
4/19/18 21:04,4/19/18 21:05,IP Address,100,111,TRUE,4/19/18 21:05,R_1CxyPxB36OJ6whs,anonymous,EN,"I consent, begin the study",A3S8BHYTROE8XI,,,,,,,1,9,9,,,,n/a,texas,Female,,Associate degree,White,,City or urban community,,26,Democratic party,,9757229
4/19/18 21:05,4/19/18 21:07,IP Address,100,134,TRUE,4/19/18 21:07,R_1OIEXDJAzTnf8k8,anonymous,EN,"I consent, begin the study",A34RUC9RQ81ILP,,,,,,,,,,3,9,6.1,none,nevada,Male,,Some college but no degree,"Spanish, Hispanic, or Latino",,Suburban community,,20,Independent,,6587994
4/19/18 21:07,4/19/18 21:09,IP Address,100,117,TRUE,4/19/18 21:09,R_xnDZrmzjiGh0x4l,anonymous,EN,"I consent, begin the study",A3PHZ0QKC9ES8R,,,,8,1.1,8.5,,,,,,,,la,Female,,Graduate degree,White,,Rural community,,45,Republican Party,,9020599
4/19/18 21:06,4/19/18 21:10,IP Address,100,224,TRUE,4/19/18 21:10,R_3snqwSIyPhMkfUk,anonymous,EN,"I consent, begin the study",A5BCSSPC180AG,,,,,,,1,9,9,,,,I suppose it would only be appropriate to choose one of them to give the loan to if both will go elsewhere for a loan if he does not offer the whole amount.,Oregon,Female,,Bachelor degree,White,,City or urban community,,43,Democratic party,,3526283
4/19/18 21:06,4/19/18 21:10,IP Address,100,204,TRUE,4/19/18 21:10,R_O23AQ5PryJHujZL,anonymous,EN,"I consent, begin the study",A168ENDAMPQ044,1,7.3,7.8,,,,,,,,,,,IA,Female,,Bachelor degree,White,,Suburban community,,23,Republican Party,,6649267
4/19/18 21:06,4/19/18 21:10,IP Address,100,240,TRUE,4/19/18 21:10,R_3F4cTtHOW89m8Jn,anonymous,EN,"I consent, begin the study",A290MKLP5ZSVYV,6,4,5,,,,,,,,,,I had to really think about what you meant by loan repayment rate. Might be good to clarify that.,Michigan,Female,,Graduate degree,White,,Suburban community,,49,Democratic party,,1200424
4/19/18 21:09,4/19/18 21:12,IP Address,100,185,TRUE,4/19/18 21:12,R_2aDkdhMm2ps0RDv,anonymous,EN,"I consent, begin the study",A2OQ0OIRZ0Z36Y,,,,1,3,5,,,,,,,,South Carolina,Male,,Some college but no degree,White,,Suburban community,,22,Republican Party,,4436324
4/19/18 21:08,4/19/18 21:12,IP Address,100,256,TRUE,4/19/18 21:12,R_2B5xPWzOncJJFtz,anonymous,EN,"I consent, begin the study",A1ANNOHCOCSM7V,,,,,,,,,,7.5,3,8,,California,Male,,Some college but no degree,"Asian,Asian-American",,City or urban community,,42,Democratic party,,595540
4/19/18 21:11,4/19/18 21:14,IP Address,100,166,TRUE,4/19/18 21:14,R_1f2Znoz8XPxUMDU,anonymous,EN,"I consent, begin the study",A1VI3T2ZOFHWOM,,,,4,9,6.1,,,,,,,,OR,Female,,Associate degree,White,,Rural community,,37,Republican Party,,7792190
4/19/18 21:12,4/19/18 21:14,IP Address,100,154,TRUE,4/19/18 21:14,R_08LlWUp3iuBYSIN,anonymous,EN,"I consent, begin the study",AKXJN2X0S7DXF,,,,,,,,,,8,2,7,Thank you for allowing me to participate in your research study!,Texas,Female,,Bachelor degree,White,,City or urban community,,61,Republican Party,,4486348
4/19/18 21:14,4/19/18 21:15,IP Address,100,82,TRUE,4/19/18 21:15,R_2U5ejsMclhK3Bap,anonymous,EN,"I consent, begin the study",A22C483XVJUP9Z,,,,,,,,,,8.2,8.4,7.9,good,USA,Male,,Bachelor degree,Black or African-American,,Suburban community,,30,Republican Party,,7916236
4/19/18 21:10,4/19/18 21:16,IP Address,100,332,TRUE,4/19/18 21:16,R_3hsBtqgeIVwHl5N,anonymous,EN,"I consent, begin the study",A2VFPLE7TSN1IL,1,5.1,2.7,,,,,,,,,,"No, thanks",SD,Male,,Bachelor degree,White,,Rural community,,35,Democratic party,,4309146
4/19/18 21:15,4/19/18 21:16,IP Address,100,60,TRUE,4/19/18 21:16,R_3L7RLZjsJDpw27K,anonymous,EN,"I consent, begin the study",A1HSRWOEK6ZJPR,6.3,5.4,2.9,,,,,,,,,,no,Me,Female,,Bachelor degree,White,,Rural community,,22,Democratic party,,47671
4/19/18 21:14,4/19/18 21:17,IP Address,100,183,TRUE,4/19/18 21:17,R_2asne28ehzWPWJ1,anonymous,EN,"I consent, begin the study",A3S8TCGE1CVC1P,,,,,,,1,9,8,,,,The instructions are clear and easy to follow. ,New Jersey ,Female,,Some college but no degree,White,,Suburban community,,41,Independent,,2902874
4/19/18 21:08,4/19/18 21:17,IP Address,100,561,TRUE,4/19/18 21:17,R_1DvPZ0p3z5iYohD,anonymous,EN,"I consent, begin the study",A1AASVZPBERCDU,,,,,,,1.8,4.5,8.5,,,,No,New Mexico,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,Suburban community,,51,Independent,,4976956
4/19/18 21:16,4/19/18 21:18,IP Address,100,122,TRUE,4/19/18 21:18,R_2SfskVw8y78f2yC,anonymous,EN,"I consent, begin the study",A252R55FJE76ZI,,,,,,,2.1,8.2,8.2,,,,,virginia,Male,,Bachelor degree,Asian,,Suburban community,,38,Republican Party,,577519
4/19/18 21:17,4/19/18 21:20,IP Address,100,135,TRUE,4/19/18 21:20,R_xc213CGfKifgz2F,anonymous,EN,"I consent, begin the study",A69RUK0SZV067,,,,2.4,3.5,2.2,,,,,,,,oh,Male,,Associate degree,White,,Suburban community,,35,Independent,,1228957
4/19/18 21:19,4/19/18 21:20,IP Address,100,115,TRUE,4/19/18 21:20,R_1NrZkNpq3AAH60s,anonymous,EN,"I consent, begin the study",A1XC103XSP8MMD,7.6,7.3,6.2,,,,,,,,,,It was clear,Illinois,Female,,Bachelor degree,White,,City or urban community,,32,Independent,,8965571
4/19/18 21:18,4/19/18 21:21,IP Address,100,136,TRUE,4/19/18 21:21,R_cMEWdc94dY0RmNj,anonymous,EN,"I consent, begin the study",AUOJ5YGG2YZ8X,,,,,,,1,9,4.1,,,,,Texas,Female,,Bachelor degree,"Spanish, Hispanic, or Latino",,City or urban community,,41,Democratic party,,9467194
4/19/18 21:19,4/19/18 21:21,IP Address,100,129,TRUE,4/19/18 21:21,R_2aWuuX0mvYKXLkJ,anonymous,EN,"I consent, begin the study",AKP3UXJ0TDPVO,,,,,,,,,,9,1.1,6,,Florida,Female,,Bachelor degree,White,,City or urban community,,55,Republican Party,,2501828
4/19/18 21:19,4/19/18 21:21,IP Address,100,117,TRUE,4/19/18 21:21,R_1FxpAZmiOxjdRYi,anonymous,EN,"I consent, begin the study",A25J513N1UILIV,,,,2.9,9,8.2,,,,,,,,KS,Male,,Graduate degree,White,,Suburban community,,29,Republican Party,,4934329
4/19/18 21:15,4/19/18 21:21,IP Address,100,352,TRUE,4/19/18 21:21,R_2VPClc0r1iONta9,anonymous,EN,"I consent, begin the study",A2R0DIZIT0E9ET,,,,,,,,,,1,9,1,No comments,Connecticut,Male,,Bachelor degree,Black or African-American,,Suburban community,,51,Democratic party,,938081
4/19/18 21:20,4/19/18 21:22,IP Address,100,123,TRUE,4/19/18 21:22,R_1TfGTzNeMYp3wJ3,anonymous,EN,"I consent, begin the study",A2XF14T9JJWPG7,,,,,,,1.5,6.5,9,,,,Personal payback could be defined for the purpose of this study,Wisconsin,Male,,Graduate degree,White,,Suburban community,,31,"Democratic party,Independent",,132923
4/19/18 21:21,4/19/18 21:24,IP Address,100,166,TRUE,4/19/18 21:24,R_3QQuz5BK9nAFNPM,anonymous,EN,"I consent, begin the study",AKYJFL5NXY8K7,1,1,1,,,,,,,,,,,ca,Female,,Graduate degree,"Spanish, Hispanic, or Latino",,"City or urban community,Suburban community",,27,Democratic party,,4362202
4/19/18 21:22,4/19/18 21:25,IP Address,100,176,TRUE,4/19/18 21:25,R_CfCArIyuJtwGAiB,anonymous,EN,"I consent, begin the study",A2IZ9FXMOW9LVQ,,,,8,1,9,,,,,,,,Florida,Male,,Bachelor degree,White,,Suburban community,,42,Democratic party,,9129248
4/19/18 21:25,4/19/18 21:27,IP Address,100,128,TRUE,4/19/18 21:27,R_1LHSQwmvyN5NyZQ,anonymous,EN,"I consent, begin the study",A16LBHZN21K4W2,,,,,,,,,,6.4,4,8,,ND,Female,,Bachelor degree,White,,Rural community,,25,Democratic party,,5918602
4/19/18 21:23,4/19/18 21:27,IP Address,100,270,TRUE,4/19/18 21:27,R_szcLi53YKIxUnvP,anonymous,EN,"I consent, begin the study",A3QAHF4UUBM7ZO,,,,1.8,7.1,5.1,,,,,,,Yes. Thanks.,Florida,Female,,Some college but no degree,Black or African-American,,City or urban community,,24,Democratic party,,6565341
4/19/18 21:27,4/19/18 21:30,IP Address,100,166,TRUE,4/19/18 21:30,R_1jIIzeOSnu6TOFn,anonymous,EN,"I consent, begin the study",A2E3LKD3ELOED6,,,,,,,,,,1,9,1,No,California,Female,,Some college but no degree,White,,City or urban community,,20,Independent,,4459848
4/19/18 21:28,4/19/18 21:30,IP Address,100,121,TRUE,4/19/18 21:30,R_3fwaIP1piqV3w0V,anonymous,EN,"I consent, begin the study",A285E5FTA8GGID,5,5,8,,,,,,,,,,None,NJ,Female,,Graduate degree,Black or African-American,,Suburban community,,33,Other (please specify):,Democratic Socialist,833699
4/19/18 21:31,4/19/18 21:33,IP Address,100,100,TRUE,4/19/18 21:33,R_2VC72kQom0MZhlE,anonymous,EN,"I consent, begin the study",A3VRW4BA7LREYO,,,,,,,3,6,8,,,,,TX,Male,,Some college but no degree,White,,Rural community,,28,Democratic party,,1684018
4/19/18 21:27,4/19/18 21:34,IP Address,100,417,TRUE,4/19/18 21:34,R_7Um4EOYrPXpbnc5,anonymous,EN,"I consent, begin the study",A23IRWAODQDAA7,,,,,,,1.2,6.9,9,,,,,Michigan,Male,,Bachelor degree,Asian,,Suburban community,,40,Democratic party,,2855486
4/19/18 21:32,4/19/18 21:35,IP Address,100,140,TRUE,4/19/18 21:35,R_3dM8UV3EkNgXHtT,anonymous,EN,"I consent, begin the study",A1RHBUX8TCACCX,1,9,1,,,,,,,,,,Good survey. Everything was clear.,Pennsylvania,Female,,Bachelor degree,White,,City or urban community,,42,Democratic party,,382218
4/19/18 21:33,4/19/18 21:35,IP Address,100,132,TRUE,4/19/18 21:35,R_eXTCXoUmXYAm7mx,anonymous,EN,"I consent, begin the study",A1K2E8ICV5LAJ2,,,,1,9,5,,,,,,,Everything was fine,Michigan,Female,,Bachelor degree,Black or African-American,,City or urban community,,31,Democratic party,,7677931
4/19/18 21:31,4/19/18 21:36,IP Address,100,321,TRUE,4/19/18 21:36,R_Wjpj382OrKd7O01,anonymous,EN,"I consent, begin the study",AHKRGPN5D3I2G,,,,,,,,,,1.1,9,1,"God bless and good luck! All clear.
",Florida,Male,,Associate degree,"Spanish, Hispanic, or Latino",,City or urban community,,27,Democratic party,,6596478
4/19/18 21:34,4/19/18 21:37,IP Address,100,179,TRUE,4/19/18 21:37,R_3prmAQin7AesixR,anonymous,EN,"I consent, begin the study",A3AQDCQGRV51QK,,,,3.6,3.7,5.4,,,,,,,,California,Male,,Bachelor degree,Asian,,Suburban community,,24,Independent,,4752079
4/19/18 21:33,4/19/18 21:37,IP Address,100,234,TRUE,4/19/18 21:37,R_2DN3VQMQLkJtOYu,anonymous,EN,"I consent, begin the study",A3R93NB2CPSTVQ,,,,8,6,9,,,,,,,good questions,ohio,Female,,Associate degree,White,,Suburban community,,39,Independent,,8101723
4/19/18 21:34,4/19/18 21:37,IP Address,100,168,TRUE,4/19/18 21:37,R_1odTWXyLnTxvcql,anonymous,EN,"I consent, begin the study",A3K3ARIET3KOPD,,,,,,,,,,1,8,5,Elaborate on pay back rate. Some may not be familiar with business terms.,California,Female,,Bachelor degree,Asian,,City or urban community,,37,Republican Party,,711222
4/19/18 21:35,4/19/18 21:37,IP Address,100,149,TRUE,4/19/18 21:37,R_AzJWIo6vVvqiLQt,anonymous,EN,"I consent, begin the study",A3IF13XHP5UPO2,6.5,8,9,,,,,,,,,,Interesting. Nice day.,CA,Male,,Bachelor degree,Black or African-American,,Suburban community,,25,Democratic party,,9414673
4/19/18 21:35,4/19/18 21:37,IP Address,100,123,TRUE,4/19/18 21:37,R_3fjJ3SLtuhjud3Z,anonymous,EN,"I consent, begin the study",A1C9ZHH1PV21PG,,,,,,,3,5.1,4.1,,,,,California,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,Suburban community,,23,Independent,,4108525
4/19/18 21:37,4/19/18 21:39,IP Address,100,128,TRUE,4/19/18 21:39,R_25WOTbBAXrenIsi,anonymous,EN,"I consent, begin the study",ASS0YATH0WK3R,6.5,8.2,5.9,,,,,,,,,,,Nj,Female,,Some college but no degree,White,,Suburban community,,25,Independent,,4496773
4/19/18 21:36,4/19/18 21:41,IP Address,100,299,TRUE,4/19/18 21:41,R_3kGTgUpDzAYtCIW,anonymous,EN,"I consent, begin the study",A11HQ7ZSMS27YR,,,,,,,,,,1.1,7.1,1.3,,IN,Female,,Some college but no degree,White,,City or urban community,,32,Republican Party,,2588800
4/19/18 21:40,4/19/18 21:41,IP Address,100,76,TRUE,4/19/18 21:41,R_3nUDLkwXcL0lThU,anonymous,EN,"I consent, begin the study",A212WMJOUG2P4R,,,,,,,3,4,3.6,,,,,MI,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,39,Independent,,1751501
4/19/18 21:40,4/19/18 21:42,IP Address,100,86,TRUE,4/19/18 21:42,R_2AEkhmKzD5wL8MW,anonymous,EN,"I consent, begin the study",A1K1CWYT0E6VYP,,,,,,,8.1,8.1,8.1,,,,,Michigan,Female,,Bachelor degree,White,,City or urban community,,23,Democratic party,,7365920
4/19/18 21:40,4/19/18 21:42,IP Address,100,154,TRUE,4/19/18 21:42,R_2DTvNUpd7OwtgZS,anonymous,EN,"I consent, begin the study",A1RDV4Z3NZWSZ6,,,,,,,9,9,9,,,,,Utah,Male,,Some college but no degree,White,,Suburban community,,35,Republican Party,,3205315
4/19/18 21:30,4/19/18 21:44,IP Address,100,839,TRUE,4/19/18 21:44,R_22Wag5sVn0ZgF1b,anonymous,EN,"I consent, begin the study",AH6RC209CIQ7F,,,,,,,1,5.1,1.5,,,,,texas,Female,,Some college but no degree,White,,City or urban community,,24,Independent,,901219
4/19/18 21:42,4/19/18 21:44,IP Address,100,89,TRUE,4/19/18 21:44,R_2BsrEl3LA5kJLjk,anonymous,EN,"I consent, begin the study",AHTJJ0KDJ6ZIA,,,,,,,,,,9,2,7,,MS,Male,,Bachelor degree,White,,Suburban community,,48,Republican Party,,838258
4/19/18 21:42,4/19/18 21:44,IP Address,100,118,TRUE,4/19/18 21:44,R_3R8DECVzL7DptyE,anonymous,EN,"I consent, begin the study",A2QQC5GL2K6YYI,,,,9,1,9,,,,,,,,New Hampshire,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,27,Republican Party,,1221380
4/19/18 21:43,4/19/18 21:46,IP Address,100,151,TRUE,4/19/18 21:46,R_ZdC9ihw4vu2tgg9,anonymous,EN,"I consent, begin the study",A2FV2TYREMZNGD,8,8.7,7.1,,,,,,,,,,,Illinois,Female,,Bachelor degree,Black or African-American,,Suburban community,,56,Democratic party,,2106426
4/19/18 21:44,4/19/18 21:46,IP Address,100,128,TRUE,4/19/18 21:46,R_1Lo0N636YVIbfbS,anonymous,EN,"I consent, begin the study",A3MY453DZJD09,1.5,3.5,7.3,,,,,,,,,,,California,Male,,Some college but no degree,White,,Suburban community,,34,Independent,,2807343
4/19/18 21:44,4/19/18 21:46,IP Address,100,106,TRUE,4/19/18 21:46,R_263ZRNHapHKBhLd,anonymous,EN,"I consent, begin the study",A29AN71PV9UQAC,,,,,,,,,,3.2,5.1,6,,MN,Female,,Bachelor degree,Black or African-American,,Rural community,,22,Democratic party,,6876859
4/19/18 21:44,4/19/18 21:46,IP Address,100,119,TRUE,4/19/18 21:46,R_27KcKzWDAW4YMOq,anonymous,EN,"I consent, begin the study",A22U7FNJV8BHE,,,,1,9,1,,,,,,,,Tennessee,Male,,Associate degree,Black or African-American,,Rural community,,33,Republican Party,,827301
4/19/18 21:46,4/19/18 21:48,IP Address,100,117,TRUE,4/19/18 21:48,R_1hBhWwOmOEBXkSW,anonymous,EN,"I consent, begin the study",AWYKYM16CB00Z,9,2.9,6.2,,,,,,,,,,,CA,Female,,Bachelor degree,White,,Suburban community,,58,Independent,,1320809
4/19/18 21:50,4/19/18 21:52,IP Address,100,123,TRUE,4/19/18 21:52,R_bgyBOXHUQXWxWKt,anonymous,EN,"I consent, begin the study",A25SORYWGW7RQC,,,,8,6.6,6.8,,,,,,,IT IS NICE AND INTERESTING TASK,TEXAS,Male,,Bachelor degree,White,,Rural community,,24,Green Party,,2164985
4/19/18 21:51,4/19/18 21:53,IP Address,100,126,TRUE,4/19/18 21:53,R_2aESnznejKMQY9o,anonymous,EN,"I consent, begin the study",A14D9PSNENZCDT,,,,,,,,,,8.3,2.7,9,none,Minnesota,Female,,Bachelor degree,White,,Suburban community,,31,Democratic party,,3180398
4/19/18 21:52,4/19/18 21:54,IP Address,100,147,TRUE,4/19/18 21:54,R_xnl9PZQqbic2Rqh,anonymous,EN,"I consent, begin the study",A1NXDNRUNL87XN,,,,,,,8.2,9,9,,,,,Nevada,Male,,Some college but no degree,White,,City or urban community,,34,Democratic party,,338926
4/19/18 21:47,4/19/18 21:55,IP Address,100,456,TRUE,4/19/18 21:55,R_3IXgHPaOQfU98k4,anonymous,EN,"I consent, begin the study",A3BZS2X96LHJRN,,,,1,9,1,,,,,,," 50/50 only way to go, to be fair then, recipients can raise funds or go to another bank for the rest. ",Arizona,Female,,Some college but no degree,White,,City or urban community,,70,Independent,,6863240
4/19/18 21:54,4/19/18 21:56,IP Address,100,119,TRUE,4/19/18 21:56,R_cuOD7QyjAtXw0Ex,anonymous,EN,"I consent, begin the study",AETHN1QHVSOY,,,,,,,2,8,8.1,,,,,California,Female,,Bachelor degree,White,,City or urban community,,24,Independent,,1638492
4/19/18 21:53,4/19/18 21:56,IP Address,100,204,TRUE,4/19/18 21:56,R_3DwsldKmDh41QWb,anonymous,EN,"I consent, begin the study",AZTYIBLLB60V8,2,9,5.1,,,,,,,,,,I thought that it was interesting,PA,Female,,Bachelor degree,White,,Suburban community,,41,Independent,,6861248
4/19/18 21:55,4/19/18 21:56,IP Address,100,86,TRUE,4/19/18 21:56,R_300ItjKAz01AtUb,anonymous,EN,"I consent, begin the study",A36LW7PXV35Y2Z,9,7,9,,,,,,,,,,,Colorado,Male,,Some college but no degree,White,,Suburban community,,36,Independent,,9683634
4/19/18 21:55,4/19/18 21:57,IP Address,100,112,TRUE,4/19/18 21:57,R_3F5vp5uhGuevtW6,anonymous,EN,"I consent, begin the study",A29HDBGSELFSUY,,,,,,,,,,7,4,8,,texas,Male,,Some college but no degree,White,,Suburban community,,35,Republican Party,,656894
4/19/18 21:55,4/19/18 21:58,IP Address,100,141,TRUE,4/19/18 21:58,R_2YidHGehCLpl8Nc,anonymous,EN,"I consent, begin the study",AOJJK61F8QF22,,,,7.7,1.8,7.1,,,,,,,,Illinois,Male,,Graduate degree,Asian,,Suburban community,,29,Independent,,3832597
4/19/18 21:10,4/19/18 22:00,IP Address,100,2999,TRUE,4/19/18 22:00,R_YQd0MkOt8HWmzMB,anonymous,EN,"I consent, begin the study",A342YLIMT6THWO,9,9,9,,,,,,,,,,No,MS,Female,,Some college but no degree,Black or African-American,,Rural community,,54,Democratic party,,4518823
4/19/18 22:01,4/19/18 22:03,IP Address,100,119,TRUE,4/19/18 22:03,R_1LAv4DWCTS59abe,anonymous,EN,"I consent, begin the study",A1X2NKYJNHB1A5,,,,,,,1,8,8.9,,,,,Missouri,Female,,Associate degree,White,,City or urban community,,42,Republican Party,,3088430
4/19/18 22:01,4/19/18 22:03,IP Address,100,146,TRUE,4/19/18 22:03,R_2zuSqfqfhBF4Xap,anonymous,EN,"I consent, begin the study",A2IUUSQGQDEYID,,,,,,,,,,3.6,8.8,6.8,,MO,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,31,Independent,,8928424
4/19/18 21:44,4/19/18 22:04,IP Address,100,1213,TRUE,4/19/18 22:04,R_2txHqSlxa3KHsX6,anonymous,EN,"I consent, begin the study",A2LSRC2KZUEFGR,,,,,,,,,,7,8.3,3.1,was the repayment rate per credit or race?,Ga,Female,,Bachelor degree,Black or African-American,,Suburban community,,40,Democratic party,,6963782
4/19/18 22:01,4/19/18 22:05,IP Address,100,226,TRUE,4/19/18 22:05,R_1q3cTZO0dEdL7oP,anonymous,EN,"I consent, begin the study",A1PYODCHRF96S8,1,5.1,3,,,,,,,,,,No problems with the survey.  Instructions were clear and concise.  ,Pennsylvania,Female,,Associate degree,White,,Suburban community,,61,Democratic party,,9634171
4/19/18 22:03,4/19/18 22:06,IP Address,100,149,TRUE,4/19/18 22:06,R_2fe5S37abm72kYZ,anonymous,EN,"I consent, begin the study",A3PBLWJ6MWXJJH,,,,1.2,4,5.5,,,,,,,none,illinois,Male,,Bachelor degree,White,,Rural community,,39,Independent,,1982914
4/19/18 22:04,4/19/18 22:06,IP Address,100,94,TRUE,4/19/18 22:06,R_2ARwkHXWfj1bWLH,anonymous,EN,"I consent, begin the study",A3E5KM1B20QUVE,4,6,6.5,,,,,,,,,,no,Alabama,Male,,Bachelor degree,White,,Suburban community,,29,Independent,,4685810
4/19/18 22:04,4/19/18 22:07,IP Address,100,170,TRUE,4/19/18 22:07,R_1rMpNczaUapNpqd,anonymous,EN,"I consent, begin the study",A23LW9HLBNQO7P,,,,,,,,,,1,7.3,3.5,,Oregon,Female,,Some college but no degree,"White,Black or African-American",,City or urban community,,40,Democratic party,,9033199
4/19/18 22:11,4/19/18 22:12,IP Address,100,102,TRUE,4/19/18 22:12,R_3NNV6Sy6ZWnLL4Q,anonymous,EN,"I consent, begin the study",A2D2WC1Z369KXS,,,,6.1,9,6.5,,,,,,,None,Tn,Male,,Some college but no degree,White,,City or urban community,,25,Democratic party,,7127012
4/19/18 22:12,4/19/18 22:15,IP Address,100,197,TRUE,4/19/18 22:15,R_Ulj44W0iw0mVvKF,anonymous,EN,"I consent, begin the study",A6YDORFZZXXPQ,,,,,,,,,,1.9,9,1.3,,NC,Male,,Bachelor degree,Asian,,Suburban community,,38,Democratic party,,9301425
4/19/18 22:04,4/19/18 22:15,IP Address,100,677,TRUE,4/19/18 22:15,R_2qxTHG6wLtmZ5rC,anonymous,EN,"I consent, begin the study",A3TMVAECAVF9X5,,,,,,,2.5,4.5,8,,,,No comment. Everything was clear.,California,Female,,Some college but no degree,White,,Suburban community,,53,Democratic party,,637868
4/19/18 22:12,4/19/18 22:17,IP Address,100,249,TRUE,4/19/18 22:17,R_3k7BmEXoLpt1Qy1,anonymous,EN,"I consent, begin the study",A36IN3LSX63MGE,5.3,4.8,5.4,,,,,,,,,,no,MI,Male,,"High school degree or equivalent (e.g., GED)",Black or African-American,,Suburban community,,25,Democratic party,,5173815
4/19/18 22:15,4/19/18 22:17,IP Address,100,124,TRUE,4/19/18 22:17,R_3yi24XrGqdY6WRP,anonymous,EN,"I consent, begin the study",A12R6J5X69AODR,,,,,,,,,,3,6,5.5,,MS,Female,,Bachelor degree,White,,Suburban community,,29,Democratic party,,584268
4/19/18 22:15,4/19/18 22:17,IP Address,100,101,TRUE,4/19/18 22:17,R_3QLSSosrVMyuWLO,anonymous,EN,"I consent, begin the study",A253VG2WPSHBZZ,,,,5.1,5.1,5.1,,,,,,,,Michigan,Female,,Associate degree,White,,Suburban community,,21,Republican Party,,2206328
4/19/18 22:15,4/19/18 22:20,IP Address,100,314,TRUE,4/19/18 22:20,R_XBo84lCaMlBhh85,anonymous,EN,"I consent, begin the study", A2MYAKML064F7V,,,,,,,1,9,2.2,,,,,california,Female,,Bachelor degree,Asian,,Suburban community,,54,Republican Party,,7455836
4/19/18 22:18,4/19/18 22:20,IP Address,100,140,TRUE,4/19/18 22:20,R_1oeggBemr1Z2qLp,anonymous,EN,"I consent, begin the study",A1XDO5VQ8FAX9U,,,,,,,,,,9,9,9,,Washington,Female,,Associate degree,White,,Suburban community,,39,Republican Party,,506141
4/19/18 22:18,4/19/18 22:20,IP Address,100,154,TRUE,4/19/18 22:20,R_PwbUglBKjYY3GV3,anonymous,EN,"I consent, begin the study",A22481M8ACHBUN,,,,1,9,6,,,,,,,,,Female,,Associate degree,"White,Asian",,Suburban community,,27,Democratic party,,8233044
4/19/18 22:16,4/19/18 22:21,IP Address,100,324,TRUE,4/19/18 22:21,R_1f13DOxIgw6tEDs,anonymous,EN,"I consent, begin the study",A9JLQEN9J5WL3,3,6,9,,,,,,,,,,,Texas,Female,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,42,Democratic party,,5919227
4/19/18 22:21,4/19/18 22:22,IP Address,100,76,TRUE,4/19/18 22:22,R_2SGoxIBom5bwFuS,anonymous,EN,"I consent, begin the study",A13A1UM4M58B9N,,,,,,,1,9,8.7,,,,,,Female,,Bachelor degree,,,Suburban community,,32,Republican Party,,4576308
4/19/18 22:16,4/19/18 22:23,IP Address,100,416,TRUE,4/19/18 22:23,R_3oBetaEkAhlqKpB,anonymous,EN,"I consent, begin the study",AQNHYRVNTR8KP,,,,3,9,8,,,,,,,No feedback.,CA,Female,,Bachelor degree,Asian-American,,Suburban community,,48,Democratic party,,5393551
4/19/18 22:22,4/19/18 22:23,IP Address,100,102,TRUE,4/19/18 22:23,R_2AHHr1FOmEPvg80,anonymous,EN,"I consent, begin the study",A1ST8U6T8W03S,1,5,9,,,,,,,,,,,Kansas,Male,,Bachelor degree,Asian,,City or urban community,,23,Democratic party,,93518
4/19/18 22:22,4/19/18 22:24,IP Address,100,100,TRUE,4/19/18 22:24,R_1OHyaH1TIzgeNbB,anonymous,EN,"I consent, begin the study",A1KKGUUNKT870M,,,,,,,,,,6.2,6.2,4.4,no,tx,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,41,Democratic party,,3202133
4/19/18 22:26,4/19/18 22:28,IP Address,100,86,TRUE,4/19/18 22:28,R_290NcGDDF7bri2O,anonymous,EN,"I consent, begin the study",A2LQ9NP944M61Z,,,,,,,1,9,5,,,,,Nevada,Male,,Some college but no degree,Asian,,City or urban community,,22,Democratic party,,8485781
4/19/18 22:27,4/19/18 22:32,IP Address,100,328,TRUE,4/19/18 22:32,R_3GkRtaFFHajNYSQ,anonymous,EN,"I consent, begin the study",A2MDFKOD2G3R4D,4,6,8,,,,,,,,,,,New York,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,37,Independent,,1629806
4/19/18 22:31,4/19/18 22:35,IP Address,100,194,TRUE,4/19/18 22:35,R_22wQgVsQ4g19NXP,anonymous,EN,"I consent, begin the study",A168V4H1XGNG9A,,,,9,4.8,9,,,,,,,,texas,Female,,Some college but no degree,White,,Suburban community,,32,Independent,,9338857
4/19/18 22:36,4/19/18 22:38,IP Address,100,105,TRUE,4/19/18 22:38,R_1GOm0HhJkdWgSAe,anonymous,EN,"I consent, begin the study",A28XJ8994VODVR,,,,,,,1.6,6.8,8,,,,no,TX,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,City or urban community,,31,Democratic party,,2972881
4/19/18 22:37,4/19/18 22:40,IP Address,100,170,TRUE,4/19/18 22:40,R_XFGDbRSc4wXBWJb,anonymous,EN,"I consent, begin the study",A1L90Z2QJK5FFJ,,,,7.9,3,6.1,,,,,,,,California,Male,,Bachelor degree,"Spanish, Hispanic, or Latino,White",,Suburban community,,36,Independent,,2273352
4/19/18 22:39,4/19/18 22:41,IP Address,100,100,TRUE,4/19/18 22:41,R_3QJjsp2qjkwmOHm,anonymous,EN,"I consent, begin the study",AF0QTOQIF6SMI,1,9,1,,,,,,,,,,,Pennsylvania,Female,,Associate degree,White,,Suburban community,,22,Democratic party,,3539296
4/19/18 22:40,4/19/18 22:41,IP Address,100,101,TRUE,4/19/18 22:41,R_33qjKE5QZKNYrgC,anonymous,EN,"I consent, begin the study",A1GGKSW85B9DYY,,,,,,,,,,2.9,9,4.6,,Colorado,Female,,Some college but no degree,White,,City or urban community,,37,Democratic party,,2881249
4/19/18 22:37,4/19/18 22:44,IP Address,100,386,TRUE,4/19/18 22:44,R_24la9VOnO9frPsH,anonymous,EN,"I consent, begin the study",A16AGDCYXYDK31,,,,,,,,,,1.9,4.1,9,,Oklahoma,Female,,Bachelor degree,Asian,,City or urban community,,24,Democratic party,,802636
4/19/18 22:15,4/19/18 22:45,IP Address,100,1813,TRUE,4/19/18 22:45,R_28Cb53z7xgy45X4,anonymous,EN,"I consent, begin the study",A3KW93AD8AC9Z6,,,,,,,7.5,6,6,,,,,Georgia,Male,,Bachelor degree,White,,Suburban community,,23,Republican Party,,6631855
4/19/18 22:45,4/19/18 22:48,IP Address,100,155,TRUE,4/19/18 22:48,R_1eOVhWpIzm4uydI,anonymous,EN,"I consent, begin the study",A1XBBEKHNMYJWD,,,,,,,1.1,4.5,8.5,,,,none,CA,Male,,Graduate degree,White,,Suburban community,,38,Libertarian Party,,2382306
4/19/18 22:45,4/19/18 22:51,IP Address,100,356,TRUE,4/19/18 22:51,R_3lzXVsKKmyWw1oQ,anonymous,EN,"I consent, begin the study",A280HRPRL30442,,,,9,9,9,,,,,,,,California,Female,,Some college but no degree,White,,Suburban community,,59,Libertarian Party,,2561979
4/19/18 22:49,4/19/18 22:52,IP Address,100,147,TRUE,4/19/18 22:52,R_Wd3KBkjb4aXaNwZ,anonymous,EN,"I consent, begin the study",A13MPPWGTADPGX,1,9,5,,,,,,,,,,"The survery takers needs more information on the two people, salary, credit score, etc..",connecticut,Male,,Associate degree,White,,Suburban community,,41,Republican Party,,4226326
4/19/18 22:57,4/19/18 22:59,IP Address,100,115,TRUE,4/19/18 22:59,R_8udyXkNJDoIGnhT,anonymous,EN,"I consent, begin the study",A12XX35AAVF8CA,8.5,1,7,,,,,,,,,,,Florida,Male,,Bachelor degree,White,,Suburban community,,33,Republican Party,,2197530
4/19/18 22:56,4/19/18 23:00,IP Address,100,256,TRUE,4/19/18 23:00,R_20VBBLQ8YjPV4bm,anonymous,EN,"I consent, begin the study",A3NKX41XGQMTHE,,,,,,,,,,4,6.1,4.1,No,MN,Female,,Bachelor degree,White,,Suburban community,,23,Republican Party,,208223
4/19/18 23:00,4/19/18 23:02,IP Address,100,130,TRUE,4/19/18 23:02,R_AcITageyGFhdeFP,anonymous,EN,"I consent, begin the study",A29MM5HLR1AJSV,,,,3.2,8.5,4.3,,,,,,,everything  was good,PA,Female,,Some college but no degree,White,,Suburban community,,20,Democratic party,,4733578
4/19/18 23:01,4/19/18 23:06,IP Address,100,282,TRUE,4/19/18 23:06,R_1DMVrwCha3ViSQX,anonymous,EN,"I consent, begin the study",AOHLJ70JAIZTB,,,,,,,,,,4.2,4,7,,arizona,Female,,Bachelor degree,White,,Suburban community,,32,Democratic party,,5371511
4/19/18 23:05,4/19/18 23:07,IP Address,100,129,TRUE,4/19/18 23:07,R_3JCKKAgzDV80PFr,anonymous,EN,"I consent, begin the study",A2ZKHWQQ1SYNKL,,,,6,4,7,,,,,,,,South Carolina,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,33,Democratic party,,7131944
4/19/18 23:06,4/19/18 23:11,IP Address,100,287,TRUE,4/19/18 23:11,R_Os902qtsIDo2DOp,anonymous,EN,"I consent, begin the study",A25E18B2BZ0637,9,9,9,,,,,,,,,,,California,Male,,Bachelor degree,Black or African-American,,Suburban community,,29,Republican Party,,3058119
4/19/18 23:10,4/19/18 23:11,IP Address,100,57,TRUE,4/19/18 23:11,R_2Pq9gVp7wgUmYHd,anonymous,EN,"I consent, begin the study",A2S28BY0ZIUWCG,2.2,6.7,6.2,,,,,,,,,,,Connecticut,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,21,Democratic party,,3137289
4/19/18 23:10,4/19/18 23:13,IP Address,100,168,TRUE,4/19/18 23:13,R_2uxDK6sUc9ZmfCC,anonymous,EN,"I consent, begin the study",ACH337Q8X1SOI,,,,,,,8.8,8.8,8.9,,,,GOOD,USA,Male,,Bachelor degree,Black or African-American,,City or urban community,,30,Republican Party,,997087
4/19/18 23:09,4/19/18 23:13,IP Address,100,213,TRUE,4/19/18 23:13,R_2wpBzyILq9Q9GLn,anonymous,EN,"I consent, begin the study",AC7QPNOH2LELF,,,,,,,2,6.3,9,,,,no,California,Female,,Bachelor degree,"Spanish, Hispanic, or Latino,American Indian or Alaskan Native",,Suburban community,,55,Independent,,2763220
4/19/18 23:11,4/19/18 23:13,IP Address,100,146,TRUE,4/19/18 23:13,R_1hMdbiYmGPMHaKv,anonymous,EN,"I consent, begin the study",A2VAL2BRKVSUB5,,,,7,1,9,,,,,,,None,New Jersey,Male,,Some college but no degree,White,,Suburban community,,41,Independent,,4180264
4/19/18 23:10,4/19/18 23:15,IP Address,100,278,TRUE,4/19/18 23:15,R_TwpnqGl6AMtZHQR,anonymous,EN,"I consent, begin the study",A13U02TNYRFNOI,,,,,,,,,,1.7,9,2.9,,Illinois,Female,,Some college but no degree,"Spanish, Hispanic, or Latino,White",,Rural community,,34,Democratic party,,1359914
4/19/18 23:00,4/19/18 23:16,IP Address,100,930,TRUE,4/19/18 23:16,R_1QB0ioI6dHNnC1B,anonymous,EN,"I consent, begin the study",A3TS2NCBAB9L6V,,,,,,,9,9,9,,,,,FL,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,34,Other (please specify):,anarcho-capitalist,1556553
4/19/18 23:15,4/19/18 23:16,IP Address,100,102,TRUE,4/19/18 23:16,R_1dGJ9j6Fjaj2NNT,anonymous,EN,"I consent, begin the study",AV980AVXXFSMA,,,,1.9,8.2,1,,,,,,,,MD,Male,,Bachelor degree,Black or African-American,,City or urban community,,22,Democratic party,,3141639
4/19/18 23:21,4/19/18 23:23,IP Address,100,151,TRUE,4/19/18 23:23,R_tQGfFd7Jy6toHCN,anonymous,EN,"I consent, begin the study",AK58QDSRNGA06,,,,,,,3.5,6.5,9,,,,,MI,Female,,Associate degree,White,,Suburban community,,25,Independent,,4071853
4/19/18 23:26,4/19/18 23:28,IP Address,100,120,TRUE,4/19/18 23:28,R_1HySTW1r1sCcWSB,anonymous,EN,"I consent, begin the study",A3VETG3E3VZZS8,7.9,5,8.5,,,,,,,,,,,Illinois,Male,,"High school degree or equivalent (e.g., GED)",White,,"City or urban community,Suburban community",,30,Democratic party,,4255271
4/19/18 23:28,4/19/18 23:29,IP Address,100,55,TRUE,4/19/18 23:29,R_O3jaIsVjZalfAad,anonymous,EN,"I consent, begin the study",A14ZRKP4WZSFTB,,,,,,,1.6,3.3,8.1,,,,,alaska,Female,,Bachelor degree,White,,Suburban community,,24,Democratic party,,7254200
4/19/18 23:29,4/19/18 23:32,IP Address,100,137,TRUE,4/19/18 23:32,R_2qe2MVM8LtE87Z9,anonymous,EN,"I consent, begin the study",A2V9HDWP2IG24E,9,9,9,,,,,,,,,,Probably could have done multiple scenarios with different variables changing (ex: have black person be the better creditor next time) to see if any biases...if that's what you're testing.,WA,Male,,Graduate degree,White,,City or urban community,,30,Democratic party,,424828
4/19/18 23:04,4/19/18 23:36,IP Address,100,1918,TRUE,4/19/18 23:36,R_3rMMzrSNAqQpQUY,anonymous,EN,"I consent, begin the study",APBL0D4SR9TRG,,,,,,,,,,1,9,6.5,,Missouri,Male,,Bachelor degree,Black or African-American,,Suburban community,,44,Independent,,7053628
4/19/18 23:32,4/19/18 23:36,IP Address,100,261,TRUE,4/19/18 23:36,R_31XFukNrpBdGsQv,anonymous,EN,"I consent, begin the study",A7F438VYQOL13,,,,,,,,,,7.5,3,9,N/A,Alabama,Female,,Associate degree,White,,Rural community,,26,Democratic party,,2206458
4/19/18 23:39,4/19/18 23:40,IP Address,100,77,TRUE,4/19/18 23:40,R_3HTvfgOnX24yiHv,anonymous,EN,"I consent, begin the study",AUBFD8YG9NM8Z,,,,6.1,5.7,3.3,,,,,,,,CALIFORNIA,Female,,"High school degree or equivalent (e.g., GED)",Asian,,City or urban community,,22,Independent,,1393793
4/19/18 23:40,4/19/18 23:42,IP Address,100,114,TRUE,4/19/18 23:42,R_1JJgjluMaHO8keQ,anonymous,EN,"I consent, begin the study",A1LQSZAZ5QO5ST,,,,7.8,5.3,7.6,,,,,,,,AZ,Female,,Some college but no degree,White,,City or urban community,,22,Democratic party,,2108894
4/19/18 23:46,4/19/18 23:49,IP Address,100,211,TRUE,4/19/18 23:49,R_DLRr6jeSWWUWnS1,anonymous,EN,"I consent, begin the study",AP8QVGDNT48OM,,,,,,,,,,2.9,7.2,2.9,None.,California,Female,,Bachelor degree,Asian,,City or urban community,,50,Democratic party,,3591388
4/19/18 23:46,4/19/18 23:51,IP Address,100,342,TRUE,4/19/18 23:51,R_1Imepnc7WEDaTkJ,anonymous,EN,"I consent, begin the study",A152E0JNSIW0AV,,,,,,,,,,9,5,9,"There were no details as to whether an amount less than $50,000 would accomplish the goals of either individual. They might not take a loan for less than what they requested.",Michigan,Female,,Bachelor degree,"White,American Indian or Alaskan Native",,City or urban community,,47,Other (please specify):,Jeffersonian Republican,2222907
4/19/18 23:52,4/19/18 23:54,IP Address,100,134,TRUE,4/19/18 23:54,R_A7lbziDkQ4OMnVn,anonymous,EN,"I consent, begin the study",AK11BPNWE727G,2.8,3.9,9,,,,,,,,,,no,Virginia,Male,,Associate degree,American Indian or Alaskan Native,,Suburban community,,63,Independent,,7070330
4/19/18 23:53,4/19/18 23:55,IP Address,100,116,TRUE,4/19/18 23:55,R_2ebugIZVCrdUFLX,anonymous,EN,"I consent, begin the study",A3DYKOZJV1ZTTC,,,,,,,2,7.5,7,,,,,NC,Male,,Bachelor degree,Asian,,Suburban community,,26,Independent,,3872825
4/19/18 23:54,4/19/18 23:57,IP Address,100,167,TRUE,4/19/18 23:57,R_URBE3KK221YUteF,anonymous,EN,"I consent, begin the study",A17FGZ1I5P9RZA,,,,1,7.2,7.4,,,,,,,,Oregon,Female,,Associate degree,White,,Rural community,,49,Green Party,,4615482
4/19/18 23:54,4/19/18 23:58,IP Address,100,197,TRUE,4/19/18 23:58,R_2sU6EY0Av6cVdEc,anonymous,EN,"I consent, begin the study",A197KLY88OBJ89,,,,,,,2,9,9,,,,no,New york,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,34,Democratic party,,4306228
4/19/18 23:58,4/20/18 0:00,IP Address,100,123,TRUE,4/20/18 0:00,R_1gpSxTjk6Pi0bAf,anonymous,EN,"I consent, begin the study",ASSQM0DPCTN9,8,1,1,,,,,,,,,,,NY,Female,,Bachelor degree,White,,Rural community,,46,Independent,,8695921
4/20/18 0:04,4/20/18 0:05,IP Address,100,70,TRUE,4/20/18 0:05,R_3phiAyLoAnuwMgv,anonymous,EN,"I consent, begin the study",A1SVXY3A2R3N34,6.6,6.1,6.2,,,,,,,,,,,california,Female,,Some college but no degree,White,,Suburban community,,29,Democratic party,,6175081
4/20/18 0:02,4/20/18 0:05,IP Address,100,175,TRUE,4/20/18 0:05,R_1n9BJTVHboVAFUd,anonymous,EN,"I consent, begin the study", A27JOAEPKH5PJF,,,,,,,,,,9,2.5,9,,MASS,Male,,Some college but no degree,White,,Suburban community,,35,Green Party,,2155533
4/20/18 0:04,4/20/18 0:06,IP Address,100,86,TRUE,4/20/18 0:06,R_3PGB9qSpvejRIhH,anonymous,EN,"I consent, begin the study",A1HXFSN27CGCCU,,,,,,,1,5.2,4.8,,,,,NY,Female,,Bachelor degree,White,,City or urban community,,53,Democratic party,,8792502
4/20/18 0:08,4/20/18 0:09,IP Address,100,79,TRUE,4/20/18 0:09,R_2tbsza2X71VhxSN,anonymous,EN,"I consent, begin the study",APUL3U6P8DKZ3,,,,1,9,1,,,,,,,,New Jersey,Male,,Some college but no degree,White,,Suburban community,,18,"Libertarian Party,Independent",,5054847
4/20/18 0:09,4/20/18 0:11,IP Address,100,135,TRUE,4/20/18 0:11,R_10NKl49IZ1txlnP,anonymous,EN,"I consent, begin the study",A3EZEVKRB0VRNM,,,,,,,2,9,5,,,,n/a,Florida,Female,,Bachelor degree,Black or African-American,,City or urban community,,36,Democratic party,,9639594
4/20/18 0:14,4/20/18 0:18,IP Address,100,236,TRUE,4/20/18 0:18,R_8iihnXwdqNWehFv,anonymous,EN,"I consent, begin the study",A2UKE5M4IZP49P,,,,,,,,,,1,9,2.3,,Texas,Male,,Associate degree,Black or African-American,,Rural community,,37,Independent,,4676637
4/20/18 0:17,4/20/18 0:21,IP Address,100,229,TRUE,4/20/18 0:21,R_1GPTbLqgimBZqDg,anonymous,EN,"I consent, begin the study",A3EY0M3X679UI,4,4.1,9,,,,,,,,,,,california,Female,,Graduate degree,White,,Suburban community,,25,Republican Party,,3615111
4/20/18 0:17,4/20/18 0:21,IP Address,100,253,TRUE,4/20/18 0:21,R_6sCkyGaoXzQshi1,anonymous,EN,"I consent, begin the study",A1LTV9MGGQCIT3,,,,1,6,6,,,,,,,,Texas,Male,,Associate degree,White,,Suburban community,,38,Independent,,2824253
4/20/18 0:26,4/20/18 0:29,IP Address,100,214,TRUE,4/20/18 0:29,R_2eaj6GFq42hDhAz,anonymous,EN,"I consent, begin the study",ABZEVLHYVGOCQ,2.3,9,6.4,,,,,,,,,,no,Maryland,Female,,Some college but no degree,White,,Suburban community,,38,Democratic party,,8197447
4/20/18 0:29,4/20/18 0:31,IP Address,100,119,TRUE,4/20/18 0:31,R_1Nfwk0RLrPQmnnn,anonymous,EN,"I consent, begin the study",A2XEBX5A92H1AC,,,,,,,,,,8.4,1.1,1,,Texas,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,25,"Republican Party,Libertarian Party",,7621827
4/20/18 0:30,4/20/18 0:32,IP Address,100,126,TRUE,4/20/18 0:32,R_RE79kw1Bh1z9Chz,anonymous,EN,"I consent, begin the study",A3IUDRRKWXJKZN,,,,1,7.7,9,,,,,,,,Oregon,Female,,Associate degree,Asian,,City or urban community,,23,Democratic party,,1242277
4/20/18 0:31,4/20/18 0:33,IP Address,100,160,TRUE,4/20/18 0:33,R_U9qihDyuWkgXl7P,anonymous,EN,"I consent, begin the study",AV82XILD9BG1E,,,,,,,7,2,3,,,,,Illinois,Male,,Bachelor degree,White,,Rural community,,39,Independent,,3736141
4/20/18 0:33,4/20/18 0:37,IP Address,100,205,TRUE,4/20/18 0:37,R_27OuOlPEkB8gVPp,anonymous,EN,"I consent, begin the study",A3COB27QFIGEN,,,,8.3,7.7,7.9,,,,,,,NOI,GEORGE,Male,,Graduate degree,White,,City or urban community,,30,Democratic party,,6365433
4/20/18 0:35,4/20/18 0:38,IP Address,100,189,TRUE,4/20/18 0:38,R_1myLbrGzikhGY8j,anonymous,EN,"I consent, begin the study",A2E43GBTZKD8IF,,,,,,,,,,5.5,7.7,4.8,no,oregon,Male,,Associate degree,White,,Suburban community,,62,Democratic party,,8506440
4/20/18 0:45,4/20/18 0:47,IP Address,100,131,TRUE,4/20/18 0:47,R_cBhliMi0AqyTeJr,anonymous,EN,"I consent, begin the study",A1FG4M4370KNFI,,,,,,,1,9,8.1,,,,thanks,Texas,Male,,Bachelor degree,White,,City or urban community,,37,Democratic party,,6221804
4/20/18 0:46,4/20/18 0:48,IP Address,100,129,TRUE,4/20/18 0:48,R_1H7shHYimkDtRdA,anonymous,EN,"I consent, begin the study",A21EZISIJ3JPSW,1.8,1.8,7.9,,,,,,,,,,Thanks!,NE,Male,,Graduate degree,White,,Suburban community,,39,Republican Party,,868928
4/20/18 0:46,4/20/18 0:49,IP Address,100,166,TRUE,4/20/18 0:49,R_21EsOnXsTq5Im9s,anonymous,EN,"I consent, begin the study",A37TU8U8GEZSF6,3.8,4.8,8,,,,,,,,,,,California,Male,,Bachelor degree,White,,Suburban community,,26,Democratic party,,3090175
4/20/18 0:47,4/20/18 0:50,IP Address,100,167,TRUE,4/20/18 0:50,R_zZMkJ2s9tgeOO6l,anonymous,EN,"I consent, begin the study",A2CA9R4T9ZFWVP,,,,,,,,,,8.5,3,7,No it was very clear and I enjoyed doing it. Thank you for the opportunity to be apart of it all!,Arizona,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,50,Democratic party,,6770895
4/20/18 1:01,4/20/18 1:03,IP Address,100,109,TRUE,4/20/18 1:03,R_2upphUizgR6Lx8E,anonymous,EN,"I consent, begin the study",A2NI76IVRWRTR3,,,,9,1,1,,,,,,,no,wisconsin,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,50,Independent,,8423502
4/20/18 1:02,4/20/18 1:04,IP Address,100,84,TRUE,4/20/18 1:04,R_1FDJvbOxB5oZpSj,anonymous,EN,"I consent, begin the study",A2D2X0QEIRSCS8,,,,5.7,4.1,6.7,,,,,,,,North Carolina,Female,,Associate degree,White,,Suburban community,,28,Democratic party,,3563244
4/20/18 1:02,4/20/18 1:04,IP Address,100,112,TRUE,4/20/18 1:04,R_3lMpGBxc24zcoXZ,anonymous,EN,"I consent, begin the study",A1LW9PENOYVPAN,1.9,3.1,8.7,,,,,,,,,,,GA,Female,,Bachelor degree,Other (please specify):,Mixed Race,Suburban community,,23,Democratic party,,5557326
4/20/18 0:58,4/20/18 1:05,IP Address,100,464,TRUE,4/20/18 1:05,R_vIXVvzmSQN50c8h,anonymous,EN,"I consent, begin the study",A23OWTM4N480J,,,,,,,1,1.9,9,,,,I was shocked to see a pay back rate of 50% +. Wasn't sure if that was an intentional error or not. 50% seemed more like a debt to income ratio. I used my fairness rating as if the %50 and %55 were true. This was an odd scenario to find fairness in. ,North Dakota,Female,,Some college but no degree,White,,City or urban community,,47,Independent,,4203298
4/20/18 1:04,4/20/18 1:06,IP Address,100,113,TRUE,4/20/18 1:06,R_3F23O5RYklaEmlK,anonymous,EN,"I consent, begin the study",A3I840ZRUE0ATX,,,,,,,3,4.5,5.1,,,,na,alabama,Female,,Associate degree,White,,Suburban community,,23,Republican Party,,2254732
4/20/18 1:06,4/20/18 1:08,IP Address,100,92,TRUE,4/20/18 1:08,R_2azztyf4pQ7TY9N,anonymous,EN,"I consent, begin the study",A2OBHO79B6QFVW,,,,,,,,,,6.4,8,7.9,EVERYTHING IS CLEAR,MISSOURI,Female,,Bachelor degree,White,,Suburban community,,30,Independent,,2534092
4/20/18 1:10,4/20/18 1:12,IP Address,100,94,TRUE,4/20/18 1:12,R_1liTyDYTTNOgDIL,anonymous,EN,"I consent, begin the study",AF6HPN1HUYG32,2,8.8,4,,,,,,,,,,,illinois,Male,,Bachelor degree,White,,Suburban community,,34,Independent,,2362540
4/20/18 1:13,4/20/18 1:17,IP Address,100,247,TRUE,4/20/18 1:17,R_2dMRCapz0evbDnw,anonymous,EN,"I consent, begin the study",A3T6J777D92ALI,,,,1.5,7.5,4.1,,,,,,,,new york,Female,,Some college but no degree,Black or African-American,,City or urban community,,40,Democratic party,,4787820
4/20/18 1:18,4/20/18 1:22,IP Address,100,256,TRUE,4/20/18 1:22,R_122Yguhxnll1qWg,anonymous,EN,"I consent, begin the study",APQM2KTVCKDDV,,,,,,,1.5,8,8.5,,,,No,Ohio,Female,,Bachelor degree,White,,Suburban community,,27,Independent,,3420275
4/20/18 1:53,4/20/18 1:57,IP Address,100,238,TRUE,4/20/18 1:57,R_3342yAzBNBODFk1,anonymous,EN,"I consent, begin the study",ACSW2JJG51P3O,,,,,,,,,,3.2,3.9,8.2,no,IN,Male,,Some college but no degree,Asian,,Suburban community,,54,Democratic party,,5947590
4/20/18 2:03,4/20/18 2:05,IP Address,100,126,TRUE,4/20/18 2:05,R_1GOXETI9hdcatyx,anonymous,EN,"I consent, begin the study",A1P0U36AARQLXK,,,,,,,4,5,4.5,,,,No issues or problems ,Florida,Male,,Some college but no degree,White,,Suburban community,,34,Democratic party,,8600826
4/20/18 2:10,4/20/18 2:12,IP Address,100,120,TRUE,4/20/18 2:12,R_3GD1DDZOc2q9r0X,anonymous,EN,"I consent, begin the study",A3RKC05CTZRX2M,,,,3.4,9,6.7,,,,,,,,Oklahoma,Male,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,32,Republican Party,,9508846
4/20/18 2:08,4/20/18 2:13,IP Address,100,256,TRUE,4/20/18 2:13,R_31XDk5ysxzrMWNr,anonymous,EN,"I consent, begin the study",agaitan33@yahoo.com,2,7,9,,,,,,,,,,It was clear,Georgia,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,47,Republican Party,,5070257
4/20/18 2:12,4/20/18 2:15,IP Address,100,176,TRUE,4/20/18 2:15,R_1i9IcuJKpis81P2,anonymous,EN,"I consent, begin the study",A246G5VQM3XHHP,,,,6,4.5,3,,,,,,,,Texas,Female,,Associate degree,White,,Suburban community,,22,Independent,,7575788
4/20/18 2:20,4/20/18 2:21,IP Address,100,97,TRUE,4/20/18 2:21,R_2BfdJjY7BNf0hlU,anonymous,EN,"I consent, begin the study",A1EOD8P9WGSGFH,,,,,,,,,,7,7.4,6.9,yes,us,Male,,Bachelor degree,White,,City or urban community,,30,Democratic party,,804244
4/20/18 2:23,4/20/18 2:25,IP Address,100,106,TRUE,4/20/18 2:25,R_3sdKvWNI5xzqdga,anonymous,EN,"I consent, begin the study",AB3IX0L55VW6Z,,,,,,,3.9,4.9,9,,,,,WA,Female,,Bachelor degree,Asian-American,,City or urban community,,22,Democratic party,,3108144
4/20/18 2:27,4/20/18 2:30,IP Address,100,192,TRUE,4/20/18 2:30,R_2ebw0wNmP7hONWA,anonymous,EN,"I consent, begin the study",A8G1M6RVRLMZS,1,8.5,9,,,,,,,,,,,California,Male,,Graduate degree,"Spanish, Hispanic, or Latino",,Suburban community,,31,Democratic party,,9346427
4/20/18 3:04,4/20/18 3:06,IP Address,100,130,TRUE,4/20/18 3:06,R_sS9aUQ27Q0cjMkx,anonymous,EN,"I consent, begin the study",A23YXEQ26FW4PF,,,,,,,1,9,8.1,,,,,New York,Male,,Some college but no degree,Black or African-American,,City or urban community,,21,Democratic party,,4994341
4/20/18 3:00,4/20/18 3:13,IP Address,100,771,TRUE,4/20/18 3:13,R_T6OvcOdsDu9Zzpv,anonymous,EN,"I consent, begin the study",A1EIKIHK12UDP0,,,,1,7,3.5,,,,,,,"It took me a few moments to figure out what was meant by individual loan repayment rate, but from the language of the scenarios, it seems plain enough as written.",Maryland,Male,,Some college but no degree,"White,Black or African-American",,Suburban community,,49,Democratic party,,1024572
4/20/18 3:16,4/20/18 3:18,IP Address,100,120,TRUE,4/20/18 3:18,R_3P7eU4Dy3CnBsHF,anonymous,EN,"I consent, begin the study",A1W9WQEZNFWA0P,1,9,5.1,,,,,,,,,,,missouri,Female,,Some college but no degree,Black or African-American,,Suburban community,,32,Democratic party,,2162923
4/20/18 3:37,4/20/18 3:38,IP Address,100,75,TRUE,4/20/18 3:38,R_sFpUKCw1L959Kal,anonymous,EN,"I consent, begin the study",A3FOWJ8WUNMXS8,,,,,,,6.1,5.1,7,,,,,MD,Female,,Bachelor degree,White,,Suburban community,,25,Independent,,2203968
4/20/18 3:37,4/20/18 3:39,IP Address,100,116,TRUE,4/20/18 3:39,R_2zl2noKE96t2ZeD,anonymous,EN,"I consent, begin the study",A1QUBLZCONL4QD,,,,1,9,1,,,,,,,,florida,Male,,Some college but no degree,Other (please specify):,,City or urban community,,39,Independent,,1833671
4/20/18 3:32,4/20/18 3:40,IP Address,100,457,TRUE,4/20/18 3:40,R_2l6wq3sj7nFL8jL,anonymous,EN,"I consent, begin the study",AZ38E817D0F73,,,,,,,,,,9,5.1,9,"Everything was clear. I think the loaner is the one to decide what to do. The most fair thing should only take into account the requesters' information regarding money, not race or gender.
",TX,Female,,Bachelor degree,"Spanish, Hispanic, or Latino,White",,Suburban community,,27,Green Party,,6888406
4/20/18 3:39,4/20/18 3:40,IP Address,100,80,TRUE,4/20/18 3:40,R_RXP7ZrVNNorijpD,anonymous,EN,"I consent, begin the study",A36MOV8E6SYHCR,,,,,,,,,,1.3,4.7,4.8,,indiana,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,35,Democratic party,,9032110
4/20/18 3:37,4/20/18 3:41,IP Address,100,205,TRUE,4/20/18 3:41,R_4UBOqoaw7K1NtI1,anonymous,EN,"I consent, begin the study",A2JEMCGIO2SROI,5,9,5,,,,,,,,,,,florida,Female,,Some college but no degree,Black or African-American,,City or urban community,,50,Democratic party,,8266569
4/20/18 3:38,4/20/18 3:41,IP Address,100,203,TRUE,4/20/18 3:41,R_3qaML9UMLz79QNu,anonymous,EN,"I consent, begin the study",A3MXI2O3JZ0TZH,2.1,9,3.4,,,,,,,,,,,florida,Female,,Bachelor degree,Asian,,City or urban community,,40,Republican Party,,1898358
4/20/18 3:46,4/20/18 3:47,IP Address,100,100,TRUE,4/20/18 3:47,R_2aW8MUD76DD4BXu,anonymous,EN,"I consent, begin the study",A271V19C06841K,,,,,,,,,,1.9,7.7,2.9,no,new hampshire,Male,,Bachelor degree,"Spanish, Hispanic, or Latino,White",,Rural community,,31,Democratic party,,5153958
4/20/18 3:49,4/20/18 3:50,IP Address,100,85,TRUE,4/20/18 3:50,R_2CJJW1VwzWjrRL4,anonymous,EN,"I consent, begin the study",ASLGHXA4453BQ,,,,,,,3.7,7.8,7.4,,,,,South Carolina,Female,,Graduate degree,White,,Rural community,,33,Green Party,,2838108
4/20/18 3:51,4/20/18 3:52,IP Address,100,99,TRUE,4/20/18 3:52,R_2DLEqBbjYGfVcjW,anonymous,EN,"I consent, begin the study",A39PWM9C4U0TEP,,,,6,4,8,,,,,,,"No, everything was ok",Michigan,Male,,Graduate degree,White,,"Suburban community,Rural community",,40,Democratic party,,4349115
4/20/18 3:53,4/20/18 3:55,IP Address,100,126,TRUE,4/20/18 3:55,R_Ut0neRUJwBqmTrH,anonymous,EN,"I consent, begin the study",A32WKUV95813JH,,,,7,5,5,,,,,,,,North Carolina,Female,,Some college but no degree,Black or African-American,,Rural community,,29,"Democratic party,Independent",,3726066
4/20/18 3:53,4/20/18 3:56,IP Address,100,153,TRUE,4/20/18 3:56,R_27vzaljEzYJn74p,anonymous,EN,"I consent, begin the study",A3KMNX2P2QP9JU,,,,9,3,4,,,,,,,N/A,Maryland,Female,,Bachelor degree,Black or African-American,,Suburban community,,46,Democratic party,,9897074
4/20/18 3:57,4/20/18 3:58,IP Address,100,74,TRUE,4/20/18 3:58,R_1oA6o9SOjWohK4z,anonymous,EN,"I consent, begin the study",A3U8PLWZQUK09D,,,,,,,4.7,6.9,9,,,,,IN,Female,,Graduate degree,White,,Suburban community,,34,Democratic party,,8243428
4/20/18 4:01,4/20/18 4:03,IP Address,100,134,TRUE,4/20/18 4:03,R_2ckoTBjKz1CMnQy,anonymous,EN,"I consent, begin the study",A3R0QO6884CV1P,1,9,8.3,,,,,,,,,,,ILLINOIS,Male,,Some college but no degree,Black or African-American,,City or urban community,,51,Independent,,5323022
4/20/18 4:04,4/20/18 4:07,IP Address,100,153,TRUE,4/20/18 4:07,R_3GBwfoIMVRMF2r7,anonymous,EN,"I consent, begin the study",AY3F34TW7MCBH,,,,,,,,,,5,3.7,1,na,michigan,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,40,"Other (please specify):,Independent",middle of road,1293397
4/20/18 4:06,4/20/18 4:09,IP Address,100,200,TRUE,4/20/18 4:09,R_3Nw8a9dNS1fSZdO,anonymous,EN,"I consent, begin the study",AZBZBTTME3HAI,,,,,,,1,7.9,8.8,,,,no,California,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,White,Independent,,9437762
4/20/18 4:24,4/20/18 4:27,IP Address,100,170,TRUE,4/20/18 4:27,R_334mQBSufCkglcC,anonymous,EN,"I consent, begin the study",A1YMIA0664RNFF,,,,,,,,,,1,9,9,thank you very much!,Tennessee,Male,,Some college but no degree,"White,Black or African-American",,Rural community,,44,Democratic party,,4900020
4/20/18 4:24,4/20/18 4:28,IP Address,100,234,TRUE,4/20/18 4:28,R_2Ua2KE588nLFYUs,anonymous,EN,"I consent, begin the study",A2M5DGZ2SK8JWK,1,8,3.5,,,,,,,,,,N/A,California,Female,,Bachelor degree,Asian-American,,City or urban community,,23,Democratic party,,192820
4/20/18 4:27,4/20/18 4:29,IP Address,100,87,TRUE,4/20/18 4:29,R_25vaXYxkvmzT5ZP,anonymous,EN,"I consent, begin the study",A2QJH6SM06D8OR,,,,8.6,3.5,7.8,,,,,,,,Washington ,Female,,Associate degree,White,,Suburban community,,29,Libertarian Party,,1438224
4/20/18 4:37,4/20/18 4:39,IP Address,100,81,TRUE,4/20/18 4:39,R_1OOUzM14Lsuc6sU,anonymous,EN,"I consent, begin the study",A2VFX3J4B1I22X,,,,,,,5.1,5.1,6,,,,No,PA,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,22,Republican Party,,4795113
4/20/18 4:40,4/20/18 4:42,IP Address,100,132,TRUE,4/20/18 4:42,R_3fpDn7VvPzuT8zS,anonymous,EN,"I consent, begin the study",AEX85SLEN727,3.1,3.1,6.5,,,,,,,,,,no,NC,Female,,Graduate degree,White,,City or urban community,,52,Republican Party,,7853080
4/20/18 4:40,4/20/18 4:43,IP Address,100,154,TRUE,4/20/18 4:43,R_2CPnZu6SGWqijQf,anonymous,EN,"I consent, begin the study",A3LNBJ3F5LWMYK,,,,,,,,,,8,2,1.9,,Nevada,Female,,Bachelor degree,White,,Rural community,,54,Republican Party,,271141
4/20/18 4:47,4/20/18 4:50,IP Address,100,134,TRUE,4/20/18 4:50,R_3QJJWgKnNecW7SH,anonymous,EN,"I consent, begin the study",ABS5DWGFW9T37,,,,,,,,,,1,5.1,5.9,,pa,Female,,Associate degree,White,,Suburban community,,53,Democratic party,,9608396
4/20/18 4:51,4/20/18 4:53,IP Address,100,84,TRUE,4/20/18 4:53,R_3g6nTAXT1VdtLym,anonymous,EN,"I consent, begin the study",A1VJ4ZOXP9PUCP,4,7.1,9,,,,,,,,,,,Michigan,Female,,Bachelor degree,White,,Suburban community,,28,Republican Party,,7494753
4/20/18 4:55,4/20/18 4:57,IP Address,100,105,TRUE,4/20/18 4:57,R_W7kQRvGl6k79qhP,anonymous,EN,"I consent, begin the study",AH4QNMYBTB3PG,,,,9,1,9,,,,,,,NA,MN,Female,,Bachelor degree,White,,Suburban community,,30,Democratic party,,6740966
4/20/18 5:01,4/20/18 5:05,IP Address,100,241,TRUE,4/20/18 5:05,R_1dphUwAUjSpDUFl,anonymous,EN,"I consent, begin the study",A3F51C49T9A34D,,,,,,,4.5,5,5.5,,,,,texas,Male,,Graduate degree,"White,Asian",,Suburban community,,52,Independent,,6634817
4/20/18 5:06,4/20/18 5:13,IP Address,100,407,TRUE,4/20/18 5:13,R_27Hw5hTai2XNlJ4,anonymous,EN,"I consent, begin the study",A35N15U15X5R03,,,,5.1,9,5.1,,,,,,,,Pa,Female,,Some college but no degree,White,,Rural community,,65,Republican Party,,8555153
4/20/18 5:19,4/20/18 5:22,IP Address,100,156,TRUE,4/20/18 5:22,R_12iiBVhQM9TuT6n,anonymous,EN,"I consent, begin the study",A1UE6IH3L3XYN2,,,,,,,1.6,9,4.4,,,,No comments,Ohio,Male,,Bachelor degree,White,,Suburban community,,32,Republican Party,,5639882
4/20/18 5:26,4/20/18 5:27,IP Address,100,66,TRUE,4/20/18 5:27,R_1FFLSAWavkDRtTi,anonymous,EN,"I consent, begin the study",A3GVIO0THJXK51,,,,,,,,,,8.3,5.1,9,none,ny,Female,,Bachelor degree,White,,Suburban community,,37,Democratic party,,8893001
4/20/18 5:27,4/20/18 5:27,IP Address,100,53,TRUE,4/20/18 5:27,R_2v6BJGJPwqvU0X5,anonymous,EN,"I consent, begin the study",A3LARK2XWBY8BI,5.1,4.7,4.5,,,,,,,,,,,alabama,Male,,Bachelor degree,White,,Suburban community,,26,Libertarian Party,,8585970
4/20/18 5:36,4/20/18 5:39,IP Address,100,167,TRUE,4/20/18 5:39,R_28ZiSZ4at8N2zOh,anonymous,EN,"I consent, begin the study",A20Q6LGMUJLJDG,,,,,,,,,,5.9,7.1,7.4,VERY NICE,TEXAS,Female,,Bachelor degree,Asian-American,,City or urban community,,46,Democratic party,,9494956
4/20/18 5:39,4/20/18 5:42,IP Address,100,163,TRUE,4/20/18 5:42,R_3enbGpbb4od5H4Z,anonymous,EN,"I consent, begin the study",A30S0XM9F4RSHU,,,,9,7,9,,,,,,,,WV,Female,,Some college but no degree,White,,Rural community,,52,Democratic party,,8071757
4/20/18 5:39,4/20/18 5:42,IP Address,100,169,TRUE,4/20/18 5:42,R_2czIKfmBeIYZiIJ,anonymous,EN,"I consent, begin the study",A38XRCVYVF4A31,4,4,8,,,,,,,,,,"No, all clear",north carolina,Male,,Bachelor degree,White,,Suburban community,,66,Republican Party,,2250786
4/20/18 5:43,4/20/18 5:44,IP Address,100,72,TRUE,4/20/18 5:44,R_DLVJ4QvfgPe4FR7,anonymous,EN,"I consent, begin the study",A2SY4E7MRC15MM,,,,,,,3,6,9,,,,,maryland,Male,,Some college but no degree,White,,Suburban community,,39,Republican Party,,6627
4/20/18 5:48,4/20/18 5:49,IP Address,100,91,TRUE,4/20/18 5:49,R_Wvbuh9bDw44yS5z,anonymous,EN,"I consent, begin the study",A30K7FGF6WIQH6,,,,,,,,,,7,2.8,9,,Pennsylvania,Male,,Bachelor degree,White,,Suburban community,,27,Republican Party,,1648229
4/20/18 5:47,4/20/18 5:50,IP Address,100,193,TRUE,4/20/18 5:50,R_3jTFpmEmTcxafiD,anonymous,EN,"I consent, begin the study",A2WNNMYLY7K6TQ,,,,,,,9,4,9,,,,,Texas,Male,,Bachelor degree,White,,Suburban community,,40,Independent,,7108421
4/20/18 5:50,4/20/18 5:53,IP Address,100,161,TRUE,4/20/18 5:53,R_ULpkYy2OAf9m3dL,anonymous,EN,"I consent, begin the study",A3GROUNFSH9MR7,2.9,7,6,,,,,,,,,,,North Carolina,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,63,Democratic party,,8243064
4/20/18 5:51,4/20/18 5:53,IP Address,100,145,TRUE,4/20/18 5:53,R_BJsPeTSKOnAklbz,anonymous,EN,"I consent, begin the study",A34O3GY189A0T5,,,,2.4,9,1.9,,,,,,,,New Jersey,Female,,Some college but no degree,White,,Suburban community,,37,Republican Party,,994026
4/20/18 5:55,4/20/18 5:59,IP Address,100,255,TRUE,4/20/18 5:59,R_28Y6gNf4a7XFQjj,anonymous,EN,"I consent, begin the study",A20DEQN51WH5CH,,,,,,,,,,2.9,5,7,NONE,Florida,Male,,Some college but no degree,White,,Suburban community,,54,Republican Party,,6728857
4/20/18 6:02,4/20/18 6:05,IP Address,100,208,TRUE,4/20/18 6:05,R_3DpzNFUc9d0Dyog,anonymous,EN,"I consent, begin the study",A1HCD5NKP8G2KK,1.2,9,5.9,,,,,,,,,,Payback rate could be defined better,NJ,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,51,Independent,,7578549
4/20/18 6:05,4/20/18 6:07,IP Address,100,131,TRUE,4/20/18 6:07,R_3m9mDBEab9881Wp,anonymous,EN,"I consent, begin the study",A3RPOFZUWY33P7,,,,,,,1,9,7.2,,,,,Iowa,Male,,Bachelor degree,Asian,,Suburban community,,31,Democratic party,,5305927
4/20/18 7:57,4/20/18 8:04,IP Address,100,447,TRUE,4/20/18 8:04,R_ZE8HgMyyG0qftSN,anonymous,EN,"I consent, begin the study",iuky6,,,,,,,6.4,5.7,7.4,,,,,,,,,,,,,,,,9159361
4/20/18 9:00,4/20/18 9:01,IP Address,100,76,TRUE,4/20/18 9:01,R_1LhDzDlQLQ9UCIc,anonymous,EN,"I consent, begin the study",AAXSRTMSUV8WG,,,,2.7,6.9,8.1,,,,,,,,Pennsylvania,Male,,Graduate degree,White,,City or urban community,,26,Libertarian Party,,5805794
4/20/18 9:00,4/20/18 9:02,IP Address,100,75,TRUE,4/20/18 9:02,R_3nk3uQMAuSZbXeC,anonymous,EN,"I consent, begin the study",A35KO5LPASBFI9,,,,9,1,1.3,,,,,,,,FL,Female,,Some college but no degree,White,,Suburban community,,24,Independent,,837564
4/20/18 9:00,4/20/18 9:02,IP Address,100,80,TRUE,4/20/18 9:02,R_2tndB1Kb74AUAEu,anonymous,EN,"I consent, begin the study",A32FIOOQE8U98U,,,,,,,,,,1,9,1,,TN,Female,,Some college but no degree,Black or African-American,,City or urban community,,24,Independent,,9645773
4/20/18 9:01,4/20/18 9:02,IP Address,100,65,TRUE,4/20/18 9:02,R_2CEaBld21LJmwqV,anonymous,EN,"I consent, begin the study",ACDWBEBOTM2JW,1.6,8.2,1.5,,,,,,,,,,,Maryland,Female,,Graduate degree,White,,Suburban community,,35,Democratic party,,17475
4/20/18 9:00,4/20/18 9:02,IP Address,100,97,TRUE,4/20/18 9:02,R_3q8WDLwHb8QqY1H,anonymous,EN,"I consent, begin the study",A3U7EIF0P9GQKI,,,,8.3,2.7,6.9,,,,,,,,Louisiana,Male,,Bachelor degree,White,,City or urban community,,35,Democratic party,,5410489
4/20/18 9:01,4/20/18 9:02,IP Address,100,90,TRUE,4/20/18 9:02,R_TdgkNhuJWKXEfip,anonymous,EN,"I consent, begin the study",A3EH553FEF0D9M,,,,,,,,,,8.6,2.5,6.8,,California,Female,,Bachelor degree,White,,City or urban community,,26,Democratic party,,6447174
4/20/18 9:01,4/20/18 9:02,IP Address,100,87,TRUE,4/20/18 9:02,R_pbd8lxthrFU2fLP,anonymous,EN,"I consent, begin the study",A20GE0C1GRUYCJ,7,4,9,,,,,,,,,,None,Idaho,Female,,Some college but no degree,White,,Rural community,,24,Democratic party,,9105005
4/20/18 9:01,4/20/18 9:02,IP Address,100,102,TRUE,4/20/18 9:02,R_w7eUqhIueGhww2l,anonymous,EN,"I consent, begin the study",A2C83KDE5MUZQP,,,,,,,5.1,7.4,6.7,,,,,wisconsin,Female,,Bachelor degree,White,,City or urban community,,27,Republican Party,,1087380
4/20/18 9:01,4/20/18 9:02,IP Address,100,103,TRUE,4/20/18 9:02,R_2v7HlCMgX6ZOmfO,anonymous,EN,"I consent, begin the study",AQKSBUOQNWPDB,1.1,3.5,7.4,,,,,,,,,,,florida,Male,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,35,Republican Party,,5368581
4/20/18 9:00,4/20/18 9:02,IP Address,100,120,TRUE,4/20/18 9:02,R_1OZHd39R1TPKvV7,anonymous,EN,"I consent, begin the study",A2GPMB2S705XJV,,,,,,,,,,9,1,9,,PA,Female,,Bachelor degree,Black or African-American,,City or urban community,,32,Democratic party,,1082209
4/20/18 9:01,4/20/18 9:03,IP Address,100,74,TRUE,4/20/18 9:03,R_2Yx2yRpDoj5Q8Rq,anonymous,EN,"I consent, begin the study",A1F4N58CAX8IMK,,,,,,,4.6,3.9,1,,,,,NC,Male,,Associate degree,White,,City or urban community,,28,Independent,,4835631
4/20/18 9:01,4/20/18 9:03,IP Address,100,100,TRUE,4/20/18 9:03,R_1N9O7kE9WpI4rl7,anonymous,EN,"I consent, begin the study",A3FMOS7LJ0ATE,,,,,,,7.2,9,8,,,,good,usa,Male,,Bachelor degree,Black or African-American,,Suburban community,,30,Republican Party,,594648
4/20/18 9:01,4/20/18 9:03,IP Address,100,93,TRUE,4/20/18 9:03,R_2zOagrY4qNQdpQ7,anonymous,EN,"I consent, begin the study",A32BK0E1IPDUAF,,,,,,,,,,1,8.4,2.9,no,Missouri,Female,,Some college but no degree,White,,City or urban community,,30,Republican Party,,6331529
4/20/18 9:02,4/20/18 9:03,IP Address,100,44,TRUE,4/20/18 9:03,R_1Qoo6SkCnTZmeXR,anonymous,EN,"I consent, begin the study",A3O71N1DK8FP3Y,,,,,,,4.5,5.5,5.7,,,,n/a,ny,Female,,Bachelor degree,White,,Suburban community,,36,Republican Party,,5656224
4/20/18 9:01,4/20/18 9:03,IP Address,100,114,TRUE,4/20/18 9:03,R_3smLmKhY5ecw1br,anonymous,EN,"I consent, begin the study",ADVCIFLB5A9B,,,,9,1,3.1,,,,,,,n/a,NC,Female,,Bachelor degree,White,,Suburban community,,57,Republican Party,,1238716
4/20/18 9:02,4/20/18 9:03,IP Address,100,45,TRUE,4/20/18 9:03,R_3qCij4awKjTX8gw,anonymous,EN,"I consent, begin the study",A9VEZ7WVCCK8G,,,,8.3,6.1,8.1,,,,,,,n,ga,Female,,Bachelor degree,Black or African-American,,Rural community,,34,Democratic party,,2509001
4/20/18 9:00,4/20/18 9:03,IP Address,100,166,TRUE,4/20/18 9:03,R_1dp0zL5qBVraNMt,anonymous,EN,"I consent, begin the study",A1C7XI68SED8JE,,,,4.8,6.8,3.2,,,,,,,,michigan,Female,,Associate degree,White,,Suburban community,,35,Independent,,7662515
4/20/18 9:02,4/20/18 9:03,IP Address,100,76,TRUE,4/20/18 9:03,R_2CWdeZTJJoMFrHm,anonymous,EN,"I consent, begin the study",A3GAQNTZ1V1VO,5.1,5.5,7,,,,,,,,,,,Pennsylvania,Male,,Graduate degree,"Asian,Asian-American",,City or urban community,,27,Independent,,5409187
4/20/18 9:01,4/20/18 9:03,IP Address,100,121,TRUE,4/20/18 9:03,R_3hG4C7zh6teUmiU,anonymous,EN,"I consent, begin the study",A2MSVKXC1F3WIU,9,6,9,,,,,,,,,,,Florida,Female,,Bachelor degree,Other (please specify):,mixed,City or urban community,,41,Independent,,6460804
4/20/18 9:00,4/20/18 9:03,IP Address,100,180,TRUE,4/20/18 9:03,R_24uwgm7ENXUjnK3,anonymous,EN,"I consent, begin the study",A1M9A8VTVTMTH8,,,,,,,9,9,8.8,,,,in the survey very nice,usa,Male,,Bachelor degree,Black or African-American,,Rural community,,30,Republican Party,,6887071
4/20/18 9:01,4/20/18 9:04,IP Address,100,131,TRUE,4/20/18 9:04,R_2v1xd4kXGPudhWB,anonymous,EN,"I consent, begin the study",A1F1OZ54G177D8,,,,,,,,,,7.7,4.1,5.7,,Oregon,Male,,Associate degree,White,,Rural community,,44,Libertarian Party,,3507137
4/20/18 9:02,4/20/18 9:04,IP Address,100,101,TRUE,4/20/18 9:04,R_3kcXr3tmDsGX4s0,anonymous,EN,"I consent, begin the study",A2Y575IET2QNU2,3.5,8.1,6.2,,,,,,,,,,,CA,Male,,Bachelor degree,White,,City or urban community,,33,Democratic party,,1347982
4/20/18 9:02,4/20/18 9:04,IP Address,100,115,TRUE,4/20/18 9:04,R_SIQQxwtLhtNAoox,anonymous,EN,"I consent, begin the study",AIEQ7C072YIJK,,,,7.5,1,9,,,,,,,,mt,Male,,Associate degree,"Spanish, Hispanic, or Latino",,City or urban community,,30,Libertarian Party,,9030124
4/20/18 9:02,4/20/18 9:04,IP Address,100,92,TRUE,4/20/18 9:04,R_31Y5UbY7R4xqDWj,anonymous,EN,"I consent, begin the study",A37L4Q4EUV2X9B,,,,,,,8.5,9,9,,,,no,USA,Male,,Bachelor degree,Black or African-American,,Rural community,,30,Republican Party,,2714754
4/20/18 9:03,4/20/18 9:04,IP Address,100,93,TRUE,4/20/18 9:04,R_yraR9pdZqYEdAlz,anonymous,EN,"I consent, begin the study",A2VW2G52AKT86G,,,,,,,,,,8.5,5,7.7,,Washington,Male,,Associate degree,White,,Suburban community,,25,Democratic party,,7075691
4/20/18 9:02,4/20/18 9:05,IP Address,100,168,TRUE,4/20/18 9:05,R_w6mNar8rUSlFrpv,anonymous,EN,"I consent, begin the study",A2VDGWD0BBMSP2,,,,,,,,,,1,9,1,,Illinois,Male,,Bachelor degree,White,,City or urban community,,48,Republican Party,,3461727
4/20/18 9:04,4/20/18 9:05,IP Address,100,75,TRUE,4/20/18 9:05,R_2UiulU0hCfhESL9,anonymous,EN,"I consent, begin the study",A221JJK7P6K22W,,,,9,3.8,8.1,,,,,,,,FL,Male,,Bachelor degree,Black or African-American,,Suburban community,,45,Republican Party,,6064982
4/20/18 9:03,4/20/18 9:05,IP Address,100,96,TRUE,4/20/18 9:05,R_2ZE7GPdjZN3lL10,anonymous,EN,"I consent, begin the study",A39ROW50DWRRKT,,,,,,,,,,1,9,1.5,,NJ,Male,,Some college but no degree,Asian,,Suburban community,,34,Democratic party,,2999938
4/20/18 9:04,4/20/18 9:05,IP Address,100,82,TRUE,4/20/18 9:05,R_3HM1fWkSQvJJ4id,anonymous,EN,"I consent, begin the study",A3NAHN61XJ3ZAT,,,,9,1.5,7.1,,,,,,,,Utah,Female,,Some college but no degree,White,,Suburban community,,38,Republican Party,,7898313
4/20/18 9:02,4/20/18 9:05,IP Address,100,166,TRUE,4/20/18 9:05,R_3oAYxRl5Mzzv25x,anonymous,EN,"I consent, begin the study",A2T4DJFHBTILPA,2.8,7.2,5.9,,,,,,,,,,,Nevada,Female,,Some college but no degree,White,,City or urban community,,37,Independent,,8960731
4/20/18 9:04,4/20/18 9:05,IP Address,100,69,TRUE,4/20/18 9:05,R_3PlhUaMg4ybcZ5D,anonymous,EN,"I consent, begin the study",A3RIBFIB7C8D20,,,,,,,,,,1,9,1,,PA,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,24,Democratic party,,102640
4/20/18 9:04,4/20/18 9:05,IP Address,100,49,TRUE,4/20/18 9:05,R_3iXd1Bj2enVHRAF,anonymous,EN,"I consent, begin the study",A124DR1CQH7G09,,,,6.3,5.5,7.6,,,,,,,,New Jersey,Male,,Bachelor degree,White,,Suburban community,,30,Democratic party,,1059069
4/20/18 9:02,4/20/18 9:05,IP Address,100,172,TRUE,4/20/18 9:05,R_29prJ16HvjdGHuJ,anonymous,EN,"I consent, begin the study",AMU20U0IG3253,,,,6,4,8,,,,,,,,Minnesota,Female,,Some college but no degree,White,,Suburban community,,55,Republican Party,,7231935
4/20/18 9:03,4/20/18 9:05,IP Address,100,115,TRUE,4/20/18 9:05,R_yJXfqTx8JkCZIXL,anonymous,EN,"I consent, begin the study",A27HVVLSZZ13XK,,,,,,,1,4,9,,,,,Colorado,Male,,Some college but no degree,White,,Suburban community,,47,Democratic party,,5871193
4/20/18 9:03,4/20/18 9:05,IP Address,100,159,TRUE,4/20/18 9:05,R_1kHcDJ76hPP1Cm5,anonymous,EN,"I consent, begin the study",A2UNI1FVOGMUQA,7.6,1.8,6.6,,,,,,,,,,,Maine,Female,,Bachelor degree,White,,Rural community,,42,Democratic party,,4614475
4/20/18 9:04,4/20/18 9:05,IP Address,100,78,TRUE,4/20/18 9:05,R_2YPu665rr4UQKjf,anonymous,EN,"I consent, begin the study",A1WVRI8059VNDP,1,9,1,,,,,,,,,,,Maryland,Male,,Bachelor degree,White,,Rural community,,24,Republican Party,,2969237
4/20/18 9:04,4/20/18 9:05,IP Address,100,111,TRUE,4/20/18 9:05,R_1mfTCdcqFd8p55K,anonymous,EN,"I consent, begin the study",A3O7NH5MWBWWNG,6,5,7.5,,,,,,,,,,everything was fine.,NH,Male,,Some college but no degree,White,,Suburban community,,34,Independent,,6747857
4/20/18 9:03,4/20/18 9:06,IP Address,100,159,TRUE,4/20/18 9:06,R_28A2ZTObitqxNPJ,anonymous,EN,"I consent, begin the study",A20RVM3V1A3DKX,,,,,,,1,8.1,9,,,,,Washington,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,55,Republican Party,,7306404
4/20/18 9:04,4/20/18 9:06,IP Address,100,97,TRUE,4/20/18 9:06,R_3e1YrkJ3SL4gpnP,anonymous,EN,"I consent, begin the study",A27B0BV6MNTEPZ,,,,,,,9,9,9,,,,no,Michigan,Male,,Graduate degree,White,,Suburban community,,39,Democratic party,,4428311
4/20/18 9:03,4/20/18 9:06,IP Address,100,199,TRUE,4/20/18 9:06,R_ZpKDQem5GZWo4kV,anonymous,EN,"I consent, begin the study",A1DNJ3C38BJ0MJ,,,,,,,,,,1,9,6,thank you for the study,Florida,Female,,Associate degree,White,,Suburban community,,60,Republican Party,,4342653
4/20/18 9:04,4/20/18 9:06,IP Address,100,128,TRUE,4/20/18 9:06,R_1I60huQol0jTnFN,anonymous,EN,"I consent, begin the study",A3QNCW3LR2AVOV,,,,,,,1.4,5.9,8.1,,,,"Very Clear, thanks",New York,Male,,Some college but no degree,White,,Suburban community,,49,Democratic party,,4849090
4/20/18 9:04,4/20/18 9:06,IP Address,100,110,TRUE,4/20/18 9:06,R_a9OwclNX0R8jCx3,anonymous,EN,"I consent, begin the study",A2E746SZEOVYXS,,,,,,,,,,7.9,3,9,None,Minnesota,Male,,Bachelor degree,White,,Suburban community,,56,Independent,,8251172
4/20/18 9:05,4/20/18 9:06,IP Address,100,85,TRUE,4/20/18 9:06,R_1d4YRwCKjpBGUe4,anonymous,EN,"I consent, begin the study",A1FSVOPZ4Z0JO8,,,,,,,4,8,8.9,,,,,MD,Male,,Bachelor degree,White,,Rural community,,26,Republican Party,,233241
4/20/18 9:03,4/20/18 9:06,IP Address,100,228,TRUE,4/20/18 9:06,R_31pBghxywNewfIz,anonymous,EN,"I consent, begin the study",A1P7SR0R2B60C7,,,,7.5,4,8.5,,,,,,,"very easy to understand, thank you",Florida,Female,,Some college but no degree,White,,Suburban community,,68,Democratic party,,462323
4/20/18 9:05,4/20/18 9:06,IP Address,100,98,TRUE,4/20/18 9:06,R_6SubIkyYVECajw5,anonymous,EN,"I consent, begin the study",A24KAOZMILCKF4,,,,,,,,,,8,5.9,8,,VT,Female,,Bachelor degree,White,,Suburban community,,38,Independent,,188421
4/20/18 9:03,4/20/18 9:07,IP Address,100,191,TRUE,4/20/18 9:07,R_3nCvvSFKuD2HWFm,anonymous,EN,"I consent, begin the study",A5KQALJOAVPK9,,,,1,5.1,8,,,,,,,,NY,Male,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,22,Independent,,9285217
4/20/18 9:05,4/20/18 9:07,IP Address,100,96,TRUE,4/20/18 9:07,R_3HozEHK27yaKwFJ,anonymous,EN,"I consent, begin the study",A1160COTUR26JZ,,,,9,1,9,,,,,,,,Texas,Female,,Associate degree,White,,Rural community,,47,Independent,,191559
4/20/18 9:04,4/20/18 9:07,IP Address,100,124,TRUE,4/20/18 9:07,R_3G7ctfemJcd4G3L,anonymous,EN,"I consent, begin the study",A2XHDQSJCWDS1L,,,,,,,3,5.6,9,,,,no,tn,Female,,Associate degree,Other (please specify):,American,Rural community,,45,Independent,,4099415
4/20/18 9:04,4/20/18 9:07,IP Address,100,185,TRUE,4/20/18 9:07,R_PSbUhvcpepw8dLH,anonymous,EN,"I consent, begin the study",AQJWO4YPR3LUQ,7.6,5,6.8,,,,,,,,,,,Illinois,Female,,Associate degree,White,,Rural community,,38,Republican Party,,7361021
4/20/18 9:04,4/20/18 9:07,IP Address,100,175,TRUE,4/20/18 9:07,R_1Zddli2i41bK9gZ,anonymous,EN,"I consent, begin the study",A2NJENRJRK4CRS,,,,,,,1.9,2,2.6,,,,Why is the black applicant getting charged higher interest payment?,GA,Male,,Bachelor degree,Black or African-American,,City or urban community,,28,Independent,,6270394
4/20/18 9:05,4/20/18 9:07,IP Address,100,81,TRUE,4/20/18 9:07,R_2agEBoNUc9n8Mx2,anonymous,EN,"I consent, begin the study",A9MYSUUW9EU9N,,,,,,,,,,8.1,3,8.5,,Texas,Male,,Some college but no degree,"Spanish, Hispanic, or Latino",,Suburban community,,22,Independent,,706819
4/20/18 9:05,4/20/18 9:07,IP Address,100,79,TRUE,4/20/18 9:07,R_33eXW4grWcIQjqj,anonymous,EN,"I consent, begin the study",A9J48W1C9IZAI,7.8,2.5,8.3,,,,,,,,,,None,Ga,Female,,Bachelor degree,White,,Suburban community,,51,Democratic party,,5840065
4/20/18 9:05,4/20/18 9:07,IP Address,100,130,TRUE,4/20/18 9:07,R_daOI3zqa8DFYklH,anonymous,EN,"I consent, begin the study",A2AGU9ANONDYTS,,,,,,,,,,7.1,4.2,8,,New York,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,31,Republican Party,,6521958
4/20/18 9:05,4/20/18 9:07,IP Address,100,138,TRUE,4/20/18 9:07,R_pJzR3154Y82rj7r,anonymous,EN,"I consent, begin the study",AHEVIE2NY1W1Z,3.2,7,2.7,,,,,,,,,,,ga,Female,,Associate degree,Black or African-American,,Suburban community,,28,Democratic party,,5264461
4/20/18 9:06,4/20/18 9:07,IP Address,100,58,TRUE,4/20/18 9:07,R_2aLZkaJqqO2EUVa,anonymous,EN,"I consent, begin the study",A2B3R4VUNI0Y1,,,,1.4,8.9,4.1,,,,,,,,FL,Male,,Associate degree,White,,City or urban community,,31,Democratic party,,6021391
4/20/18 9:06,4/20/18 9:07,IP Address,100,91,TRUE,4/20/18 9:07,R_2dNgMh220x31L0A,anonymous,EN,"I consent, begin the study",A1WCL5L7NIPI11,1,5.2,8.1,,,,,,,,,,,TN,Female,,Bachelor degree,White,,Suburban community,,27,Independent,,4108695
4/20/18 9:05,4/20/18 9:07,IP Address,100,133,TRUE,4/20/18 9:07,R_TbDce2dXzYu1jLr,anonymous,EN,"I consent, begin the study",A2RCO78KLLD3NK,5,9,9,,,,,,,,,,,Florida,Female,,Some college but no degree,"Spanish, Hispanic, or Latino,Black or African-American",,Suburban community,,33,Libertarian Party,,2992178
4/20/18 9:05,4/20/18 9:07,IP Address,100,151,TRUE,4/20/18 9:07,R_TuTh7p9tW4Q99br,anonymous,EN,"I consent, begin the study",A1MNVFRIMBY6SI,,,,8,3,4.5,,,,,,,,Florida,Male,,Graduate degree,"White,Asian",,Suburban community,,28,Democratic party,,27655
4/20/18 9:00,4/20/18 9:07,IP Address,100,411,TRUE,4/20/18 9:07,R_1C3o8TsJy74iym2,anonymous,EN,"I consent, begin the study",A335A3K24AK7HK,,,,,,,1,1,9,,,,,NC,Female,,Associate degree,Black or African-American,,Rural community,,29,Democratic party,,8439810
4/20/18 9:04,4/20/18 9:07,IP Address,100,186,TRUE,4/20/18 9:07,R_7R0dx2sxybc2TKh,anonymous,EN,"I consent, begin the study",A3R3VK92B9ZN82,6,4.1,9,,,,,,,,,,,nh,Male,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,20,Independent,,8851872
4/20/18 9:05,4/20/18 9:07,IP Address,100,144,TRUE,4/20/18 9:07,R_1JQkzxsSn6oIiiZ,anonymous,EN,"I consent, begin the study",A121P3TGSNL6XJ,,,,,,,1,9,1,,,,no,Tennessee ,Female,,Some college but no degree,White,,City or urban community,,26,Democratic party,,5391944
4/20/18 9:05,4/20/18 9:08,IP Address,100,189,TRUE,4/20/18 9:08,R_1qUvUENrCXrkMY1,anonymous,EN,"I consent, begin the study",A20OWTH2P55UO7,,,,2,8.3,2,,,,,,,,Illinois,Male,,Bachelor degree,White,,City or urban community,,29,Republican Party,,5780086
4/20/18 9:04,4/20/18 9:08,IP Address,100,231,TRUE,4/20/18 9:08,R_2SAm8jrfrFD11rB,anonymous,EN,"I consent, begin the study",A20CB7XQHVD6K9,8,8,9,,,,,,,,,,,Tennessee,Female,,Bachelor degree,White,,Suburban community,,52,Republican Party,,7967326
4/20/18 9:06,4/20/18 9:08,IP Address,100,100,TRUE,4/20/18 9:08,R_3PAfIhsKZtzAaBP,anonymous,EN,"I consent, begin the study",AGU7OT5JMLZUM,,,,,,,4,7,9,,,,,Maryland,Female,,Bachelor degree,White,,Suburban community,,40,Republican Party,,1275462
4/20/18 9:06,4/20/18 9:08,IP Address,100,143,TRUE,4/20/18 9:08,R_31yMgXXQlwwbqzL,anonymous,EN,"I consent, begin the study",A3N38LLWZAAKLW,,,,,,,,,,1,3.9,9,,Indiana,Male,,Some college but no degree,White,,Suburban community,,25,Other (please specify):,,4175002
4/20/18 9:03,4/20/18 9:08,IP Address,100,341,TRUE,4/20/18 9:08,R_33pVjFmD2NRyfUK,anonymous,EN,"I consent, begin the study",A2HV2FZ79EF96E,,,,,,,,,,4,6,5,,Virginia,Female,,Graduate degree,Black or African-American,,Suburban community,,63,Democratic party,,884017
4/20/18 9:06,4/20/18 9:09,IP Address,100,128,TRUE,4/20/18 9:09,R_2CIADigirv9iAa4,anonymous,EN,"I consent, begin the study",A1ROEDVMTO9Y3X,,,,2.6,6.9,4,,,,,,,,fl,Female,,Some college but no degree,White,,Suburban community,,49,Democratic party,,7757024
4/20/18 9:08,4/20/18 9:09,IP Address,100,77,TRUE,4/20/18 9:09,R_cCvl8ZfZMQx365r,anonymous,EN,"I consent, begin the study",A31U0DJO94T2FD,,,,,,,,,,6.6,3.6,7.7,,NY,Male,,Bachelor degree,White,,Suburban community,,41,Democratic party,,3559689
4/20/18 9:08,4/20/18 9:09,IP Address,100,73,TRUE,4/20/18 9:09,R_Tj5kkTBmhjnKixX,anonymous,EN,"I consent, begin the study",A203C9REA20IT3,,,,,,,7.8,3.9,8.4,,,,,OR,Male,,Some college but no degree,White,,Rural community,,26,Democratic party,,7724692
4/20/18 9:07,4/20/18 9:09,IP Address,100,138,TRUE,4/20/18 9:09,R_21tiOJCMVgYXQmF,anonymous,EN,"I consent, begin the study",A1HE3WGI7WSOO8,,,,,,,,,,2,8,3,None! Have a good day!,Kansas,Male,,Some college but no degree,White,,Rural community,,27,Independent,,4646740
4/20/18 9:07,4/20/18 9:09,IP Address,100,158,TRUE,4/20/18 9:09,R_zdOGlaG5P5nx39v,anonymous,EN,"I consent, begin the study",A1XNHULZILJ3G3,,,,9,1,9,,,,,,,,Texas,Female,,Bachelor degree,Black or African-American,,Suburban community,,34,Independent,,3030743
4/20/18 9:06,4/20/18 9:09,IP Address,100,177,TRUE,4/20/18 9:09,R_12y9WqteA6vpHed,anonymous,EN,"I consent, begin the study",A19K7P7U3P1WVJ,2,8,7,,,,,,,,,,none thanks,Illinois,Female,,Bachelor degree,White,,Suburban community,,48,Republican Party,,7264679
4/20/18 9:07,4/20/18 9:10,IP Address,100,180,TRUE,4/20/18 9:10,R_rf1lNkd8bbtcFc5,anonymous,EN,"I consent, begin the study",A14IK3PBRHG1SZ,,,,,,,9,8.5,9,,,,no,Georgia,Female,,Associate degree,White,,Suburban community,,47,Libertarian Party,,9792827
4/20/18 9:08,4/20/18 9:10,IP Address,100,131,TRUE,4/20/18 9:10,R_27rp8X67GPbr5Uv,anonymous,EN,"I consent, begin the study",A2TFMDDIPNF02W,,,,,,,,,,7.6,8.3,9,"No, thanks a lot!",Oregon,Male,,Some college but no degree,White,,Rural community,,41,Independent,,6423787
4/20/18 9:07,4/20/18 9:10,IP Address,100,176,TRUE,4/20/18 9:10,R_DH4yIPI8aqyBOGR,anonymous,EN,"I consent, begin the study",A33NXIRE45W7RV,,,,,,,7.9,3.5,9,,,,,Wisconsin,Female,,Associate degree,White,,Suburban community,,48,Republican Party,,4834179
4/20/18 9:08,4/20/18 9:10,IP Address,100,108,TRUE,4/20/18 9:10,R_31sij8wrWkJtK3D,anonymous,EN,"I consent, begin the study",A99XFZJQZBRU7,,,,2.4,5.6,7,,,,,,,,Texas,Male,,Some college but no degree,White,,Suburban community,,24,Independent,,6584064
4/20/18 9:08,4/20/18 9:10,IP Address,100,115,TRUE,4/20/18 9:10,R_3J9tATthdEIIT65,anonymous,EN,"I consent, begin the study",A2XRYF0L5ACD2E,3,4,5,,,,,,,,,,thanks,Ohio,Male,,Bachelor degree,White,,Suburban community,,70,Republican Party,,5323902
4/20/18 9:08,4/20/18 9:10,IP Address,100,112,TRUE,4/20/18 9:10,R_2yq32V5ritGzqaZ,anonymous,EN,"I consent, begin the study",A22I5RTLJTY3JZ,,,,,,,,,,4.7,2.6,7.3,,North Carolina,Male,,Bachelor degree,White,,Suburban community,,24,Independent,,4764537
4/20/18 9:08,4/20/18 9:10,IP Address,100,119,TRUE,4/20/18 9:10,R_3PN8MSeYNvnxz3c,anonymous,EN,"I consent, begin the study",A2W355OIAMEPCY,7,4.1,7.6,,,,,,,,,,,Illinois ,Female,,Bachelor degree,White,,Suburban community,,43,Democratic party,,8704402
4/20/18 9:10,4/20/18 9:11,IP Address,100,56,TRUE,4/20/18 9:11,R_30r7hKC4GZGgDo0,anonymous,EN,"I consent, begin the study",ARRT1LRK028JI,,,,,,,,,,7.7,3.5,8.3,,NJ,Female,,Associate degree,White,,City or urban community,,28,Democratic party,,912175
4/20/18 9:09,4/20/18 9:11,IP Address,100,120,TRUE,4/20/18 9:11,R_2qx6XddGal88BzK,anonymous,EN,"I consent, begin the study",A1LEWF3XCAKF39,,,,9,9,9,,,,,,,,co,Male,,Associate degree,Asian,,Suburban community,,29,Independent,,1081616
4/20/18 9:09,4/20/18 9:11,IP Address,100,127,TRUE,4/20/18 9:11,R_3ISlYG7EH9XPJgV,anonymous,EN,"I consent, begin the study",A1XDVD860H3PX4,,,,1,8.9,1.4,,,,,,,no,Massachusetts,Male,,Bachelor degree,White,,City or urban community,,36,Independent,,6989499
4/20/18 9:09,4/20/18 9:11,IP Address,100,117,TRUE,4/20/18 9:11,R_Ung2GjsbBUFaaC5,anonymous,EN,"I consent, begin the study",A1LR0VQIHQUJAM,,,,,,,,,,8,6.6,9,,texas,Female,,Some college but no degree,White,,Rural community,,32,Libertarian Party,,80101
4/20/18 9:08,4/20/18 9:11,IP Address,100,195,TRUE,4/20/18 9:12,R_1rwUQcstU8H8aDA,anonymous,EN,"I consent, begin the study",A39K4JNYDU0QMJ,,,,4.2,2.4,7.9,,,,,,,Completely clear.,Georgia,Female,,Bachelor degree,White,,Suburban community,,62,Democratic party,,6656589
4/20/18 9:08,4/20/18 9:12,IP Address,100,210,TRUE,4/20/18 9:12,R_1FQvcTcmY57BQPv,anonymous,EN,"I consent, begin the study",A3QHBISWW2TCWZ,,,,,,,4.5,7.9,9,,,,NO,Florida,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,69,Democratic party,,4647103
4/20/18 9:11,4/20/18 9:12,IP Address,100,66,TRUE,4/20/18 9:12,R_1GVQ1EyLhSkxLG2,anonymous,EN,"I consent, begin the study",A2C2KH7NE71S3A,9,9,1,,,,,,,,,,,Maryland,Male,,Bachelor degree,White,,City or urban community,,23,Democratic party,,1520337
4/20/18 9:10,4/20/18 9:12,IP Address,100,126,TRUE,4/20/18 9:12,R_3svLIKhwWA2e9tD,anonymous,EN,"I consent, begin the study",A1H278LTWSQ0WJ,9,7,9,,,,,,,,,,,California,Female,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,27,Democratic party,,6283489
4/20/18 9:08,4/20/18 9:12,IP Address,100,259,TRUE,4/20/18 9:12,R_RsoYvxwu3nysMuZ,anonymous,EN,"I consent, begin the study",A2B23DWO4WZRA,,,,,,,7,8,8,,,,No.  Everything was clear.  No problems.  Thanks!,Indiana,Female,,Some college but no degree,Black or African-American,,City or urban community,,43,Independent,,8297484
4/20/18 9:10,4/20/18 9:12,IP Address,100,112,TRUE,4/20/18 9:12,R_29uyTpKZbsYBDdF,anonymous,EN,"I consent, begin the study",A2WWDLAALUWWQ3,,,,9,2.8,7.3,,,,,,,,new york,Female,,Bachelor degree,White,,City or urban community,,31,Democratic party,,6166814
4/20/18 9:10,4/20/18 9:12,IP Address,100,145,TRUE,4/20/18 9:12,R_24i4nPArAZ3hqwM,anonymous,EN,"I consent, begin the study",AQ7GTQ19V1BGX,7.3,3.5,9,,,,,,,,,,,Texas,Female,,Some college but no degree,White,,Rural community,,32,Democratic party,,7728788
4/20/18 9:10,4/20/18 9:12,IP Address,100,158,TRUE,4/20/18 9:12,R_3fH55b3qrcEcP2f,anonymous,EN,"I consent, begin the study",A3HT4AO5DN5J2B,,,,,,,1,7.5,9,,,,no feedback,Michigan,Female,,Graduate degree,White,,Rural community,,58,Republican Party,,5813447
4/20/18 9:11,4/20/18 9:13,IP Address,100,94,TRUE,4/20/18 9:13,R_2B55TB5tiPdYz06,anonymous,EN,"I consent, begin the study",A2A6CBJZZDJNWF,,,,,,,8,4,7,,,,,New York,Female,,Graduate degree,White,,City or urban community,,35,Independent,,9092708
4/20/18 9:11,4/20/18 9:13,IP Address,100,136,TRUE,4/20/18 9:13,R_2uErx54CPAwqZ8V,anonymous,EN,"I consent, begin the study",A241PV6A122I5X,,,,,,,,,,8.9,2.3,7.1,,NC,Female,,Bachelor degree,White,,Suburban community,,32,Democratic party,,3827538
4/20/18 9:10,4/20/18 9:14,IP Address,100,217,TRUE,4/20/18 9:14,R_1EbyixXGMNhXNCP,anonymous,EN,"I consent, begin the study",A2CB4CIS5IK4TC,,,,,,,9,4.1,6.8,,,,,texas,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,Suburban community,,23,Democratic party,,8292775
4/20/18 9:12,4/20/18 9:14,IP Address,100,115,TRUE,4/20/18 9:14,R_2E0rQfwX5htiYKd,anonymous,EN,"I consent, begin the study",A3M4QQTWPU800M,,,,,,,,,,9,1.3,9,,pa,Female,,Some college but no degree,White,,Suburban community,,48,Republican Party,,8552905
4/20/18 9:12,4/20/18 9:14,IP Address,100,123,TRUE,4/20/18 9:14,R_1dH6o9O9bAoeyFL,anonymous,EN,"I consent, begin the study",A1JCKICNOC7DAB,,,,4,2,9,,,,,,,,Florida ,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,35,Republican Party,,4043227
4/20/18 9:11,4/20/18 9:15,IP Address,100,216,TRUE,4/20/18 9:15,R_3RkD0mhzbro8h6W,anonymous,EN,"I consent, begin the study",A31U7VGTEOY2RG,1,5,1,,,,,,,,,,i had no problem with the survey.,South Carolina,Female,,Some college but no degree,White,,Suburban community,,47,Republican Party,,1700988
4/20/18 9:13,4/20/18 9:15,IP Address,100,112,TRUE,4/20/18 9:15,R_3PhLf7UDibGoODK,anonymous,EN,"I consent, begin the study",A1V9K9L46WR7JD,,,,,,,8.2,8,1.4,,,,,CA,Female,,Some college but no degree,White,,Rural community,,44,Republican Party,,247929
4/20/18 9:13,4/20/18 9:15,IP Address,100,143,TRUE,4/20/18 9:15,R_32PyUtpudT76a2g,anonymous,EN,"I consent, begin the study",ASL9DJYE4F92C,,,,9,1,1,,,,,,,,Indiana,Female,,Bachelor degree,White,,Suburban community,,55,Independent,,433428
4/20/18 9:13,4/20/18 9:15,IP Address,100,129,TRUE,4/20/18 9:15,R_2bPMOYgq1lsH9HN,anonymous,EN,"I consent, begin the study",A2WAQLPXT615HQ,3,9,7.1,,,,,,,,,,,illinois,Female,,Some college but no degree,White,,Rural community,,29,Independent,,7530735
4/20/18 9:03,4/20/18 9:16,IP Address,100,784,TRUE,4/20/18 9:16,R_1lmBns1GzJ0C0Li,anonymous,EN,"I consent, begin the study",A2Z6EQWA4XJQGI,,,,1,4,3,,,,,,,,FL,Female,,Bachelor degree,Asian,,Suburban community,,23,Democratic party,,7375282
4/20/18 9:13,4/20/18 9:16,IP Address,100,155,TRUE,4/20/18 9:16,R_31sJR5buSuwXWIC,anonymous,EN,"I consent, begin the study",ACZPNPSA47Q23,1,1,1,,,,,,,,,,,Kentucky,Female,,Associate degree,White,,Suburban community,,42,Democratic party,,6294382
4/20/18 9:15,4/20/18 9:16,IP Address,100,82,TRUE,4/20/18 9:16,R_1nU4AVtjDABF4Zp,anonymous,EN,"I consent, begin the study",A26L7403RHRQP8,,,,,,,2,8.2,4.6,,,,,Connecticut,Female,,Associate degree,White,,Suburban community,,26,Democratic party,,6318767
4/20/18 9:14,4/20/18 9:16,IP Address,100,138,TRUE,4/20/18 9:16,R_2Ea5wjGBNWVGX02,anonymous,EN,"I consent, begin the study",A38KA8KXRLEM7M,,,,,,,,,,9,1.9,7,,Arkansas,Male,,Graduate degree,White,,Rural community,,36,Libertarian Party,,1786528
4/20/18 9:14,4/20/18 9:17,IP Address,100,173,TRUE,4/20/18 9:17,R_RrfpTEz41IirqJb,anonymous,EN,"I consent, begin the study",A1YATC681A2FIH,,,,9,2,9,,,,,,,,Ohio,Female,,Associate degree,White,,City or urban community,,60,Other (please specify):,Constitution,5674616
4/20/18 9:11,4/20/18 9:17,IP Address,100,359,TRUE,4/20/18 9:17,R_pa7IRiiN9LAz1uh,anonymous,EN,"I consent, begin the study",AZD19ZOAAHSYBO,,,,,,,,,,3,4,1,,WASHINGON,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,66,Republican Party,,1347285
4/20/18 9:13,4/20/18 9:17,IP Address,100,265,TRUE,4/20/18 9:17,R_2rCnOSuBOqIRvM5,anonymous,EN,"I consent, begin the study",AZAA9RG2GD77W,,,,,,,7.8,6.8,9,,,,Thank you for the short survey,New Jersey ,Female,,Some college but no degree,White,,Suburban community,,30,Green Party,,8781345
4/20/18 9:11,4/20/18 9:17,IP Address,100,357,TRUE,4/20/18 9:17,R_1DoHiln5dUzeQgQ,anonymous,EN,"I consent, begin the study",AS2WTWYVRW9BV,1.8,4.7,6,,,,,,,,,,no,KY,Male,,Some college but no degree,White,,Suburban community,,41,Republican Party,,4192559
4/20/18 9:14,4/20/18 9:18,IP Address,100,198,TRUE,4/20/18 9:18,R_2EEv2mJZWN9XI0s,anonymous,EN,"I consent, begin the study",A98E8M4QLI9RS,,,,,,,,,,8.1,2.9,7,,Georgia,Female,,Associate degree,White,,Suburban community,,51,Democratic party,,8970235
4/20/18 9:16,4/20/18 9:18,IP Address,100,87,TRUE,4/20/18 9:18,R_dap6zKHil0MyYWR,anonymous,EN,"I consent, begin the study",A1R37XA9QPSIAN,,,,,,,9,6.8,3.2,,,,,Idaho,Male,,Some college but no degree,White,,Rural community,,61,Republican Party,,9016308
4/20/18 9:16,4/20/18 9:18,IP Address,100,123,TRUE,4/20/18 9:18,R_1NkqFIGLKvXSErH,anonymous,EN,"I consent, begin the study",A107V1K6AZNU90,1,5.9,1,,,,,,,,,,,Pennsylvania,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,29,Democratic party,,7682769
4/20/18 9:16,4/20/18 9:18,IP Address,100,134,TRUE,4/20/18 9:18,R_r8XbP2UXa25Hr0Z,anonymous,EN,"I consent, begin the study",ATD9IHXHMQURL,,,,6.7,5.8,5.6,,,,,,,,Missouri,Female,,Graduate degree,White,,Suburban community,,27,Democratic party,,8109357
4/20/18 9:16,4/20/18 9:19,IP Address,100,198,TRUE,4/20/18 9:19,R_23gbQeShWbpAq25,anonymous,EN,"I consent, begin the study",A261NEZSEFSRQI,,,,,,,4,6,4.5,,,,Everything went smoothly.,NM,Male,,Associate degree,White,,Rural community,,30,Independent,,9598694
4/20/18 9:17,4/20/18 9:20,IP Address,100,186,TRUE,4/20/18 9:20,R_2DUBueOB5wvxsnl,anonymous,EN,"I consent, begin the study",A1DDBMHUUD900B,,,,,,,,,,2.9,9,4.7,,Tx,Female,,Some college but no degree,White,,City or urban community,,43,Republican Party,,9402376
4/20/18 9:18,4/20/18 9:20,IP Address,100,111,TRUE,4/20/18 9:20,R_1gRsLT9wIEwzXW0,anonymous,EN,"I consent, begin the study",A3IHE6WRRQJSBS,,,,,,,,,,6.5,2.1,8.6,No,Florida,Female,,Associate degree,"Spanish, Hispanic, or Latino",,City or urban community,,20,Democratic party,,6333561
4/20/18 9:19,4/20/18 9:20,IP Address,100,94,TRUE,4/20/18 9:20,R_1LCmJGBO8rgReju,anonymous,EN,"I consent, begin the study",AGWPS6U038C5M,8,4,8,,,,,,,,,,,Alabama,Male,,Graduate degree,White,,City or urban community,,29,Democratic party,,8573840
4/20/18 9:20,4/20/18 9:21,IP Address,100,57,TRUE,4/20/18 9:21,R_31YHfFP8Z24EvnJ,anonymous,EN,"I consent, begin the study",A3K8J4N2M38P0S,,,,,,,7.6,6.6,4,,,,Great survey!,Georgia,Male,,Bachelor degree,White,,City or urban community,,29,Republican Party,,9372476
4/20/18 9:19,4/20/18 9:21,IP Address,100,92,TRUE,4/20/18 9:21,R_25TT8ffdmEqBPWJ,anonymous,EN,"I consent, begin the study",A37QWQ2JM711L2,,,,9,9,9,,,,,,,,Wisconsin,Male,,Bachelor degree,White,,Suburban community,,32,Republican Party,,1996148
4/20/18 9:19,4/20/18 9:22,IP Address,100,189,TRUE,4/20/18 9:22,R_3ragZB5wm4LFASl,anonymous,EN,"I consent, begin the study",A32XODQOC2CCDG,,,,9,5,9,,,,,,,,California,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,25,Democratic party,,7905252
4/20/18 9:20,4/20/18 9:22,IP Address,100,146,TRUE,4/20/18 9:22,R_1EiKxPoKHl8fIY4,anonymous,EN,"I consent, begin the study",A1MJYZ0FIKMBFV,5,1,9,,,,,,,,,,,Tennessee,Female,,Bachelor degree,White,,Suburban community,,26,Republican Party,,9014988
4/20/18 9:20,4/20/18 9:22,IP Address,100,138,TRUE,4/20/18 9:22,R_805VXG4S8K4lEVr,anonymous,EN,"I consent, begin the study",A35ZVO654GOBP5,,,,9,9,8,,,,,,,none,Oklahoma,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,41,Independent,,8855184
4/20/18 9:21,4/20/18 9:23,IP Address,100,103,TRUE,4/20/18 9:23,R_tG1Q0Eb5gBzujoB,anonymous,EN,"I consent, begin the study",A29AX5O8KL48F8,,,,,,,4.9,7.3,8.9,,,,,Florida,Male,,Bachelor degree,Asian,,Suburban community,,35,Democratic party,,2778143
4/20/18 9:22,4/20/18 9:23,IP Address,100,89,TRUE,4/20/18 9:23,R_rcCJ8GXHxGdqJhf,anonymous,EN,"I consent, begin the study",A1GV0DR94IF4SN,1,9,9,,,,,,,,,,,illinois,Female,,Associate degree,White,,Rural community,,40,Republican Party,,2263003
4/20/18 9:21,4/20/18 9:23,IP Address,100,120,TRUE,4/20/18 9:23,R_3fUyouyvQpzarvC,anonymous,EN,"I consent, begin the study",A36QBKROJ4J9EJ,9,1,7.5,,,,,,,,,,,TX,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,City or urban community,,49,Republican Party,,6761489
4/20/18 9:22,4/20/18 9:24,IP Address,100,112,TRUE,4/20/18 9:24,R_3CUBFS3SJ03P5Ru,anonymous,EN,"I consent, begin the study",A2IXFVW8GE5NYE,,,,,,,1,8,8,,,,none,tx,Male,,Some college but no degree,White,,Suburban community,,48,Republican Party,,6608225
4/20/18 9:23,4/20/18 9:24,IP Address,100,97,TRUE,4/20/18 9:24,R_2QX9iWFnvV6MND5,anonymous,EN,"I consent, begin the study",A1QSUIQRZFQ85E,,,,,,,,,,5.1,8,6,,Virginia,Male,,Graduate degree,"Spanish, Hispanic, or Latino",,Suburban community,,42,Democratic party,,6110546
4/20/18 9:22,4/20/18 9:24,IP Address,100,112,TRUE,4/20/18 9:24,R_UQ5Rgt5VfGhYgF3,anonymous,EN,"I consent, begin the study",A1TM5TYL7AI19V,,,,,,,,,,6.1,5.2,7.3,,Nebraska,Male,,Bachelor degree,White,,Rural community,,26,Democratic party,,4943021
4/20/18 9:23,4/20/18 9:25,IP Address,100,122,TRUE,4/20/18 9:25,R_27TnY1W2Szw0Nc4,anonymous,EN,"I consent, begin the study",A3LOAQDFJV70AI,,,,,,,1,9,4.3,,,,,Minnesota ,Female,,Some college but no degree,White,,Suburban community,,21,Independent,,1622513
4/20/18 9:22,4/20/18 9:25,IP Address,100,218,TRUE,4/20/18 9:25,R_2EbJFj7iINXTrQt,anonymous,EN,"I consent, begin the study",A2DHFZAZ66A5OR,,,,,,,,,,7,9,9,,California,Male,,Some college but no degree,White,,Rural community,,57,Republican Party,,5385926
4/20/18 9:23,4/20/18 9:25,IP Address,100,167,TRUE,4/20/18 9:25,R_0wHh6VtsPWkwulj,anonymous,EN,"I consent, begin the study",A22LLCN5WBKJJI,,,,4.4,2.9,7.4,,,,,,,None,New Jersey,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,33,Independent,,1606041
4/20/18 9:23,4/20/18 9:25,IP Address,100,116,TRUE,4/20/18 9:25,R_3iQlrhG455xMRnW,anonymous,EN,"I consent, begin the study",A3M9W3AHFXAZZ,3.2,1,9,,,,,,,,,,,North Carolina,Female,,Bachelor degree,White,,Suburban community,,46,Republican Party,,2719475
4/20/18 9:20,4/20/18 9:26,IP Address,100,359,TRUE,4/20/18 9:26,R_1gTQjDigrPv8ldA,anonymous,EN,"I consent, begin the study",A2AFHECSC7X9ZL,,,,,,,,,,1,5,1,,PA,Female,,Associate degree,White,,Rural community,,47,Independent,,9986951
4/20/18 9:25,4/20/18 9:26,IP Address,100,98,TRUE,4/20/18 9:26,R_2dJXPufG17fvJ79,anonymous,EN,"I consent, begin the study",A3J6650P8O9GXI,3.7,5.1,4.4,,,,,,,,,,,CO,Female,,Graduate degree,White,,City or urban community,,51,Democratic party,,1535048
4/20/18 9:23,4/20/18 9:27,IP Address,100,200,TRUE,4/20/18 9:27,R_2az8RwxplYhzEB2,anonymous,EN,"I consent, begin the study",A2L73JKDFWI0KJ,,,,1,1,1,,,,,,,All was clear.,Florida,Female,,Some college but no degree,White,,Other (please specify):,Island town,59,Democratic party,,362127
4/20/18 9:26,4/20/18 9:27,IP Address,100,77,TRUE,4/20/18 9:27,R_3Mhhil2AqeZaBnf,anonymous,EN,"I consent, begin the study",A1ANSFI5L7SUUH,,,,,,,5.1,5.1,5.1,,,,maybe confusing a little,fl,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,Suburban community,,28,"Green Party,Independent",,7384651
4/20/18 9:25,4/20/18 9:28,IP Address,100,129,TRUE,4/20/18 9:28,R_uwwQEEHB0XRIOzf,anonymous,EN,"I consent, begin the study",A1Z807JZ7LDI11,,,,9,1.9,8.2,,,,,,,,Kansas,Female,,Associate degree,White,,City or urban community,,54,Democratic party,,8456669
4/20/18 9:26,4/20/18 9:28,IP Address,100,102,TRUE,4/20/18 9:28,R_0pOwioY4ZfwP9qF,anonymous,EN,"I consent, begin the study",A1SE2C1JHIBIMZ,,,,,,,,,,5,9,1,kind of confusing,AR,Female,,Some college but no degree,White,,Rural community,,41,Republican Party,,7542842
4/20/18 9:27,4/20/18 9:28,IP Address,100,83,TRUE,4/20/18 9:28,R_3PH1IoF9VzhkymQ,anonymous,EN,"I consent, begin the study",A356EVHB3TU90R,,,,8.2,2.9,9,,,,,,,no,Illinois,Female,,Bachelor degree,White,,Suburban community,,47,Republican Party,,8580590
4/20/18 9:27,4/20/18 9:29,IP Address,100,120,TRUE,4/20/18 9:29,R_6m3ABRSRa9dmokF,anonymous,EN,"I consent, begin the study",A1N7AZDWEA0S7X,,,,,,,,,,9,2,9,,New Jersey,Female,,Graduate degree,White,,Suburban community,,43,Independent,,2662830
4/20/18 9:26,4/20/18 9:29,IP Address,100,158,TRUE,4/20/18 9:29,R_2aUEzXLy7Uymi8S,anonymous,EN,"I consent, begin the study",AOUZBLGN7NVT0,6.1,3.1,7.4,,,,,,,,,,,Michigan ,Female,,Associate degree,White,,Suburban community,,32,Democratic party,,3478135
4/20/18 9:27,4/20/18 9:29,IP Address,100,94,TRUE,4/20/18 9:29,R_1ohackmQrMOxUZo,anonymous,EN,"I consent, begin the study",A37GQDZ9JFQD0E,,,,,,,,,,9,4.7,8,,Illinois,Male,,Bachelor degree,White,,Suburban community,,27,Democratic party,,9844511
4/20/18 9:28,4/20/18 9:29,IP Address,100,64,TRUE,4/20/18 9:29,R_ZxWypXWIyDyTpgl,anonymous,EN,"I consent, begin the study",ATA9AZBKH2LNZ,,,,,,,3.7,6.1,6.4,,,,No,NH,Female,,Some college but no degree,White,,City or urban community,,20,Independent,,2290816
4/20/18 9:28,4/20/18 9:29,IP Address,100,87,TRUE,4/20/18 9:29,R_yO88HgmxgZFFUdP,anonymous,EN,"I consent, begin the study",A2U99ZHOS4YXTL,1,5,8.6,,,,,,,,,,n/a,Florida,Female,,Associate degree,"Spanish, Hispanic, or Latino",,Suburban community,,27,Independent,,5274328
4/20/18 9:27,4/20/18 9:29,IP Address,100,153,TRUE,4/20/18 9:29,R_1LBw0njC9MQDkAc,anonymous,EN,"I consent, begin the study",A3DSR11QOMALGX,,,,,,,1,9,9,,,,,SC,Male,,Some college but no degree,White,,Suburban community,,26,Independent,,8666817
4/20/18 9:28,4/20/18 9:30,IP Address,100,88,TRUE,4/20/18 9:30,R_2w4PogoHiDB284d,anonymous,EN,"I consent, begin the study",A28S6TTII9JDNI,1,9,1,,,,,,,,,,No,Ohio,Male,,Some college but no degree,White,,City or urban community,,38,Independent,,3842566
4/20/18 9:28,4/20/18 9:30,IP Address,100,101,TRUE,4/20/18 9:30,R_7WzI0MOTp9JZM8F,anonymous,EN,"I consent, begin the study",AVDXKPOHZB55B,,,,,,,,,,4,5.2,9,,NH,Female,,Graduate degree,White,,City or urban community,,31,Republican Party,,6782158
4/20/18 9:28,4/20/18 9:30,IP Address,100,136,TRUE,4/20/18 9:30,R_2wySIYrFZVMwraS,anonymous,EN,"I consent, begin the study",A1DE0J98KFXN0Z,,,,,,,1,5.1,1,,,,,Colorado,Female,,Some college but no degree,White,,City or urban community,,31,Democratic party,,5223838
4/20/18 9:29,4/20/18 9:30,IP Address,100,89,TRUE,4/20/18 9:30,R_81itudLKYDH62fn,anonymous,EN,"I consent, begin the study",A349HWV2Q572GJ,,,,1,3,6.5,,,,,,,,California,Male,,Some college but no degree,White,,City or urban community,,36,Independent,,9607828
4/20/18 9:28,4/20/18 9:30,IP Address,100,152,TRUE,4/20/18 9:30,R_31zWy77aqWXIMM9,anonymous,EN,"I consent, begin the study",AE1YA7Q3UKPRI,,,,8.1,1.1,8.9,,,,,,,none,Colorado,Female,,Bachelor degree,White,,City or urban community,,34,Independent,,66570
4/20/18 9:29,4/20/18 9:31,IP Address,100,71,TRUE,4/20/18 9:31,R_1OHrM6kzWMeTrIE,anonymous,EN,"I consent, begin the study",A3JNABTVQM9MK5,4,4,6,,,,,,,,,,,Minnesota,Male,,Graduate degree,White,,Suburban community,,35,Independent,,5900162
4/20/18 9:29,4/20/18 9:31,IP Address,100,96,TRUE,4/20/18 9:31,R_cLMU2Kb1gOMp97j,anonymous,EN,"I consent, begin the study",A1CPNA5L0J834N,,,,,,,2.7,8.6,4.1,,,,"none thank you
",Colorado,Female,,Some college but no degree,White,,City or urban community,,33,Republican Party,,1578631
4/20/18 9:29,4/20/18 9:31,IP Address,100,158,TRUE,4/20/18 9:32,R_3PXJp2oXd1obXMx,anonymous,EN,"I consent, begin the study",A1NH9NLE8FFVSW,,,,,,,,,,8.5,5.5,9,,CA,Female,,Bachelor degree,Asian,,City or urban community,,35,Democratic party,,2630643
4/20/18 9:30,4/20/18 9:32,IP Address,100,124,TRUE,4/20/18 9:32,R_3aZUm7h2AKC9fZ7,anonymous,EN,"I consent, begin the study",A14AM07AD1YJZP,,,,1.9,8.1,7.2,,,,,,,An explanation of payback rate would be nice.,California,Male,,Graduate degree,White,,Suburban community,,40,Independent,,8563728
4/20/18 9:29,4/20/18 9:32,IP Address,100,177,TRUE,4/20/18 9:32,R_eLqnPfihjwV8bDP,anonymous,EN,"I consent, begin the study",A3AT9S1CF9QV4K,,,,,,,1,6.2,6.1,,,,"good job, and thanks.",TN,Male,,Bachelor degree,White,,City or urban community,,77,Independent,,1650166
4/20/18 9:30,4/20/18 9:32,IP Address,100,144,TRUE,4/20/18 9:32,R_3hiqJ8Y2NHnAWa1,anonymous,EN,"I consent, begin the study",A3QJJR5Y3XE92N,,,,,,,,,,6.5,3,8.8,no,ca,Male,,Graduate degree,White,,Suburban community,,37,Democratic party,,736623
4/20/18 9:31,4/20/18 9:32,IP Address,100,57,TRUE,4/20/18 9:32,R_ZgUOcEXCWJsVg9r,anonymous,EN,"I consent, begin the study",AY7118XTQ3FDG,,,,,,,1,7.3,4.1,,,,,PA,Female,,Bachelor degree,White,,City or urban community,,23,Democratic party,,8225150
4/20/18 9:31,4/20/18 9:32,IP Address,100,80,TRUE,4/20/18 9:32,R_3IVL9V8dnM0lcoe,anonymous,EN,"I consent, begin the study",A30KKDFHZL9L4C,,,,8.6,1.7,4.7,,,,,,,,Alabama,Male,,Bachelor degree,White,,Rural community,,24,Independent,,3165430
4/20/18 9:31,4/20/18 9:33,IP Address,100,141,TRUE,4/20/18 9:33,R_3FUQJEEgOGv2ngN,anonymous,EN,"I consent, begin the study",A1J5529YSXVPBR,8.3,4,7.1,,,,,,,,,,,Louisiana,Female,,Bachelor degree,White,,Suburban community,,30,Democratic party,,3013139
4/20/18 9:28,4/20/18 9:34,IP Address,100,364,TRUE,4/20/18 9:34,R_3pih3GbQORyyHyN,anonymous,EN,"I consent, begin the study",A3DFL72CC0P7UE,,,,1,9,1,,,,,,,,NJ,Male,,Bachelor degree,White,,Suburban community,,63,Democratic party,,6205084
4/20/18 9:33,4/20/18 9:34,IP Address,100,82,TRUE,4/20/18 9:34,R_24pZ2TiJKsA6Gc2,anonymous,EN,"I consent, begin the study",A231ZXYHPSNUJQ,,,,,,,9,9,9,,,,,California,Female,,Bachelor degree,Black or African-American,,City or urban community,,35,Democratic party,,9544032
4/20/18 9:31,4/20/18 9:34,IP Address,100,187,TRUE,4/20/18 9:34,R_3HhaeXRlrcDWQeY,anonymous,EN,"I consent, begin the study",A2W8ZODKKQ7RYP,,,,,,,,,,8.3,2,9,,Michigan,Female,,Bachelor degree,White,,Rural community,,48,Republican Party,,2939438
4/20/18 9:32,4/20/18 9:34,IP Address,100,135,TRUE,4/20/18 9:34,R_2vlcGQDOJkMG4yA,anonymous,EN,"I consent, begin the study",A1L0FBURJFGG2E,,,,6.5,3.6,9,,,,,,,Everything was clear.,Arkansas,Female,,Bachelor degree,White,,Rural community,,29,Democratic party,,5752366
4/20/18 9:32,4/20/18 9:35,IP Address,100,173,TRUE,4/20/18 9:35,R_ptLxhtJjcfvbjwt,anonymous,EN,"I consent, begin the study",A2DW21D4LNQQ3P,,,,,,,1.3,6.8,3.5,,,,,Georgia,Female,,Some college but no degree,White,,Suburban community,,52,Republican Party,,5575342
4/20/18 9:33,4/20/18 9:35,IP Address,100,144,TRUE,4/20/18 9:35,R_3mgErKnefLhavEs,anonymous,EN,"I consent, begin the study",A32D82L59RAXMC,,,,3.9,2.5,2.8,,,,,,,No.,Virginia,Female,,Graduate degree,White,,Rural community,,27,Republican Party,,439287
4/20/18 9:31,4/20/18 9:36,IP Address,100,271,TRUE,4/20/18 9:36,R_1Yrgan5n2k5M1JD,anonymous,EN,"I consent, begin the study",A3GZYWA9S6J0K9,9,4.1,5.1,,,,,,,,,,,MO,Female,,Bachelor degree,White,,City or urban community,,45,Other (please specify):,Socialist,3692009
4/20/18 9:34,4/20/18 9:37,IP Address,100,181,TRUE,4/20/18 9:37,R_UR3CmRMpbMmujPb,anonymous,EN,"I consent, begin the study",A3K1OWPNPP2JIE,,,,,,,,,,1,7,8,,South Carolina ,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,31,Independent,,1713302
4/20/18 9:34,4/20/18 9:37,IP Address,100,179,TRUE,4/20/18 9:37,R_2CrZe6A10N7sDkx,anonymous,EN,"I consent, begin the study",ALI92G1065WRG,8,3,7,,,,,,,,,,Made sense :-),Pennsylvania,Male,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,38,Independent,,6936200
4/20/18 9:35,4/20/18 9:37,IP Address,100,173,TRUE,4/20/18 9:38,R_3HUCMisBZNkT12n,anonymous,EN,"I consent, begin the study",A3PUU1XU4C1A3V,,,,,,,5,5,1.9,,,,,Texas,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,59,Democratic party,,788656
4/20/18 9:34,4/20/18 9:38,IP Address,100,197,TRUE,4/20/18 9:38,R_1gUgQ9U1RmRFxxA,anonymous,EN,"I consent, begin the study", A3RT82GOZ3OGJO,,,,,,,,,,8.1,3.1,9,none,Arizona,Male,,Some college but no degree,White,,Suburban community,,67,Independent,,3817689
4/20/18 9:36,4/20/18 9:38,IP Address,100,96,TRUE,4/20/18 9:38,R_0PV7LIiH6GTDxst,anonymous,EN,"I consent, begin the study",A1HMGPUALNY8XO,4,5.9,7.2,,,,,,,,,,,CA,Female,,Graduate degree,"White,Asian",,Suburban community,,27,Libertarian Party,,7496430
4/20/18 9:36,4/20/18 9:38,IP Address,100,109,TRUE,4/20/18 9:38,R_1mJ0CYxtfjzwR3p,anonymous,EN,"I consent, begin the study",AR4UT0KDQ6PM3,,,,1.9,8.4,6.7,,,,,,,,California,Female,,Associate degree,White,,Suburban community,,40,Republican Party,,9143708
4/20/18 9:36,4/20/18 9:38,IP Address,100,133,TRUE,4/20/18 9:38,R_8eM8QCIMrV9ZV4Z,anonymous,EN,"I consent, begin the study",ATOV0H5KQHI29,,,,,,,,,,1,9,9,"
I enjoyed helping with your survey, Look forward to working with you in the future.",KY,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,54,Republican Party,,5768687
4/20/18 9:36,4/20/18 9:39,IP Address,100,219,TRUE,4/20/18 9:39,R_1gNp0kNpFJy3frr,anonymous,EN,"I consent, begin the study",AYB7U8LZ87F0K,9,8.8,8.7,,,,,,,,,,no,NYS,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,43,Independent,,6314577
4/20/18 9:36,4/20/18 9:40,IP Address,100,249,TRUE,4/20/18 9:40,R_1hKlJO2rG53M6bD,anonymous,EN,"I consent, begin the study",A2TRUH3HPVOA8K,,,,8.6,2.5,7.5,,,,,,,,Virginia,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,18,Republican Party,,6134807
4/20/18 9:36,4/20/18 9:40,IP Address,100,216,TRUE,4/20/18 9:40,R_3koLoiN3vaN5Z78,anonymous,EN,"I consent, begin the study",A3F3B1H704Q751,1.9,4.8,5.1,,,,,,,,,,no,sc,Female,,Some college but no degree,White,,Suburban community,,45,Republican Party,,5063493
4/20/18 9:36,4/20/18 9:40,IP Address,100,230,TRUE,4/20/18 9:40,R_2Y9Q59cxFAcFHi7,anonymous,EN,"I consent, begin the study",A26RO8GGTQAXGG,,,,,,,8.2,3.5,1.9,,,,,oregon,Female,,Bachelor degree,White,,Suburban community,,54,Democratic party,,6066113
4/20/18 9:36,4/20/18 9:42,IP Address,100,345,TRUE,4/20/18 9:42,R_SP1Uk0P8Cxgcvg5,anonymous,EN,"I consent, begin the study",A2TN5NSHC2BZ12,,,,2,5,3,,,,,,,,California,Female,,Bachelor degree,Asian,,Suburban community,,32,Democratic party,,1475384
4/20/18 9:41,4/20/18 9:42,IP Address,100,77,TRUE,4/20/18 9:42,R_6DbQ1t2QxkVJtoR,anonymous,EN,"I consent, begin the study",A3L2MLJTYY5PTP,,,,,,,8.2,7.4,8.3,,,,,rhode island,Female,,Graduate degree,White,,Suburban community,,27,Democratic party,,1284681
4/20/18 9:41,4/20/18 9:42,IP Address,100,103,TRUE,4/20/18 9:42,R_2SHLc34k97yx9aX,anonymous,EN,"I consent, begin the study",A1WJQFUJFDCST5,9,1,9,,,,,,,,,,,iowa,Male,,Associate degree,White,,City or urban community,,44,Republican Party,,7280868
4/20/18 9:33,4/20/18 9:42,IP Address,100,532,TRUE,4/20/18 9:42,R_3ssQb7asm3VGUYo,anonymous,EN,"I consent, begin the study",A1CMDCHS6TMIHU,,,,,,,7.2,8.2,6.4,,,,,WI,Female,,Bachelor degree,White,,Suburban community,,33,Independent,,2895889
4/20/18 9:37,4/20/18 9:44,IP Address,100,390,TRUE,4/20/18 9:44,R_2tG6vX6ZssYM74x,anonymous,EN,"I consent, begin the study",A1ZNZA7FCK03J9,,,,,,,,,,7.9,2.5,3.4,The survey kept giving me an error code. I don't know if my information will be processed correctly. I stated that giving the money to person A was completely fair and for the other 2 choices I had 4 and 3 as my choices.,Michigan,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,46,Republican Party,,1768966
4/20/18 9:41,4/20/18 9:44,IP Address,100,179,TRUE,4/20/18 9:44,R_1lv5hHJZZq6hyrz,anonymous,EN,"I consent, begin the study",A1J7C4V2AZSHQX,,,,9,1,2.1,,,,,,,,Tennessee,Male,,Bachelor degree,White,,Suburban community,,33,Democratic party,,6123473
4/20/18 9:43,4/20/18 9:44,IP Address,100,108,TRUE,4/20/18 9:45,R_3HCzvVc5mdBwT55,anonymous,EN,"I consent, begin the study",A2DSMI4NVFAVV1,,,,,,,4.9,7.3,9,,,,,NH,Female,,Bachelor degree,Asian,,Suburban community,,42,Independent,,5397253
4/20/18 9:43,4/20/18 9:45,IP Address,100,77,TRUE,4/20/18 9:45,R_2XiHjKCHavKT67x,anonymous,EN,"I consent, begin the study",A1036BH0RBAF1O,,,,,,,,,,5.1,4.8,8,,texas,Male,,Bachelor degree,White,,Suburban community,,24,Democratic party,,1915397
4/20/18 9:43,4/20/18 9:45,IP Address,100,91,TRUE,4/20/18 9:45,R_3KByWCf4yZpk1YN,anonymous,EN,"I consent, begin the study",A29AEPWSPGH0HX,9,1.4,9,,,,,,,,,,,PA,Male,,Bachelor degree,"White,Asian",,Suburban community,,20,Democratic party,,1616368
4/20/18 9:44,4/20/18 9:45,IP Address,100,90,TRUE,4/20/18 9:45,R_30kGKF8ALLenjDi,anonymous,EN,"I consent, begin the study",A1SMUBAUJSL6P3,1,9,7,,,,,,,,,,,FL,Male,,Some college but no degree,"Spanish, Hispanic, or Latino",,Suburban community,,29,"Democratic party,Independent",,2427266
4/20/18 9:42,4/20/18 9:45,IP Address,100,195,TRUE,4/20/18 9:45,R_3jTJwen6PmYTmDv,anonymous,EN,"I consent, begin the study",A2XKIP0PJ3FJ20,9,7.1,5.9,,,,,,,,,,"A sincere thank you for the work :)
",CA,Male,,Associate degree,White,,Rural community,,68,Independent,,9659388
4/20/18 9:42,4/20/18 9:46,IP Address,100,205,TRUE,4/20/18 9:46,R_2CK981UaZPTQ4x9,anonymous,EN,"I consent, begin the study",A1SWNWA75A3KGH,,,,9,1,9,,,,,,,,NY,Male,,Bachelor degree,Asian,,Suburban community,,20,Republican Party,,6899266
4/20/18 9:39,4/20/18 9:46,IP Address,100,412,TRUE,4/20/18 9:46,R_2ONlNHB3RIQNACI,anonymous,EN,"I consent, begin the study",AXWD45GWTLWU6,,,,6,5,2,,,,,,,"I wasn't sure if repayment was his payment amount or interest rate. So does he have to pay the $50000 back all at once, and person B has to pay it back 20% at a time?",New Mexico,Male,,Associate degree,"Spanish, Hispanic, or Latino",,Suburban community,,32,Independent,,8196281
4/20/18 9:42,4/20/18 9:46,IP Address,100,211,TRUE,4/20/18 9:46,R_1EdhefLAImF0mVA,anonymous,EN,"I consent, begin the study",A3RYTY3QHRXNIY,,,,,,,,,,2.1,6.9,2.1,No,Tennessee ,Female,,Some college but no degree,White,,Suburban community,,30,Democratic party,,3566903
4/20/18 9:44,4/20/18 9:46,IP Address,100,114,TRUE,4/20/18 9:46,R_3032i4ZirBD7j0r,anonymous,EN,"I consent, begin the study",A1NDM9R54FJMPW,,,,,,,7.6,8.1,7.4,,,,,Ohio,Female,,Bachelor degree,White,,Suburban community,,28,Republican Party,,4811876
4/20/18 9:44,4/20/18 9:46,IP Address,100,138,TRUE,4/20/18 9:46,R_3nfwonkHpFFbeVQ,anonymous,EN,"I consent, begin the study",A2251NUVA69G7E,,,,9,2.5,7.5,,,,,,,no,virginia,Male,,Bachelor degree,White,,Rural community,,35,Democratic party,,2843283
4/20/18 9:44,4/20/18 9:47,IP Address,100,155,TRUE,4/20/18 9:47,R_SJLLU0VFGYYmIBH,anonymous,EN,"I consent, begin the study",AXF0OX50YZQC6,,,,,,,,,,2,8,8,,Texas,Male,,Some college but no degree,White,,Suburban community,,33,Independent,,9636729
4/20/18 9:31,4/20/18 9:48,IP Address,100,1024,TRUE,4/20/18 9:48,R_1fjBQMZKvlyKLfl,anonymous,EN,"I consent, begin the study",A3P2LT53J1GUBG,7,8.7,8.8,,,,,,,,,,none,MA,Male,,Bachelor degree,"Asian,Asian-American",,Suburban community,,36,Independent,,5016943
4/20/18 9:45,4/20/18 9:48,IP Address,100,184,TRUE,4/20/18 9:48,R_3CVOpsJtmuJfPl3,anonymous,EN,"I consent, begin the study",A28O0LXEATB5XE,,,,,,,,,,2.4,4,5.7,none,GA,Female,,Some college but no degree,White,,Suburban community,,50,Independent,,4890592
4/20/18 9:47,4/20/18 9:49,IP Address,100,138,TRUE,4/20/18 9:49,R_2ZEy7Bkolz5tz5w,anonymous,EN,"I consent, begin the study",AUOV4PHNENBJB,9,2,2,,,,,,,,,,,California,Male,,Graduate degree,White,,Suburban community,,56,Libertarian Party,,4073451
4/20/18 9:46,4/20/18 9:49,IP Address,100,177,TRUE,4/20/18 9:49,R_3GlYxNt0YaqP3Nd,anonymous,EN,"I consent, begin the study",A362CV8OOYJA6W,,,,,,,3.8,6.1,5.7,,,,no,michigan,Female,,Some college but no degree,White,,Suburban community,,47,Democratic party,,6589721
4/20/18 9:47,4/20/18 9:49,IP Address,100,145,TRUE,4/20/18 9:49,R_3KCKotcUGeMHfLR,anonymous,EN,"I consent, begin the study",AC4JE0Z8N0R35,,,,,,,,,,1,9,1,,flORIDA,Male,,Associate degree,"Spanish, Hispanic, or Latino",,City or urban community,,67,Republican Party,,6350033
4/20/18 9:48,4/20/18 9:50,IP Address,100,71,TRUE,4/20/18 9:50,R_1jPorjdxDTdx2m1,anonymous,EN,"I consent, begin the study",A1BPTM04YTDWHC,,,,1,9,1,,,,,,,,Oregon,Female,,Bachelor degree,White,,Suburban community,,27,Independent,,4653160
4/20/18 9:45,4/20/18 9:50,IP Address,100,257,TRUE,4/20/18 9:50,R_2rj4oHkXKrTXqLg,anonymous,EN,"I consent, begin the study",AZBH4LJ5SL456,,,,9,5,9,,,,,,,,Kentucky,Female,,Some college but no degree,White,,Rural community,,36,Republican Party,,280360
4/20/18 9:48,4/20/18 9:50,IP Address,100,108,TRUE,4/20/18 9:50,R_2y9IkEQd8arqRoZ,anonymous,EN,"I consent, begin the study",A22DDO8NILSX6O,7.1,5.9,9,,,,,,,,,,Easy to understand and complete.,Utah,Female,,Some college but no degree,White,,Suburban community,,50,Democratic party,,317631
4/20/18 9:49,4/20/18 9:51,IP Address,100,119,TRUE,4/20/18 9:51,R_1gI82sDNKOq8GRO,anonymous,EN,"I consent, begin the study",A021107112W946RL28SWJ,,,,,,,9,2.5,8.5,,,,,New York,Male,,Bachelor degree,White,,Suburban community,,25,Republican Party,,5937602
4/20/18 9:44,4/20/18 9:51,IP Address,100,406,TRUE,4/20/18 9:51,R_Y3VyTp0aBHamVfb,anonymous,EN,"I consent, begin the study",A1J8MOG62G8RVZ,,,,,,,1,4.7,9,,,,"I didn't know what ""Individual loan repayment rate"" was and tried to look it up. I kinda understand, but am not sure I have a deep understanding of what was fair and what was not fair here.",MI,Female,,Bachelor degree,White,,City or urban community,,55,Democratic party,,885230
4/20/18 9:49,4/20/18 9:51,IP Address,100,119,TRUE,4/20/18 9:51,R_YX0CUmAdxDkUYkV,anonymous,EN,"I consent, begin the study",ABSK9TAZ0NNRD,,,,,,,,,,2.7,8,2.2,,Wisconsin,Male,,Some college but no degree,White,,City or urban community,,26,Independent,,2146621
4/20/18 9:50,4/20/18 9:51,IP Address,100,79,TRUE,4/20/18 9:51,R_3kdKVZNgxBT8Oc5,anonymous,EN,"I consent, begin the study",A3FY7A6Z3EVNRX,,,,,,,7,5.1,8.2,,,,,Florida ,Female,,Bachelor degree,White,,Suburban community,,40,Republican Party,,4219835
4/20/18 9:37,4/20/18 9:51,IP Address,100,890,TRUE,4/20/18 9:51,R_3imy3vsQqyh7r69,anonymous,EN,"I consent, begin the study",A1CA7IV5DKG23C,1,9,2.4,,,,,,,,,,No feedback,Minnesota,Male,,Bachelor degree,White,,City or urban community,,25,Democratic party,,8678818
4/20/18 9:51,4/20/18 9:52,IP Address,100,74,TRUE,4/20/18 9:52,R_2cCN1AN4on83nDD,anonymous,EN,"I consent, begin the study",A2YO0CG93Y1N69,,,,9,1,5.2,,,,,,,No,Illinois ,Female,,Bachelor degree,White,,Rural community,,34,Democratic party,,6384778
4/20/18 9:48,4/20/18 9:52,IP Address,100,249,TRUE,4/20/18 9:52,R_3Kv9ssSKZ9eybWQ,anonymous,EN,"I consent, begin the study",A1X2C7MPREIUPW,,,,8.5,2,7,,,,,,,,,Male,,Bachelor degree,"White,Asian-American",,Suburban community,,24,Independent,,7919425
4/20/18 9:51,4/20/18 9:53,IP Address,100,125,TRUE,4/20/18 9:53,R_PG7FDcvtCtiaOXv,anonymous,EN,"I consent, begin the study",A1376QCT0WY4UO,7,8,8,,,,,,,,,,,Maryland,Male,,Some college but no degree,White,,Rural community,,20,Independent,,6187377
4/20/18 9:51,4/20/18 9:53,IP Address,100,116,TRUE,4/20/18 9:53,R_08HtzpL2rw7SUVP,anonymous,EN,"I consent, begin the study",AJDPQECFJIRK2,,,,,,,,,,1,9,1,no,FL,Female,,Some college but no degree,White,,Suburban community,,24,Democratic party,,4938209
4/20/18 9:51,4/20/18 9:53,IP Address,100,108,TRUE,4/20/18 9:53,R_1n3KZWbANfRVB6y,anonymous,EN,"I consent, begin the study",APTMG6X864HYP,,,,,,,4.4,5.4,4,,,,thank you,ohio,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,31,Democratic party,,7792281
4/20/18 9:50,4/20/18 9:53,IP Address,100,172,TRUE,4/20/18 9:53,R_1MPXnlHOUidm4Oe,anonymous,EN,"I consent, begin the study",A2BA753YMXLDAP,,,,8.2,3,5,,,,,,,,Florida,Male,,Associate degree,White,,Suburban community,,59,Independent,,4097196
4/20/18 9:49,4/20/18 9:54,IP Address,100,295,TRUE,4/20/18 9:54,R_ZEp7YS26WpXP6IF,anonymous,EN,"I consent, begin the study",A1U7O93JY3WFMU,,,,,,,,,,8,9,6.1,,Ohio,Female,,Associate degree,White,,Suburban community,,45,Republican Party,,9079091
4/20/18 9:52,4/20/18 9:54,IP Address,100,79,TRUE,4/20/18 9:54,R_3Ny9wi84zFfEFOz,anonymous,EN,"I consent, begin the study",A2IVGLOBFOT67M,6.3,4,9,,,,,,,,,,,TX,Female,,Bachelor degree,White,,Suburban community,,27,Democratic party,,4047989
4/20/18 9:52,4/20/18 9:54,IP Address,100,80,TRUE,4/20/18 9:54,R_3EGXrfEfLpMtwme,anonymous,EN,"I consent, begin the study",AMUV60QYHNUR3,,,,,,,,,,1.2,1.7,2,,Wyoming,Female,,Some college but no degree,White,,Rural community,,50,Republican Party,,887084
4/20/18 9:52,4/20/18 9:55,IP Address,100,158,TRUE,4/20/18 9:55,R_2wc9IwWWKKpWM4A,anonymous,EN,"I consent, begin the study",AIPQF93XKPG01,,,,,,,4.1,7.9,9,,,,Everything was clear! ,California ,Male,,Graduate degree,Asian,,Suburban community,,31,Democratic party,,1548709
4/20/18 9:54,4/20/18 9:55,IP Address,100,69,TRUE,4/20/18 9:55,R_1I4XQENPKyJUU0w,anonymous,EN,"I consent, begin the study",ARCROXZI0H0SW,9,2.9,2.9,,,,,,,,,,,louisiana,Male,,Bachelor degree,White,,Suburban community,,27,Independent,,701946
4/20/18 9:53,4/20/18 9:55,IP Address,100,124,TRUE,4/20/18 9:55,R_1GQ6I6Tcq8zdXce,anonymous,EN,"I consent, begin the study",A3LVU39B5A9MNI,,,,6.5,7.1,6.5,,,,,,,none,Pennsylvania,Female,,Some college but no degree,White,,City or urban community,,65,Democratic party,,202475
4/20/18 9:53,4/20/18 9:56,IP Address,100,132,TRUE,4/20/18 9:56,R_DTg8aQEVkjwfBWp,anonymous,EN,"I consent, begin the study",A1WPXQWFALCA65,,,,,,,6.5,5.1,9,,,,na,Texas,Female,,Bachelor degree,White,,City or urban community,,59,Democratic party,,62313
4/20/18 9:54,4/20/18 9:56,IP Address,100,88,TRUE,4/20/18 9:56,R_3JLd2affjF2C3wl,anonymous,EN,"I consent, begin the study",A3UPZ88FI1EJC,,,,1,9,1,,,,,,,Nothing was confusing,Mississippi,Female,,Associate degree,White,,Rural community,,29,Republican Party,,6322451
4/20/18 9:53,4/20/18 9:56,IP Address,100,148,TRUE,4/20/18 9:56,R_12b5x2bDbBJ1uSd,anonymous,EN,"I consent, begin the study",A247EMWK0LVQGK,6,6.8,7.6,,,,,,,,,,The term 'repayment rate' needs to be defined,Nj,Male,,Bachelor degree,White,,Suburban community,,50,Democratic party,,5710233
4/20/18 9:54,4/20/18 9:56,IP Address,100,117,TRUE,4/20/18 9:56,R_30qQHZVONd5Z7nX,anonymous,EN,"I consent, begin the study",A3JGGP1X9S0XIS,,,,,,,,,,1,1,9,,TX,Male,,Graduate degree,White,,Suburban community,,29,Democratic party,,2073051
4/20/18 9:54,4/20/18 9:56,IP Address,100,86,TRUE,4/20/18 9:56,R_2VHGDc9248JUO6F,anonymous,EN,"I consent, begin the study",A11QPQ8294VPOF,,,,,,,,,,9,1,1,,Nebraska,Female,,Associate degree,White,,Rural community,,33,Independent,,6412023
4/20/18 9:55,4/20/18 9:57,IP Address,100,116,TRUE,4/20/18 9:57,R_xlmbD3aFvuFC0uZ,anonymous,EN,"I consent, begin the study",A1W8N49GL7UPDJ,2,7.5,8.5,,,,,,,,,,,Nevada,Female,,Bachelor degree,White,,City or urban community,,27,Republican Party,,7242964
4/20/18 9:52,4/20/18 9:57,IP Address,100,316,TRUE,4/20/18 9:57,R_3387gZJnBSRdEyJ,anonymous,EN,"I consent, begin the study",A1PGG0V135EACO,,,,9,1,2.4,,,,,,,,California,Female,,Some college but no degree,White,,Rural community,,65,Independent,,2064250
4/20/18 9:55,4/20/18 9:57,IP Address,100,111,TRUE,4/20/18 9:57,R_1QPzhngnOZVQN5n,anonymous,EN,"I consent, begin the study",A3UEO9UH4EP1G8,,,,,,,,,,9,1.9,8.3,,New Mexico,Female,,Graduate degree,White,,Suburban community,,51,Independent,,3707908
4/20/18 9:55,4/20/18 9:58,IP Address,100,179,TRUE,4/20/18 9:58,R_3NR4tBQ7s82XMAk,anonymous,EN,"I consent, begin the study",ALRBI7LQ4WCL,,,,,,,1,9,5.2,,,,,Georgia,Female,,Bachelor degree,Black or African-American,,Rural community,,58,Democratic party,,7792496
4/20/18 9:49,4/20/18 9:58,IP Address,100,575,TRUE,4/20/18 9:58,R_3L84qzsjGiaV5AW,anonymous,EN,"I consent, begin the study",A2IP61GHQ3FCYI,9,9,9,,,,,,,,,,THE LOAN OFFICER HAVE TO SEE THE LOAN TRACK ONLY,NEW YORK,Female,,Bachelor degree,White,,City or urban community,,24,Independent,,482061
4/20/18 9:56,4/20/18 9:58,IP Address,100,115,TRUE,4/20/18 9:58,R_C2J1duJzXBE215n,anonymous,EN,"I consent, begin the study",A2V62WISEA2AH7,,,,1,7.5,4.9,,,,,,,,VA,Female,,Bachelor degree,Black or African-American,,Suburban community,,33,Independent,,8983666
4/20/18 9:57,4/20/18 9:59,IP Address,100,73,TRUE,4/20/18 9:59,R_RxbDRfHClZ1raP7,anonymous,EN,"I consent, begin the study",A1Q1JWXO7MOCCQ,,,,1,1,3.8,,,,,,,,Virginia,Male,,Some college but no degree,White,,City or urban community,,24,"Republican Party,Independent",,9194645
4/20/18 9:57,4/20/18 9:59,IP Address,100,119,TRUE,4/20/18 9:59,R_uxGljJNaIz3fUOd,anonymous,EN,"I consent, begin the study",ADUZ6RO42OM0T,,,,,,,1,9,1,,,,,north carolina ,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,35,Democratic party,,923955
4/20/18 9:58,4/20/18 10:00,IP Address,100,83,TRUE,4/20/18 10:00,R_3fUet4nEt8cmjUR,anonymous,EN,"I consent, begin the study",A2C3D387PAXLSH,3.1,4.3,5.3,,,,,,,,,,,New York,Female,,Bachelor degree,White,,Suburban community,,28,Republican Party,,2776537
4/20/18 9:58,4/20/18 10:00,IP Address,100,117,TRUE,4/20/18 10:00,R_2tlKT4K6eBqhoF5,anonymous,EN,"I consent, begin the study",A2MI6M2FN6349B,,,,,,,,,,9,2,9,no,ca,Female,,Graduate degree,White,,City or urban community,,48,Democratic party,,5806183
4/20/18 9:59,4/20/18 10:01,IP Address,100,98,TRUE,4/20/18 10:01,R_Qb64TK5sKlhZO6t,anonymous,EN,"I consent, begin the study",A1D25YI5CIVVO3,,,,,,,1,9,7.5,,,,No.,Georgia,Male,,Associate degree,Black or African-American,,Suburban community,,30,Republican Party,,7497654
4/20/18 9:59,4/20/18 10:01,IP Address,100,94,TRUE,4/20/18 10:01,R_31vMhCZHV58km1N,anonymous,EN,"I consent, begin the study",AI46QXF9WCXNB,,,,9,4.5,8.1,,,,,,,,Indiana,Female,,Bachelor degree,White,,Suburban community,,36,Republican Party,,4748616
4/20/18 9:58,4/20/18 10:01,IP Address,100,153,TRUE,4/20/18 10:01,R_1PTOoJWghAiR3X8,anonymous,EN,"I consent, begin the study",A18SNIYGYE3L1T,7.4,3.3,8,,,,,,,,,,,Florida,Female,,Some college but no degree,"White,Black or African-American,Asian,Other (please specify):",Caribbean,"Suburban community,Other (please specify):",University,20,Democratic party,,3822197
4/20/18 10:00,4/20/18 10:02,IP Address,100,88,TRUE,4/20/18 10:02,R_eCLBAuHKUWVCmRj,anonymous,EN,"I consent, begin the study",A3RV4WWJP2B68E,,,,2,6.7,9,,,,,,,,md,Male,,Graduate degree,White,,City or urban community,,28,Democratic party,,896806
4/20/18 9:58,4/20/18 10:04,IP Address,100,342,TRUE,4/20/18 10:04,R_1jv1HZu7FtPycYy,anonymous,EN,"I consent, begin the study",A3JSZTNJ469AF2,,,,,,,,,,3.7,9,1,the term payback rate is confusing ... did you mean interest rate? or did you mean credit standing?  I answered as if it meant interest rate on the loan.,Tennessee,Female,,Bachelor degree,White,,Suburban community,,69,Independent,,1860790
4/20/18 10:02,4/20/18 10:04,IP Address,100,107,TRUE,4/20/18 10:04,R_2XchmjIxddBsrcK,anonymous,EN,"I consent, begin the study",A3FY6THWKRYN9M,,,,1,2.9,8.2,,,,,,,No feedback,Minnesota,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,36,Independent,,5560663
4/20/18 10:01,4/20/18 10:04,IP Address,100,195,TRUE,4/20/18 10:04,R_1gkDUhW0sEkAczm,anonymous,EN,"I consent, begin the study",A19SHUK48VM4HI,9,2,1,,,,,,,,,,none,SC,Male,,Some college but no degree,White,,Suburban community,,54,Republican Party,,9948903
4/20/18 10:01,4/20/18 10:04,IP Address,100,189,TRUE,4/20/18 10:04,R_2ToDcho7jzOGxrP,anonymous,EN,"I consent, begin the study",A20EU0UH5K3VGE,,,,,,,5.9,5.1,4.7,,,,no,PA,Female,,Some college but no degree,White,,Rural community,,53,Republican Party,,5848426
4/20/18 10:02,4/20/18 10:04,IP Address,100,164,TRUE,4/20/18 10:04,R_28P9SAcapgacFX7,anonymous,EN,"I consent, begin the study",A2R369ORILTO29,,,,,,,,,,8.9,1.4,3.4,No,North Carolina,Female,,Bachelor degree,Black or African-American,,City or urban community,,50,Independent,,5830631
4/20/18 10:04,4/20/18 10:06,IP Address,100,100,TRUE,4/20/18 10:06,R_OHbzJCOTEXV0lqh,anonymous,EN,"I consent, begin the study",A7E03QY7B281X,,,,,,,5.5,5.6,5.7,,,,No,Florida,Female,,"High school degree or equivalent (e.g., GED)","Spanish, Hispanic, or Latino",,City or urban community,,45,Republican Party,,7286575
4/20/18 10:03,4/20/18 10:06,IP Address,100,173,TRUE,4/20/18 10:06,R_1QyF6y6wabmUbvU,anonymous,EN,"I consent, begin the study",A1M599UPC15UX3,1.7,5.1,3.9,,,,,,,,,,I do not.,Idaho,Male,,Some college but no degree,White,,Suburban community,,34,Republican Party,,5598696
4/20/18 10:04,4/20/18 10:07,IP Address,100,134,TRUE,4/20/18 10:07,R_2wi7K8NjaFSOiCv,anonymous,EN,"I consent, begin the study",A3RBA581BHJDR8,,,,,,,,,,7,2.9,8.2,,Wisconsin,Female,,Graduate degree,White,,City or urban community,,31,Democratic party,,6114449
4/20/18 10:05,4/20/18 10:07,IP Address,100,90,TRUE,4/20/18 10:07,R_2QLgi3AtTQYJwQ3,anonymous,EN,"I consent, begin the study",A9HQ3E0F2AGVO,,,,,,,,,,8.2,1.8,8.2,,IL,Female,,Bachelor degree,White,,Rural community,,30,Democratic party,,924574
4/20/18 10:05,4/20/18 10:07,IP Address,100,135,TRUE,4/20/18 10:07,R_2b1cYeYxeg2lhqH,anonymous,EN,"I consent, begin the study",AD368A1RHHRC3,,,,8.4,1.4,8.9,,,,,,,,Colorado,Female,,Some college but no degree,White,,Rural community,,70,Republican Party,,7529061
4/20/18 10:06,4/20/18 10:08,IP Address,100,104,TRUE,4/20/18 10:08,R_OO3KfraiPDNHne9,anonymous,EN,"I consent, begin the study",A1TG265HKHB30G,,,,,,,4.8,6.3,4.1,,,,,Washington,Male,,Bachelor degree,White,,Suburban community,,37,Independent,,4922712
4/20/18 10:05,4/20/18 10:08,IP Address,100,148,TRUE,4/20/18 10:08,R_1Ny8dQpVhnflvmO,anonymous,EN,"I consent, begin the study",A358I8JJMAASJH,6,4,8,,,,,,,,,,"There's ""fair"" and then there's ""bad business risk""",PA,Male,,Bachelor degree,White,,Suburban community,,44,Democratic party,,8780018
4/20/18 10:06,4/20/18 10:08,IP Address,100,108,TRUE,4/20/18 10:08,R_3edVD2HneC2or0m,anonymous,EN,"I consent, begin the study",A19XOAE8XTHEJW,,,,6.8,3.7,9,,,,,,,,Indiana,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,18,Democratic party,,2152759
4/20/18 10:04,4/20/18 10:08,IP Address,100,212,TRUE,4/20/18 10:08,R_9uJyhE14V4msiZj,anonymous,EN,"I consent, begin the study",A3V8C77FN4FLUA,1.7,5,1.8,,,,,,,,,,,Tennessee,Female,,"High school degree or equivalent (e.g., GED)","Spanish, Hispanic, or Latino,White",,Suburban community,,28,Democratic party,,7526371
4/20/18 10:05,4/20/18 10:08,IP Address,100,178,TRUE,4/20/18 10:08,R_2zCLPCVZWDMwQzr,anonymous,EN,"I consent, begin the study",A3JB7EHCDXA7TN,,,,,,,4,3,9,,,,no,Texas,Male,,Bachelor degree,White,,Suburban community,,22,Libertarian Party,,9074241
4/20/18 10:06,4/20/18 10:08,IP Address,100,147,TRUE,4/20/18 10:08,R_3FIIDWqQpGSSFPy,anonymous,EN,"I consent, begin the study",A1UCM4T7TZDUAO,,,,,,,,,,9,1,1,,Texas,Female,,Associate degree,White,,Rural community,,48,Democratic party,,160544
4/20/18 10:06,4/20/18 10:08,IP Address,100,157,TRUE,4/20/18 10:08,R_12ywfnySR8iuJQI,anonymous,EN,"I consent, begin the study",A3FPPZWMQOANR4,,,,,,,,,,5.9,9,6.8,No,pa,Female,,Some college but no degree,Black or African-American,,"City or urban community,Suburban community",,41,Democratic party,,8984995
4/20/18 10:08,4/20/18 10:09,IP Address,100,66,TRUE,4/20/18 10:09,R_2f1JMmfAeHBBtQg,anonymous,EN,"I consent, begin the study",A31ZLT6OHU6CRY,5.5,7,9,,,,,,,,,,None,VA,Male,,Bachelor degree,White,,City or urban community,,26,Republican Party,,8646084
4/20/18 10:08,4/20/18 10:09,IP Address,100,78,TRUE,4/20/18 10:09,R_2CxNucbZOeyytzu,anonymous,EN,"I consent, begin the study",A3FTR5MN7ZLS8M,,,,7,9,9,,,,,,,,Indiana,Female,,Associate degree,White,,Rural community,,29,Democratic party,,7441185
4/20/18 10:07,4/20/18 10:09,IP Address,100,108,TRUE,4/20/18 10:09,R_2alXQ30ReuAbxkX,anonymous,EN,"I consent, begin the study",AZG3ZFBPSL91I,,,,9,1,9,,,,,,,No,Illinois,Male,,Graduate degree,White,,Suburban community,,44,Democratic party,,6081308
4/20/18 10:07,4/20/18 10:10,IP Address,100,153,TRUE,4/20/18 10:10,R_1dvlELETQqOqhIy,anonymous,EN,"I consent, begin the study",A2A1VBVLQV59X0,,,,,,,8.3,3,9,,,,,ca,Female,,Associate degree,White,,City or urban community,,23,Green Party,,3336897
4/20/18 10:09,4/20/18 10:10,IP Address,100,54,TRUE,4/20/18 10:10,R_31cnsb7BFHpVFWN,anonymous,EN,"I consent, begin the study",ABBTAGVJI2ECY,1,6.9,9,,,,,,,,,,,Louisiana,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,27,Republican Party,,634464
4/20/18 10:07,4/20/18 10:10,IP Address,100,166,TRUE,4/20/18 10:10,R_6nWIC4ricTdoiEV,anonymous,EN,"I consent, begin the study",A1WISFBL3J5Z12,,,,,,,3.1,5.8,9,,,,,DC,Female,,Bachelor degree,Black or African-American,,City or urban community,,35,Democratic party,,6711871
4/20/18 10:08,4/20/18 10:10,IP Address,100,100,TRUE,4/20/18 10:10,R_3q8s3aRZ7EYlqn2,anonymous,EN,"I consent, begin the study",A156OTUHXUUXBX,,,,,,,,,,6,3.9,6.2,None,CA,Male,,Bachelor degree,White,,Suburban community,,46,Republican Party,,4979937
4/20/18 10:09,4/20/18 10:11,IP Address,100,115,TRUE,4/20/18 10:11,R_39Hzrq2epMPBDix,anonymous,EN,"I consent, begin the study",A2RAIYFP76TNNQ,2.4,5.4,6.3,,,,,,,,,,,florida,Female,,Bachelor degree,White,,Suburban community,,44,Republican Party,,2354255
4/20/18 10:10,4/20/18 10:12,IP Address,100,114,TRUE,4/20/18 10:12,R_2ScvWSQfdojbhIG,anonymous,EN,"I consent, begin the study",A184EIWAV7P9EH,,,,,,,,,,9,3,9,,Nevada,Male,,"High school degree or equivalent (e.g., GED)",Asian,,City or urban community,,35,Democratic party,,1685476
4/20/18 10:09,4/20/18 10:13,IP Address,100,228,TRUE,4/20/18 10:13,R_3Oiz44tCrEpk5PJ,anonymous,EN,"I consent, begin the study",A25BG0E4W7BGPK,,,,,,,1,3.6,7.8,,,,,NC,Female,,Graduate degree,Black or African-American,,Suburban community,,32,Democratic party,,7377302
4/20/18 10:10,4/20/18 10:13,IP Address,100,154,TRUE,4/20/18 10:13,R_2aFsYQE2MRvzPdW,anonymous,EN,"I consent, begin the study",A2J0FWHSRFFIF7,,,,8.5,2.9,7.5,,,,,,,,Illinois,Male,,Graduate degree,White,,Rural community,,36,Republican Party,,9131305
4/20/18 10:11,4/20/18 10:13,IP Address,100,136,TRUE,4/20/18 10:13,R_2VxyqjGdMMhseao,anonymous,EN,"I consent, begin the study",A3NUSJFX5ORZT7,,,,,,,,,,1,4.5,7,No,Florida,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,Suburban community,,50,Democratic party,,1444477
4/20/18 10:14,4/20/18 10:16,IP Address,100,121,TRUE,4/20/18 10:16,R_2TpJ4aNxaH9Qjwr,anonymous,EN,"I consent, begin the study",AM07QUMFG09VB,9,5,8,,,,,,,,,,,GEOGIA,Female,,Some college but no degree,White,,Suburban community,,30,Democratic party,,8742347
4/20/18 10:14,4/20/18 10:17,IP Address,100,177,TRUE,4/20/18 10:17,R_3ktUkCidGcS5F7s,anonymous,EN,"I consent, begin the study",A2UIHBB5MDLLSV,,,,3.9,5.1,6.3,,,,,,,no,MD,Female,,Some college but no degree,Black or African-American,,Suburban community,,34,Democratic party,,1068150
4/20/18 10:15,4/20/18 10:18,IP Address,100,161,TRUE,4/20/18 10:18,R_2S6xrAQgAyegg9V,anonymous,EN,"I consent, begin the study",A30NSQSIJSDS64,,,,,,,1,5.9,9,,,,,Michigan,Male,,Graduate degree,Black or African-American,,City or urban community,,30,Independent,,2220187
4/20/18 10:17,4/20/18 10:19,IP Address,100,94,TRUE,4/20/18 10:19,R_2WZImLhpZvBfuBB,anonymous,EN,"I consent, begin the study",A3B1O75UAE0QM4,1.7,9,5,,,,,,,,,,,Washington,Female,,Some college but no degree,White,,Suburban community,,21,Republican Party,,6007525
4/20/18 10:16,4/20/18 10:19,IP Address,100,161,TRUE,4/20/18 10:19,R_29hKw6tnH8tHX7T,anonymous,EN,"I consent, begin the study",A15IAZS797G4Q6,,,,,,,,,,7.1,1.6,9,N/A,New York,Female,,Some college but no degree,White,,Suburban community,,20,Democratic party,,6032317
4/20/18 10:10,4/20/18 10:19,IP Address,100,512,TRUE,4/20/18 10:19,R_1f3MZyn2N03rByl,anonymous,EN,"I consent, begin the study",A2ZXEIWT5I1E16,,,,,,,1,1,5,,,,,Colorado,Male,,Some college but no degree,"Spanish, Hispanic, or Latino,White",,Suburban community,,20,Independent,,8903877
4/20/18 10:17,4/20/18 10:20,IP Address,100,131,TRUE,4/20/18 10:20,R_QihsWFenngP0S0p,anonymous,EN,"I consent, begin the study",A1H6J4S63FQVWF,7,2,9,,,,,,,,,,no,Massachusetts,Male,,Bachelor degree,White,,Suburban community,,41,Republican Party,,9625163
4/20/18 10:18,4/20/18 10:20,IP Address,100,117,TRUE,4/20/18 10:20,R_3stWtdhZejmkq9b,anonymous,EN,"I consent, begin the study",AJDS1Q0CF5HVM,,,,,,,,,,9,1,7,,New Mexico,Female,,Associate degree,White,,Suburban community,,30,Democratic party,,5810235
4/20/18 10:19,4/20/18 10:21,IP Address,100,143,TRUE,4/20/18 10:21,R_1i4oljTqW6TeIvf,anonymous,EN,"I consent, begin the study",A21DPR9K4T7R3D,,,,1,9,9,,,,,,,,New York,Female,,Bachelor degree,White,,City or urban community,,33,Democratic party,,9462403
4/20/18 10:20,4/20/18 10:22,IP Address,100,139,TRUE,4/20/18 10:22,R_3QPeyXRcIPuXObg,anonymous,EN,"I consent, begin the study",A1ZP3TH01HZM42,,,,,,,1,9,1,,,,thank you,missouri,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,38,Independent,,9356780
4/20/18 10:21,4/20/18 10:22,IP Address,100,97,TRUE,4/20/18 10:22,R_UE1ykYenO8Lvwkh,anonymous,EN,"I consent, begin the study",A3N7HXP3MI8U29,,,,6,3,8,,,,,,,NO,virginia,Female,,Bachelor degree,White,,Rural community,,23,Republican Party,,9642246
4/20/18 10:20,4/20/18 10:23,IP Address,100,200,TRUE,4/20/18 10:23,R_2zViuQ2E3mOHTn5,anonymous,EN,"I consent, begin the study",A1I372N3EWHFN,,,,,,,,,,7.2,1.8,9,"The phrase ""individual repayment rate"" is unclear to me. Does it mean that's how much they person has paid back or does it mean something like an interest rate? ",Michigan,Female,,Graduate degree,White,,City or urban community,,45,Democratic party,,8955244
4/20/18 10:22,4/20/18 10:24,IP Address,100,121,TRUE,4/20/18 10:24,R_25QSfefeb0u4Cjl,anonymous,EN,"I consent, begin the study",A2JTV44ZIGMS5D,,,,7.2,3.4,8.1,,,,,,,,Maryland,Male,,Bachelor degree,White,,Suburban community,,44,Republican Party,,8925063
4/20/18 10:21,4/20/18 10:25,IP Address,100,213,TRUE,4/20/18 10:25,R_3ExMXAZVc1uYEM6,anonymous,EN,"I consent, begin the study",A1QRN1WYHTNNY0,6,2.8,7.1,,,,,,,,,,Maybe explain what the loan repayment rate is. That could confuse someone into answering backwards to what they actually think is fair or unfair,Florida,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,24,Republican Party,,810716
4/20/18 10:21,4/20/18 10:25,IP Address,100,230,TRUE,4/20/18 10:25,R_DUXdBUM9K2VnbaN,anonymous,EN,"I consent, begin the study",A3TZBZ92CQKQLG,,,,,,,6.1,7.4,8.4,,,,UNCLEAR,WASHINGTON,Male,,Bachelor degree,White,,Suburban community,,30,Libertarian Party,,9484393
4/20/18 10:21,4/20/18 10:26,IP Address,100,250,TRUE,4/20/18 10:26,R_2S9vWIfybkuTgYI,anonymous,EN,"I consent, begin the study",AMGXPHWO147JX,1,2.1,8,,,,,,,,,,,pa,Female,,Associate degree,White,,Rural community,,57,Republican Party,,3754587
4/20/18 10:26,4/20/18 10:27,IP Address,100,68,TRUE,4/20/18 10:27,R_2qlSR1qkSP9pbX6,anonymous,EN,"I consent, begin the study",A18O3DEA5Z4MJD,,,,,,,2.5,6.8,6.9,,,,,oregon,Female,,Some college but no degree,White,,City or urban community,,42,Republican Party,,2599837
4/20/18 10:26,4/20/18 10:27,IP Address,100,64,TRUE,4/20/18 10:27,R_1gCGgl4pRWfpXwo,anonymous,EN,"I consent, begin the study",A3H8M155NBFE1L,,,,1,9,9,,,,,,,,Connecticut,Male,,Bachelor degree,White,,Suburban community,,29,Democratic party,,8548720
4/20/18 10:25,4/20/18 10:27,IP Address,100,129,TRUE,4/20/18 10:27,R_2CWdsNrWcbe1vK2,anonymous,EN,"I consent, begin the study",ABSOI5RXXQCM8,,,,,,,,,,7.1,5.1,6.8,,NY,Female,,Associate degree,"Spanish, Hispanic, or Latino",,City or urban community,,,,,1268230
4/20/18 10:27,4/20/18 10:28,IP Address,100,76,TRUE,4/20/18 10:28,R_3haq3Ufh0W0H9Sz,anonymous,EN,"I consent, begin the study",A1DXSFFL5HZ1NX,8.5,1.8,3.3,,,,,,,,,,,minnesota,Male,,Bachelor degree,White,,City or urban community,,41,Republican Party,,4506104
4/20/18 10:26,4/20/18 10:29,IP Address,100,183,TRUE,4/20/18 10:29,R_2DSU5aJQYVS0xZ3,anonymous,EN,"I consent, begin the study",AU8ECM0WE3QBN,9,2,4,,,,,,,,,,,Minnesota,Female,,Some college but no degree,White,,Suburban community,,36,Democratic party,,6704778
4/20/18 10:27,4/20/18 10:29,IP Address,100,122,TRUE,4/20/18 10:29,R_2ZVntY5Tp491SB8,anonymous,EN,"I consent, begin the study",A25KQV3FFGK6CD,,,,,,,,,,1,9,9,none very clear ,Massachusetts,Female,,"High school degree or equivalent (e.g., GED)",Other (please specify):,portuguese,Suburban community,,27,Independent,,769216
4/20/18 10:28,4/20/18 10:29,IP Address,100,109,TRUE,4/20/18 10:29,R_3G8JLUNQWzPkgDQ,anonymous,EN,"I consent, begin the study",A2VNK2H6USLQTK,,,,2.5,5.7,3.2,,,,,,,,Tennessee,Female,,Some college but no degree,Asian,,Suburban community,,56,Republican Party,,7091351
4/20/18 10:27,4/20/18 10:30,IP Address,100,186,TRUE,4/20/18 10:30,R_DwKOPp0oMhue2RP,anonymous,EN,"I consent, begin the study",A3I80PHEY97LSK,,,,,,,,,,8,5.5,8,,Louisiana,Female,,Associate degree,Black or African-American,,Suburban community,,39,Democratic party,,8044608
4/20/18 10:28,4/20/18 10:30,IP Address,100,83,TRUE,4/20/18 10:30,R_3lriXhU8QFhYCth,anonymous,EN,"I consent, begin the study",AWOHLI4EMY1DR,,,,,,,1.6,1.6,8.1,,,,,kentucky,Female,,Graduate degree,"White,Other (please specify):",,Suburban community,,33,Democratic party,,5743028
4/20/18 10:29,4/20/18 10:30,IP Address,100,84,TRUE,4/20/18 10:30,R_3rMbdR8RGzjoD0Y,anonymous,EN,"I consent, begin the study",AJTEWPZO6BHPK,,,,,,,,,,9,6.3,1.1,,CA,Male,,Associate degree,Asian-American,,City or urban community,,26,Democratic party,,6340581
4/20/18 10:28,4/20/18 10:31,IP Address,100,145,TRUE,4/20/18 10:31,R_2bTov1THwI7Rshm,anonymous,EN,"I consent, begin the study",A2GYXEC3JBVINM,,,,,,,8,6.2,9,,,,,NM,Female,,Some college but no degree,White,,City or urban community,,31,Independent,,1773321
4/20/18 10:29,4/20/18 10:31,IP Address,100,111,TRUE,4/20/18 10:31,R_2QtGsZDsLc3dzF3,anonymous,EN,"I consent, begin the study",A2KWCXCRDFYBPR,,,,1,9,1,,,,,,,,Ohio ,Female,,Some college but no degree,White,,City or urban community,,30,Republican Party,,3576871
4/20/18 10:29,4/20/18 10:32,IP Address,100,177,TRUE,4/20/18 10:32,R_2tDctTHu3pXKuVB,anonymous,EN,"I consent, begin the study",A19OH5PQ7ZZ6UV,7.1,4.4,7.1,,,,,,,,,,,Mississippi,Female,,Associate degree,White,,Rural community,,46,Republican Party,,9668966
4/20/18 10:31,4/20/18 10:33,IP Address,100,118,TRUE,4/20/18 10:33,R_24piyG70jtorACX,anonymous,EN,"I consent, begin the study",A13FUEPWBCLBUY,2,7,9,,,,,,,,,,,Florida ,Male,,Graduate degree,White,,City or urban community,,34,Republican Party,,5037489
4/20/18 10:30,4/20/18 10:33,IP Address,100,184,TRUE,4/20/18 10:33,R_BS7yxe1Vf7ViDPb,anonymous,EN,"I consent, begin the study",A16BPL2D0500AP,,,,,,,1.9,9,4.7,,,,,New Jersey,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,City or urban community,,28,Republican Party,,4924816
4/20/18 10:32,4/20/18 10:34,IP Address,100,86,TRUE,4/20/18 10:34,R_2TNno0spQzDxpAI,anonymous,EN,"I consent, begin the study",AWHJJ1YYPK65H,,,,9,1,1.7,,,,,,,,Wisconsin,Male,,Some college but no degree,White,,Suburban community,,26,Republican Party,,3587832
4/20/18 10:18,4/20/18 10:34,IP Address,100,946,TRUE,4/20/18 10:34,R_u2lcLWZf2n85uCZ,anonymous,EN,"I consent, begin the study",A3AV8KOZW78IEW,,,,,,,1,9,7,,,,,WI,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,40,Democratic party,,3793150
4/20/18 10:33,4/20/18 10:34,IP Address,100,111,TRUE,4/20/18 10:34,R_3iQLHxdhtRWdYpT,anonymous,ZH-S,"I consent, begin the study",A1LL9TE7T53Y1P,,,,,,,,,,6.6,4.5,5.7,,CA,Female,,Bachelor degree,Asian,,Suburban community,,24,Republican Party,,6051291
4/20/18 10:33,4/20/18 10:35,IP Address,100,119,TRUE,4/20/18 10:35,R_2EFvgoEvLUi0kT7,anonymous,EN,"I consent, begin the study",A2WH2N21GCE7F5,,,,,,,9,9,8,,,,,NJ,Female,,"High school degree or equivalent (e.g., GED)",White,,"Suburban community,Rural community",,28,Democratic party,,3372994
4/20/18 10:33,4/20/18 10:35,IP Address,100,84,TRUE,4/20/18 10:35,R_1F4UkAgdY2ZzvaF,anonymous,EN,"I consent, begin the study",A1HAN66DJ585FF,,,,8,3,8,,,,,,,,Nevada,Female,,Some college but no degree,White,,Suburban community,,32,Democratic party,,7299419
4/20/18 10:29,4/20/18 10:35,IP Address,100,352,TRUE,4/20/18 10:35,R_2rOZoGMQfx43k0a,anonymous,EN,"I consent, begin the study",A13BZCNJ0WR1T7,,,,,,,,,,1,9,1.8,,AL,Male,,Associate degree,Asian,,City or urban community,,34,Republican Party,,4385100
4/20/18 10:34,4/20/18 10:37,IP Address,100,182,TRUE,4/20/18 10:37,R_3KCPV0hbq42TeIN,anonymous,EN,"I consent, begin the study",A1DZMZTXWOM9MR,6.5,9,8,,,,,,,,,,n/a,Arkansas,Male,,"High school degree or equivalent (e.g., GED)",Black or African-American,,Suburban community,,37,Independent,,6430955
4/20/18 10:37,4/20/18 10:39,IP Address,100,95,TRUE,4/20/18 10:39,R_1l4CdgxPkLXQenQ,anonymous,EN,"I consent, begin the study",A18WG7Z9X9GH7E,,,,,,,7.1,7.6,6.4,,,,,ny,Female,,Bachelor degree,Black or African-American,,City or urban community,,26,Democratic party,,2488626
4/20/18 10:39,4/20/18 10:41,IP Address,100,129,TRUE,4/20/18 10:41,R_2BeBLS6m0ofuXek,anonymous,EN,"I consent, begin the study",A1JKSAQ8UNCE7B,8.6,7,7,,,,,,,,,,no,California ,Female,,Some college but no degree,White,,Suburban community,,43,Republican Party,,2125540
4/20/18 10:35,4/20/18 10:41,IP Address,100,364,TRUE,4/20/18 10:41,R_1dz9eZO2eDxKGZG,anonymous,EN,"I consent, begin the study",A2FO9WTRQNDEBL,,,,6.5,3,6.1,,,,,,,It was a very interesting set of questions - actually makes me question my sense of 'fairness.' I hope my responses were helpful. I guess it's easier for me to support someone who shows responsible repayment. ,IL,Female,,Bachelor degree,Other (please specify):,Mixed,Suburban community,,48,Other (please specify):,none,1014904
4/20/18 10:41,4/20/18 10:42,IP Address,100,92,TRUE,4/20/18 10:42,R_1KkIimhFlAZIN9S,anonymous,EN,"I consent, begin the study",A28SVE690PQ5P7,,,,,,,,,,1,2.9,7,,KANSAS,Male,,Some college but no degree,White,,City or urban community,,44,Independent,,8151283
4/20/18 10:40,4/20/18 10:43,IP Address,100,188,TRUE,4/20/18 10:43,R_25GUxVVYTjT0DgF,anonymous,EN,"I consent, begin the study",A2BGP3HWE4ZO30,,,,,,,,,,8,1,7,,Arizona,Female,,Some college but no degree,White,,Suburban community,,54,Democratic party,,7303767
4/20/18 10:41,4/20/18 10:43,IP Address,100,117,TRUE,4/20/18 10:43,R_2dsZHyN3LD5P8bf,anonymous,EN,"I consent, begin the study",A6P1HOVPQKW7V,6.7,2.4,7.9,,,,,,,,,,,FL,Female,,Bachelor degree,"Asian,Asian-American",,Suburban community,,24,Independent,,2645994
4/20/18 10:43,4/20/18 10:44,IP Address,100,62,TRUE,4/20/18 10:44,R_3ir7O4soLB5mluJ,anonymous,EN,"I consent, begin the study",A3KBHRV189JXBJ,,,,8.2,2.9,9,,,,,,,,CT,Female,,Bachelor degree,White,,Suburban community,,29,Libertarian Party,,3355883
4/20/18 10:42,4/20/18 10:45,IP Address,100,160,TRUE,4/20/18 10:45,R_31m7O9jEWkgekhI,anonymous,EN,"I consent, begin the study",A25R2OI9L2Q1OW,,,,,,,1,9,1,,,,Interesting project.,Michigan,Male,,Bachelor degree,White,,City or urban community,,44,Democratic party,,565090
4/20/18 10:42,4/20/18 10:45,IP Address,100,152,TRUE,4/20/18 10:45,R_bPklPBPLn8kBBTz,anonymous,EN,"I consent, begin the study",AOSO1D81K0ET0,,,,,,,,,,5,1,9,Everything clear and my answers are exactly what I believe,FL,Male,,Some college but no degree,White,,Suburban community,,64,Independent,,1668747
4/20/18 10:44,4/20/18 10:46,IP Address,100,105,TRUE,4/20/18 10:46,R_31gupPIPOI9G9sQ,anonymous,EN,"I consent, begin the study",A3GPYCHKB2KDLC,,,,8.3,5.1,9,,,,,,,,california,Male,,Graduate degree,White,,Suburban community,,54,Independent,,7700522
4/20/18 10:47,4/20/18 10:48,IP Address,100,51,TRUE,4/20/18 10:48,R_2373S2sutovylJ7,anonymous,EN,"I consent, begin the study",A1ZLNPA9DJAJMF,6.1,4.8,5.6,,,,,,,,,,,ohio,Male,,"High school degree or equivalent (e.g., GED)",Black or African-American,,City or urban community,,25,Independent,,6227968
4/20/18 10:41,4/20/18 10:50,IP Address,100,517,TRUE,4/20/18 10:50,R_3m7WlKjoXdcPqK4,anonymous,EN,"I consent, begin the study",A1CE2XPYCDRHVZ,,,,,,,1.1,9,7.8,,,,,New York,Female,,Bachelor degree,White,,City or urban community,,41,Democratic party,,7827261
4/20/18 10:47,4/20/18 10:51,IP Address,100,256,TRUE,4/20/18 10:51,R_80lPWYPidKAV6lX,anonymous,EN,"I consent, begin the study",A2S38Q9EDGRZRU,1,4,6,,,,,,,,,,"was a good survey, enjoyed",Va,Female,,Associate degree,White,,Suburban community,,48,Republican Party,,2101290
4/20/18 10:50,4/20/18 10:52,IP Address,100,148,TRUE,4/20/18 10:52,R_NWQpNy8WV0dCG3v,anonymous,EN,"I consent, begin the study",A3OPVSDRBGKWQA,,,,,,,9,8.9,9,,,,they all seemed fair to me - it was up to the bank since it was their money,georgia,Male,,Bachelor degree,White,,Suburban community,,65,Libertarian Party,,4512821
4/20/18 10:51,4/20/18 10:53,IP Address,100,101,TRUE,4/20/18 10:53,R_28Im8wDf4Vygdcn,anonymous,EN,"I consent, begin the study",A1JOGLG7TRDN37,,,,7.8,4.1,8,,,,,,,no comment,CT,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,33,Libertarian Party,,7743838
4/20/18 10:51,4/20/18 10:54,IP Address,100,185,TRUE,4/20/18 10:54,R_1jl9N86hV2jjl6p,anonymous,EN,"I consent, begin the study",A15VRRHQCLJHC8,,,,,,,,,,9,9,9,thanksa,MA,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,47,Republican Party,,3447557
4/20/18 10:53,4/20/18 10:55,IP Address,100,102,TRUE,4/20/18 10:55,R_1gb6E4ajaEl0wk6,anonymous,EN,"I consent, begin the study",A34LVQ9WDHS899,,,,,,,1,9,4.9,,,,,Maryland,Female,,Some college but no degree,Black or African-American,,Suburban community,,29,Democratic party,,9349467
4/20/18 10:52,4/20/18 10:55,IP Address,100,160,TRUE,4/20/18 10:55,R_2v7Il1kPYAJucC7,anonymous,EN,"I consent, begin the study",A3W1PSVL0V1QCW,2.2,7,4.9,,,,,,,,,,,North Carolina,Female,,Bachelor degree,White,,Suburban community,,31,Republican Party,,4648417
4/20/18 10:53,4/20/18 10:55,IP Address,100,164,TRUE,4/20/18 10:55,R_1pJxHan9QBTRW8d,anonymous,EN,"I consent, begin the study",A5FO88EJ3JXLD,,,,,,,,,,9,1,8.9,,Indiana,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,48,Republican Party,,3309263
4/20/18 10:54,4/20/18 10:56,IP Address,100,114,TRUE,4/20/18 10:56,R_2fu92nWOCpkLNyV,anonymous,EN,"I consent, begin the study",A55TVOL4JWIAY,,,,1,9,2.9,,,,,,,No feedback.,Michigan,Female,,Bachelor degree,White,,City or urban community,,25,Independent,,1748785
4/20/18 10:54,4/20/18 10:57,IP Address,100,189,TRUE,4/20/18 10:57,R_2OQ1BDXOjwD3ODq,anonymous,EN,"I consent, begin the study",A2YC677CEBAREH,,,,,,,3.8,4.6,6.4,,,,,Georgia,Female,,Associate degree,White,,City or urban community,,37,Democratic party,,4751218
4/20/18 10:55,4/20/18 10:57,IP Address,100,170,TRUE,4/20/18 10:57,R_2WUMGo3gQtK3I5c,anonymous,EN,"I consent, begin the study",A2ZUCKYJE4DPV7,,,,2.2,5.1,2.5,,,,,,,,CA,Male,,Some college but no degree,American Indian or Alaskan Native,,City or urban community,,24,Democratic party,,3703924
4/20/18 10:57,4/20/18 10:58,IP Address,100,53,TRUE,4/20/18 10:58,R_1lyp8kNvQRbn9IY,anonymous,EN,"I consent, begin the study",AJE8ER94166G2,,,,,,,,,,4,5.7,2.8,,Ma,Male,,Some college but no degree,White,,City or urban community,,29,Independent,,3680682
4/20/18 10:58,4/20/18 10:59,IP Address,100,98,TRUE,4/20/18 10:59,R_xtuKRLA42yNbXix,anonymous,EN,"I consent, begin the study",A3E7MGXT8PW3N8,6.3,6.2,8.4,,,,,,,,,,,PA,Female,,Bachelor degree,White,,City or urban community,,23,Democratic party,,6700592
4/20/18 10:59,4/20/18 11:00,IP Address,100,92,TRUE,4/20/18 11:00,R_1gBl1bEu8zeZk6g,anonymous,EN,"I consent, begin the study",A2YATLQK5VBLLF,,,,,,,,,,9,1,1.9,,California,Male,,Graduate degree,White,,City or urban community,,29,Independent,,3888902
4/20/18 11:01,4/20/18 11:03,IP Address,100,93,TRUE,4/20/18 11:03,R_10Uwk9yrEirUhTX,anonymous,EN,"I consent, begin the study",AY4DBGJLQWQ9F,8,3,6.5,,,,,,,,,,,Arkansas,Female,,Bachelor degree,White,,Suburban community,,33,Democratic party,,9901325
4/20/18 11:02,4/20/18 11:03,IP Address,100,66,TRUE,4/20/18 11:03,R_29s3CjJ7m6Jqz8b,anonymous,EN,"I consent, begin the study",A2VWS8YS3Y776R,,,,5.5,7.5,9,,,,,,,,Idaho,Female,,Some college but no degree,White,,Suburban community,,23,Democratic party,,2575109
4/20/18 11:02,4/20/18 11:04,IP Address,100,89,TRUE,4/20/18 11:04,R_2BsQ1wxc7WrMxq5,anonymous,EN,"I consent, begin the study",A27SUQYWOCSB2N,,,,,,,4,5,6.7,,,,,IL,Male,,Some college but no degree,White,,Suburban community,,22,Republican Party,,2734133
4/20/18 11:05,4/20/18 11:07,IP Address,100,106,TRUE,4/20/18 11:07,R_12Jwld85pcgmloj,anonymous,EN,"I consent, begin the study",A3HQH1AKRMIBY3,,,,5.9,2.8,6.2,,,,,,,,tx,Female,,Some college but no degree,White,,Suburban community,,32,Independent,,8055539
4/20/18 11:09,4/20/18 11:11,IP Address,100,125,TRUE,4/20/18 11:11,R_4OD1BQjGK6tDeV3,anonymous,EN,"I consent, begin the study",ASBVH83KQ794Y,,,,,,,9,9,9,,,,N/A,Alaska,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,29,Independent,,7591264
4/20/18 11:10,4/20/18 11:12,IP Address,100,90,TRUE,4/20/18 11:12,R_1hF4ex4UIiRzsqZ,anonymous,EN,"I consent, begin the study",A352QLA6AIP5J2,,,,,,,,,,4.3,6.5,5.2,none,texas,Male,,Bachelor degree,Black or African-American,,City or urban community,,47,Democratic party,,4146759
4/20/18 11:13,4/20/18 11:15,IP Address,100,91,TRUE,4/20/18 11:15,R_3jVrbphwp0xSnmh,anonymous,EN,"I consent, begin the study",A2C27YTQSQ1GXS,5.2,1,5.1,,,,,,,,,,,Ny,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,33,Democratic party,,7598337
4/20/18 11:12,4/20/18 11:16,IP Address,100,239,TRUE,4/20/18 11:16,R_qUiSLoOmS2V0LQZ,anonymous,EN,"I consent, begin the study",A2NL38BFEE3BVY,,,,,,,,,,9,2.9,8.1,no,Oregon,Male,,Some college but no degree,Asian,,City or urban community,,53,Democratic party,,6439131
4/20/18 11:16,4/20/18 11:17,IP Address,100,98,TRUE,4/20/18 11:17,R_2EETPfoQkzBRDyY,anonymous,EN,"I consent, begin the study",A31L5H1AOWJLV1,9,2.3,7.9,,,,,,,,,,"Very easy, not confusing ",CT,Male,,Bachelor degree,White,,Suburban community,,28,Republican Party,,4265078
4/20/18 11:21,4/20/18 11:22,IP Address,100,89,TRUE,4/20/18 11:22,R_2YYdcNVY1fIp4M1,anonymous,EN,"I consent, begin the study",A1CBI7BP2XD17S,,,,,,,3.1,4.2,2.1,,,,,RI,Female,,Bachelor degree,White,,Suburban community,,24,Green Party,,7109139
4/20/18 11:21,4/20/18 11:22,IP Address,100,97,TRUE,4/20/18 11:22,R_3OiFc0t3aGrIu9y,anonymous,EN,"I consent, begin the study",A2K2MFQMN31DZ,,,,7.4,7.5,7.6,,,,,,,,massachusetts,Male,,Graduate degree,White,,City or urban community,,28,Democratic party,,2384697
4/20/18 11:21,4/20/18 11:24,IP Address,100,136,TRUE,4/20/18 11:24,R_xi91zyZFLxu2mNX,anonymous,EN,"I consent, begin the study",A2HONMTLV8J20E,,,,,,,,,,1,1,9,,MI,Female,,Associate degree,White,,Rural community,,53,Democratic party,,2655763
4/20/18 11:25,4/20/18 11:27,IP Address,100,104,TRUE,4/20/18 11:27,R_scbFS6xpImT5Bfz,anonymous,EN,"I consent, begin the study",A2FKPLOYJWHKA4,,,,,,,1,9,1,,,,,GA,Female,,Associate degree,White,,Suburban community,,35,Republican Party,,274063
4/20/18 11:25,4/20/18 11:27,IP Address,100,107,TRUE,4/20/18 11:27,R_2bZebKbwYzyvp0n,anonymous,EN,"I consent, begin the study",A5QCSRJW2P30V,,,,8,3,9,,,,,,,,California,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,27,Democratic party,,8340646
4/20/18 11:29,4/20/18 11:31,IP Address,100,102,TRUE,4/20/18 11:31,R_x4bMp5uNLDE1T2N,anonymous,EN,"I consent, begin the study",A3NGERRLPQMDNI,7,8,9,,,,,,,,,,,TEXAS,Female,,Some college but no degree,White,,City or urban community,,37,Independent,,5865602
4/20/18 11:30,4/20/18 11:33,IP Address,100,176,TRUE,4/20/18 11:33,R_22kL35E3cJnLmIg,anonymous,EN,"I consent, begin the study",A1MYA3ODBOAQM6,,,,9,1,5.1,,,,,,,Nothing was unclear or confusing but ty for letting me take ur survey ,Ohio ,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,24,Independent,,2977205
4/20/18 11:37,4/20/18 11:38,IP Address,100,73,TRUE,4/20/18 11:38,R_2vcBCEgwOQtACXk,anonymous,EN,"I consent, begin the study",A1WL8F8EUIG4XI,,,,,,,,,,1.8,7.2,2.9,no,Massachusetts,Female,,Graduate degree,White,,City or urban community,,26,Democratic party,,2126857
4/20/18 11:32,4/20/18 11:38,IP Address,100,361,TRUE,4/20/18 11:38,R_0eqEvpVXigRy74d,anonymous,EN,"I consent, begin the study",A3J2184VLLNJ1F,7.5,4.5,6,,,,,,,,,,"While the two splitting options seem to be an attempt at fairness on the loan officer's part, it was a less than ideal situation as neither borrower would have ended up with enough to start their business which could have seriously impacted their ability to repay the loan.",Louisiana,Female,,Bachelor degree,"Spanish, Hispanic, or Latino,White",,Rural community,,60,Democratic party,,9220514
4/20/18 11:35,4/20/18 11:38,IP Address,100,213,TRUE,4/20/18 11:38,R_2who0RmVoesdwJ7,anonymous,EN,"I consent, begin the study",A394YW4J85TC50,,,,,,,9,9,9,,,,APPARENTLY IT MAY BE CREDIT SCORE THAT CAUSES THE DIFFERENCE,TN,Female,,"High school degree or equivalent (e.g., GED)",Black or African-American,,City or urban community,,54,Republican Party,,7406495
4/20/18 11:39,4/20/18 11:41,IP Address,100,137,TRUE,4/20/18 11:41,R_2OPHbD1uU5TODWG,anonymous,EN,"I consent, begin the study",A3EV2X1PS147FM,,,,,,,5,5,4.9,,,,great survey,georgia,Female,,Some college but no degree,White,,Rural community,,42,Independent,,4114815
4/20/18 11:41,4/20/18 11:42,IP Address,100,86,TRUE,4/20/18 11:42,R_3G0KvU5AFKNmAos,anonymous,EN,"I consent, begin the study",A1BH6H9WRK49I,,,,,,,,,,9,1,1,,NY,Female,,Bachelor degree,White,,City or urban community,,22,"Democratic party,Independent",,3958327
4/20/18 11:41,4/20/18 11:43,IP Address,100,141,TRUE,4/20/18 11:43,R_3p0aECJA4w6p7c2,anonymous,EN,"I consent, begin the study",A2U6XMGVLZXK0A,,,,9,1,7,,,,,,,,florida,Female,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,35,Democratic party,,6117289
4/20/18 11:41,4/20/18 11:43,IP Address,100,158,TRUE,4/20/18 11:43,R_1qba5Vp5SqqIfxh,anonymous,EN,"I consent, begin the study", A3PLZGF7SK6TMQ,1,9,1,,,,,,,,,,,NY,Female,,Associate degree,White,,Suburban community,,40,Republican Party,,6786769
4/20/18 11:43,4/20/18 11:45,IP Address,100,120,TRUE,4/20/18 11:45,R_1GKb2mg2e0XERIp,anonymous,EN,"I consent, begin the study",A2PP8CMYUETKL4,1,3.2,8.1,,,,,,,,,,none,Iowa,Male,,Some college but no degree,White,,Suburban community,,37,Democratic party,,9848811
4/20/18 11:44,4/20/18 11:45,IP Address,100,84,TRUE,4/20/18 11:45,R_2qxWhvZZguVcmXs,anonymous,EN,"I consent, begin the study",AEBMA5BAWFBMJ,,,,3.1,8.1,9,,,,,,,,Wisconsin,Female,,Bachelor degree,White,,Rural community,,35,Libertarian Party,,7170021
4/20/18 11:46,4/20/18 11:48,IP Address,100,94,TRUE,4/20/18 11:48,R_7TI5Chusl7MxCil,anonymous,EN,"I consent, begin the study",A1LRS8BYH64JOH,,,,,,,1,9,7.4,,,,None.,North Carolina,Male,,Graduate degree,White,,City or urban community,,30,Democratic party,,868689
4/20/18 11:46,4/20/18 11:48,IP Address,100,141,TRUE,4/20/18 11:49,R_1Q4UJpqx85BfCUF,anonymous,EN,"I consent, begin the study",A39YBLQYIUBR76,1,9,1,,,,,,,,,,,Vermont,Male,,Associate degree,White,,Suburban community,,44,Independent,,2462848
4/20/18 11:47,4/20/18 11:49,IP Address,100,94,TRUE,4/20/18 11:49,R_11iimKJG7QGdA9d,anonymous,EN,"I consent, begin the study",ATD63C536IWJX,,,,1,1,1,,,,,,,,California,Male,,Bachelor degree,White,,City or urban community,,26,Republican Party,,6046731
4/20/18 11:47,4/20/18 11:49,IP Address,100,113,TRUE,4/20/18 11:49,R_2Cg4s8wN47Pn126,anonymous,EN,"I consent, begin the study",A3IN1OIDSYNM86,,,,,,,,,,4.4,6.7,6.3,nope,Georgia,Female,,Graduate degree,Asian,,Suburban community,,37,Democratic party,,2214835
4/20/18 11:48,4/20/18 11:50,IP Address,100,125,TRUE,4/20/18 11:50,R_UH08IXSjpWa249j,anonymous,EN,"I consent, begin the study",A3AYERSOZS8W4D,,,,,,,1.4,5.1,4,,,,No,Colorado,Male,,Some college but no degree,White,,Suburban community,,46,Republican Party,,9137431
4/20/18 11:48,4/20/18 11:50,IP Address,100,113,TRUE,4/20/18 11:50,R_2uQb9NKZaHb2G80,anonymous,EN,"I consent, begin the study",A1P72S7SUIO4AZ,,,,,,,,,,2,5,6,no,texas,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,City or urban community,,33,Democratic party,,1041726
4/20/18 11:50,4/20/18 11:51,IP Address,100,80,TRUE,4/20/18 11:51,R_2YAoMxqukcC36uM,anonymous,EN,"I consent, begin the study",A1S6QWSCBRYSFZ,5,9,9,,,,,,,,,,,North Dakota,Female,,Some college but no degree,White,,City or urban community,,30,Democratic party,,392637
4/20/18 11:52,4/20/18 11:53,IP Address,100,68,TRUE,4/20/18 11:53,R_27NCMyerbrCtRUs,anonymous,EN,"I consent, begin the study",A3FAH5S2RGZ5AK,,,,,,,5.1,5.1,5.1,,,,No,CA,Female,,Some college but no degree,American Indian or Alaskan Native,,City or urban community,,29,Republican Party,,7505668
4/20/18 11:51,4/20/18 11:54,IP Address,100,146,TRUE,4/20/18 11:54,R_3eaypCEfYRJXpRg,anonymous,EN,"I consent, begin the study",A23AW1L93KN7FQ,1.7,5.2,3.8,,,,,,,,,,,Florida,Male,,Some college but no degree,White,,Suburban community,,34,Libertarian Party,,6469391
4/20/18 11:52,4/20/18 11:56,IP Address,100,212,TRUE,4/20/18 11:56,R_3qyP404S9UTdeRv,anonymous,EN,"I consent, begin the study",A1OGTVXW6BCSGQ,,,,,,,,,,9,1.9,7.1,"Enjoyed the survey, thank you for the opportunity.",Virgina,Male,,Bachelor degree,White,,Suburban community,,43,Independent,,9928531
4/20/18 11:55,4/20/18 11:57,IP Address,100,122,TRUE,4/20/18 11:57,R_PGPnPPxFgi6nwB3,anonymous,EN,"I consent, begin the study",A1PB4AWMU7RASU,,,,6,9,9,,,,,,,,Texas,Female,,Some college but no degree,White,,City or urban community,,24,Libertarian Party,,8796483
4/20/18 11:56,4/20/18 11:58,IP Address,100,139,TRUE,4/20/18 11:58,R_SVjLm3nwIB21oLD,anonymous,EN,"I consent, begin the study",A2BK45LZGGWPLX,,,,,,,6.2,5,7,,,,,VA,Female,,Graduate degree,White,,Rural community,,61,Democratic party,,3783499
4/20/18 11:57,4/20/18 11:59,IP Address,100,104,TRUE,4/20/18 11:59,R_3erI5AG8erqikb0,anonymous,EN,"I consent, begin the study",A37VBAMFEQKJO4,6.4,4.1,5.7,,,,,,,,,,,florida,Male,,Some college but no degree,White,,Suburban community,,51,Republican Party,,1301980
4/20/18 11:46,4/20/18 12:00,IP Address,100,862,TRUE,4/20/18 12:00,R_PMU5lzpHEVyFRGF,anonymous,EN,"I consent, begin the study",ACQ0B1X5APCD5,,,,,,,,,,1,9,5.5,,California,Male,,Bachelor degree,Asian,,City or urban community,,29,Democratic party,,50353
4/20/18 11:59,4/20/18 12:00,IP Address,100,64,TRUE,4/20/18 12:00,R_1mLDc40D50xNmcT,anonymous,EN,"I consent, begin the study",A27O2IILV3S5YS,,,,,,,,,,2.2,7,2.3,Thank You,Maryland,Female,,Bachelor degree,White,,Suburban community,,32,Democratic party,,7202905
4/20/18 11:59,4/20/18 12:01,IP Address,100,105,TRUE,4/20/18 12:01,R_Zn4yNtr5TYvqu09,anonymous,EN,"I consent, begin the study",A18G34NUTOMQ26,,,,7.3,9,2.6,,,,,,,,va,Male,,Graduate degree,White,,Suburban community,,36,Other (please specify):,not relevant to survey,8861785
4/20/18 11:59,4/20/18 12:01,IP Address,100,140,TRUE,4/20/18 12:01,R_1nVGzezhX7ehqFZ,anonymous,EN,"I consent, begin the study",A3GXEJ6VWRXBXW,,,,1,9,1,,,,,,,,NJ,Male,,Bachelor degree,White,,Suburban community,,39,Republican Party,,8264624
4/20/18 11:58,4/20/18 12:01,IP Address,100,192,TRUE,4/20/18 12:01,R_2YtwkRAdabveLUW,anonymous,EN,"I consent, begin the study",A168QBUOKNFWWK,,,,,,,,,,5.1,9,2.8,interesting!,alabama,Female,,Associate degree,White,,Suburban community,,41,Republican Party,,403492
4/20/18 12:00,4/20/18 12:02,IP Address,100,133,TRUE,4/20/18 12:02,R_1I4Mnlplj5bNL0G,anonymous,EN,"I consent, begin the study",A35P57XYNK927Y,,,,,,,9,2,9,,,,everything was clearly presented.,indiana,Female,,Bachelor degree,White,,Suburban community,,53,Republican Party,,4495871
4/20/18 12:00,4/20/18 12:03,IP Address,100,165,TRUE,4/20/18 12:03,R_2To7lPejxys4eQO,anonymous,EN,"I consent, begin the study",AX1Z6XEQAODQF,2,6.1,7.1,,,,,,,,,,,Oklahoma,Male,,"High school degree or equivalent (e.g., GED)","Spanish, Hispanic, or Latino,White,Asian-American",,City or urban community,,26,Independent,,2467754
4/20/18 11:48,4/20/18 12:03,IP Address,100,940,TRUE,4/20/18 12:03,R_1gT5mbgZhmIMVvh,anonymous,EN,"I consent, begin the study",AGSEI3C2FKQIZ,,,,,,,2,4.9,7.4,,,,,Florida,Male,,Graduate degree,White,,Suburban community,,28,Democratic party,,953468
4/20/18 12:02,4/20/18 12:05,IP Address,100,156,TRUE,4/20/18 12:05,R_2ZVOcyghsutSjTE,anonymous,EN,"I consent, begin the study",A16KFXO5P79STM,,,,,,,,,,9,2.1,2.2,I think that person with the highest payback rate should get the loan,Wyoming,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,67,Democratic party,,8264741
4/20/18 12:04,4/20/18 12:06,IP Address,100,104,TRUE,4/20/18 12:06,R_2OO2DcUnxglfv1H,anonymous,EN,"I consent, begin the study",A2ZBYVQLDUZOV7,,,,,,,1,7.9,3.4,,,,,sc,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,40,Democratic party,,2549466
4/20/18 12:06,4/20/18 12:08,IP Address,100,158,TRUE,4/20/18 12:08,R_2rHMif94XJEHtaj,anonymous,EN,"I consent, begin the study",AB2AZU8WE9OP7,,,,1,9,1.6,,,,,,,No,Colorado ,Female,,Some college but no degree,White,,City or urban community,,29,Democratic party,,5440242
4/20/18 12:05,4/20/18 12:08,IP Address,100,190,TRUE,4/20/18 12:08,R_uwfnHOjXHi20DaV,anonymous,EN,"I consent, begin the study",A28EKOEIWKA93M,,,,8.1,2.5,7.5,,,,,,,,Pennsylvania,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,69,Democratic party,,8056183
4/20/18 12:07,4/20/18 12:09,IP Address,100,101,TRUE,4/20/18 12:09,R_22zx8OyNde17dyZ,anonymous,EN,"I consent, begin the study",A1VWT23HZSYSH3,,,,,,,,,,1.9,9,9,,New York,Female,,Bachelor degree,White,,Rural community,,58,Republican Party,,8863942
4/20/18 12:07,4/20/18 12:09,IP Address,100,87,TRUE,4/20/18 12:09,R_2BgMHEqeqhx7Wiq,anonymous,EN,"I consent, begin the study",A3MDIA7JN82PF,8.6,1.2,4.8,,,,,,,,,,,MN,Other (please specify):,,Some college but no degree,White,,Suburban community,,22,Democratic party,,8051531
4/20/18 12:02,4/20/18 12:10,IP Address,100,469,TRUE,4/20/18 12:10,R_3sb25TqcFpYyH75,anonymous,EN,"I consent, begin the study",A3N7MDS3235JYB,,,,,,,5.5,7,6,,,,You could clarify repayment rate by stating likelihood or percentage of repaying the loan.,New York,Male,,Graduate degree,Asian-American,,Suburban community,,28,Democratic party,,1428593
4/20/18 12:10,4/20/18 12:12,IP Address,100,110,TRUE,4/20/18 12:12,R_3qNz76Iugd6Ufn2,anonymous,EN,"I consent, begin the study",A303XQHQPWYWHB,,,,,,,1,1,9,,,,,PA,Male,,Bachelor degree,White,,City or urban community,,31,Democratic party,,1293404
4/20/18 12:00,4/20/18 12:12,IP Address,100,741,TRUE,4/20/18 12:12,R_2wmqk2DAZFrpbCK,anonymous,EN,"I consent, begin the study",A37UL0UGPVPUUZ,3,1,9,,,,,,,,,,I enjoyed completing the survey.,Maryland,Female,,Bachelor degree,Black or African-American,,City or urban community,,36,Democratic party,,9387708
4/20/18 12:10,4/20/18 12:13,IP Address,100,189,TRUE,4/20/18 12:13,R_eA7FJhK0E09s2rv,anonymous,EN,"I consent, begin the study",A30N7QXF4W4VCM,2.7,3.1,7.7,,,,,,,,,,Thank you.,New Jersey,Male,,Graduate degree,White,,Suburban community,,50,Democratic party,,5001915
4/20/18 12:11,4/20/18 12:13,IP Address,100,134,TRUE,4/20/18 12:13,R_06Yjgu8KpLRLAn7,anonymous,EN,"I consent, begin the study",ANBFC6538UKQW,,,,4.6,4,7.1,,,,,,,,kentucky,Female,,Some college but no degree,White,,Suburban community,,20,Republican Party,,1699452
4/20/18 11:57,4/20/18 12:13,IP Address,100,954,TRUE,4/20/18 12:13,R_1r6MFKkjNNM5vho,anonymous,EN,"I consent, begin the study",A3KT7FHYY6PF2P,,,,,,,,,,1,9,1,,Pennsylvania,Female,,Bachelor degree,Black or African-American,,Suburban community,,28,Democratic party,,3596279
4/20/18 12:12,4/20/18 12:13,IP Address,100,77,TRUE,4/20/18 12:13,R_zU4PXAcWQIEgeM9,anonymous,EN,"I consent, begin the study",A1DREJDQUFBRG7,,,,,,,,,,9,5.5,9,,Texas,Female,,Some college but no degree,Black or African-American,,Suburban community,,28,Democratic party,,4416912
4/20/18 12:18,4/20/18 12:19,IP Address,100,65,TRUE,4/20/18 12:19,R_8nYRji2E1IIzorf,anonymous,EN,"I consent, begin the study",A2KL106W7R42J2,,,,1.8,3.1,8.6,,,,,,,,California,Male,,Associate degree,Asian,,Suburban community,,21,Libertarian Party,,7561077
4/20/18 12:17,4/20/18 12:21,IP Address,100,284,TRUE,4/20/18 12:21,R_248EVwWAYCK85NT,anonymous,EN,"I consent, begin the study",A175Y56LRLNX79,,,,,,,5.9,6.8,5.3,,,,Thanks,Ga,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,22,Republican Party,,1772088
4/20/18 12:20,4/20/18 12:22,IP Address,100,113,TRUE,4/20/18 12:22,R_25WWA4uC6986pZL,anonymous,EN,"I consent, begin the study",A29A2MQMPJW1O9,,,,,,,,,,8.1,2.5,8.2,,NY,Female,,Bachelor degree,White,,Rural community,,39,Republican Party,,8644121
4/20/18 12:18,4/20/18 12:23,IP Address,100,263,TRUE,4/20/18 12:23,R_1mzxoEBDESTp7o0,anonymous,EN,"I consent, begin the study",A12ZT4UP7SBJ0O,1,1,6.1,,,,,,,,,,No,georgia,Male,,Associate degree,White,,Suburban community,,63,Independent,,6895566
4/20/18 12:22,4/20/18 12:25,IP Address,100,130,TRUE,4/20/18 12:25,R_DIh82lTqkAJhS7f,anonymous,EN,"I consent, begin the study",AWM6CTVSFTYSN,,,,9,1,1,,,,,,,,Oregon,Male,,Some college but no degree,White,,Suburban community,,21,Democratic party,,2446543
4/20/18 12:23,4/20/18 12:25,IP Address,100,94,TRUE,4/20/18 12:25,R_2TouFhErHaZQney,anonymous,EN,"I consent, begin the study",AD14EQ9O9JKRI,1,4,1,,,,,,,,,,,Illinois,Male,,Some college but no degree,White,,Suburban community,,24,Independent,,9481197
4/20/18 12:22,4/20/18 12:25,IP Address,100,157,TRUE,4/20/18 12:25,R_1JVKL3l4wdDzKoZ,anonymous,EN,"I consent, begin the study",A2Y11ISH88XHKB,,,,,,,1,9,4.4,,,,,Texas,Female,,Some college but no degree,Black or African-American,,Suburban community,,25,Democratic party,,2239176
4/20/18 12:29,4/20/18 12:31,IP Address,100,132,TRUE,4/20/18 12:31,R_visjh1vZqzhm39D,anonymous,EN,"I consent, begin the study",A3ENX4KFFW7WI2,,,,,,,1.4,8.3,8.4,,,,No,Missouri,Female,,Bachelor degree,White,,City or urban community,,27,Democratic party,,5133070
4/20/18 12:29,4/20/18 12:31,IP Address,100,139,TRUE,4/20/18 12:31,R_1hEWxmbU9IA8wbE,anonymous,EN,"I consent, begin the study",A10S5LDYYYB496,,,,9,9,9,,,,,,,,Illinois,Female,,Some college but no degree,White,,Suburban community,,32,"Other (please specify):,Independent",,8685714
4/20/18 12:29,4/20/18 12:31,IP Address,100,163,TRUE,4/20/18 12:31,R_2uIfgO6tg3JdCfu,anonymous,EN,"I consent, begin the study",A95RHRMLHT89M,,,,,,,,,,7.3,7.3,2.9,,GA,Male,,Associate degree,Black or African-American,,Suburban community,,23,Republican Party,,1217181
4/20/18 12:31,4/20/18 12:32,IP Address,100,73,TRUE,4/20/18 12:32,R_2cusUAlyTxx8fBl,anonymous,EN,"I consent, begin the study",A2QKHZEFIDVGX2,,,,,,,,,,8.2,1,2,None,Florida,Female,,Some college but no degree,White,,City or urban community,,33,Republican Party,,7701094
4/20/18 12:32,4/20/18 12:34,IP Address,100,98,TRUE,4/20/18 12:34,R_3phAM2k1tVii0LB,anonymous,EN,"I consent, begin the study",A34C7K43HKE6N5,3.6,8.3,7,,,,,,,,,,,California ,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,Suburban community,,26,Democratic party,,2811170
4/20/18 12:33,4/20/18 12:35,IP Address,100,133,TRUE,4/20/18 12:35,R_2QPBVlTWgkxkJhu,anonymous,EN,"I consent, begin the study",A3JHXEH79DJ83L,,,,,,,9,3.7,9,,,,"there isno actual ""money'  bankers HAS more money AFTER lending to one person - sheesh .  get anouther scene.",AZ,Female,,Associate degree,Other (please specify):,USA,Rural community,,57,"Other (please specify):,Independent",Indie,6864719
4/20/18 12:35,4/20/18 12:36,IP Address,100,66,TRUE,4/20/18 12:36,R_1FfjE5xSoWPBnku,anonymous,EN,"I consent, begin the study",A2RQS6YTKOJVCF,1.9,8.1,8.1,,,,,,,,,,,Texas,Female,,Bachelor degree,White,,Suburban community,,38,Republican Party,,4279690
4/20/18 12:34,4/20/18 12:37,IP Address,100,166,TRUE,4/20/18 12:37,R_ahOyvkIr8UMoYnv,anonymous,EN,"I consent, begin the study",A2MAON23E8OMXN,,,,9,2,4,,,,,,,None.,Idaho ,Male,,Bachelor degree,White,,Rural community,,31,Republican Party,,6866952
4/20/18 12:36,4/20/18 12:38,IP Address,100,87,TRUE,4/20/18 12:38,R_3P7zhxalnaqE77C,anonymous,EN,"I consent, begin the study",A30W987G9S6F0G,,,,,,,,,,1,9,9,,South Carolina,Male,,Some college but no degree,Black or African-American,,Rural community,,28,Democratic party,,4839216
4/20/18 12:38,4/20/18 12:39,IP Address,100,85,TRUE,4/20/18 12:39,R_22E3WeoVpSAS4lG,anonymous,EN,"I consent, begin the study",AR95C0P53AFWJ,,,,3.6,5.1,5.1,,,,,,,no,Pennsylvania,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,51,Democratic party,,7302128
4/20/18 12:38,4/20/18 12:40,IP Address,100,105,TRUE,4/20/18 12:40,R_w13tgeduzt0FAB3,anonymous,EN,"I consent, begin the study",A36E1O48KQ6OP0,,,,,,,6.1,9,4,,,,no,michigan,Female,,Some college but no degree,Black or African-American,,Suburban community,,32,Democratic party,,5193720
4/20/18 12:37,4/20/18 12:41,IP Address,100,244,TRUE,4/20/18 12:41,R_3dKEAJnW6MVrUrt,anonymous,EN,"I consent, begin the study",A8QJ1G6724G51,,,,,,,,,,1,5,9,,NY,Female,,Graduate degree,Asian,,Suburban community,,45,Democratic party,,8541071
4/20/18 12:29,4/20/18 12:41,IP Address,100,703,TRUE,4/20/18 12:41,R_QfzRD4kEDtwODOp,anonymous,EN,"I consent, begin the study",A39P7J60DY4WLU,7.8,7,8.5,,,,,,,,,,"I think if it's a base assumption that an entire race is a certain percentage then I completely disagree with it but if it's based on the persons past history, then I would say that the other person would be better off to give more money to.",Illinois,Male,,Bachelor degree,White,,Suburban community,,31,Independent,,168209
4/20/18 12:42,4/20/18 12:44,IP Address,100,98,TRUE,4/20/18 12:44,R_2xxjWTmjBdZPDgc,anonymous,EN,"I consent, begin the study",A31JM9RECQGYEX,6.9,9,6.2,,,,,,,,,,,texas,Female,,Associate degree,White,,City or urban community,,39,Republican Party,,2443799
4/20/18 12:43,4/20/18 12:44,IP Address,100,100,TRUE,4/20/18 12:44,R_PFFKcGLQisw9VMB,anonymous,EN,"I consent, begin the study",AKM6CK7MY7LOE,,,,,,,1,9,2.6,,,,,Pa,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,51,Democratic party,,5521792
4/20/18 12:45,4/20/18 12:45,IP Address,100,51,TRUE,4/20/18 12:45,R_RrwrXNTNvbliRkl,anonymous,EN,"I consent, begin the study",A3JUAN2Y9XTK5L,,,,,,,2.3,9,3.9,,,,No,California,Male,,Graduate degree,White,,Suburban community,,28,Democratic party,,590997
4/20/18 12:44,4/20/18 12:46,IP Address,100,155,TRUE,4/20/18 12:46,R_3s4ZuKQGp6rHdBV,anonymous,EN,"I consent, begin the study",A2VLREMQN7N1N6,,,,,,,,,,8.2,3.1,9,,Florida,Male,,Some college but no degree,White,,Suburban community,,49,Democratic party,,3797748
4/20/18 12:35,4/20/18 12:48,IP Address,100,801,TRUE,4/20/18 12:49,R_22SrjBXmVQ3nHYO,anonymous,EN,"I consent, begin the study",A30D53GQS972MM,,,,2,5,7.5,,,,,,,,Oregon,Female,,Bachelor degree,White,,Suburban community,,35,Democratic party,,1035617
4/20/18 12:49,4/20/18 12:49,IP Address,100,59,TRUE,4/20/18 12:50,R_3nl106ZSFdV5GB8,anonymous,EN,"I consent, begin the study",A1A2X0T1XE8K89,,,,,,,1,7.2,9,,,,,indiana,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,28,Republican Party,,739149
4/20/18 12:46,4/20/18 12:50,IP Address,100,205,TRUE,4/20/18 12:50,R_3m3N150jaBKZd2P,anonymous,EN,"I consent, begin the study",AD3176YJTD639,,,,1,5,1,,,,,,,"I don't care about the split, the interest rate is crazy.",Texas,Female,,Associate degree,White,,Rural community,,53,Independent,,6437703
4/20/18 12:48,4/20/18 12:50,IP Address,100,97,TRUE,4/20/18 12:50,R_WAOeCakdtBoPloR,anonymous,EN,"I consent, begin the study",A2D0S5KYYLWGZ8,9,1,9,,,,,,,,,,,ohio,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,27,Independent,,8937296
4/20/18 12:47,4/20/18 12:50,IP Address,100,190,TRUE,4/20/18 12:50,R_1d7jysPSOk1QJKs,anonymous,EN,"I consent, begin the study",A3S6ABKRLB8IBL,8,3.5,6.7,,,,,,,,,,,Illinois,Male,,Some college but no degree,White,,Rural community,,71,Democratic party,,2867526
4/20/18 12:51,4/20/18 12:52,IP Address,100,97,TRUE,4/20/18 12:52,R_vHJRTx2RxB68Lux,anonymous,EN,"I consent, begin the study",A2P1Y1M943USUG,,,,,,,,,,1,9,1,,Florida ,Female,,Bachelor degree,White,,Suburban community,,32,Republican Party,,3800714
4/20/18 12:54,4/20/18 12:56,IP Address,100,86,TRUE,4/20/18 12:56,R_3qv2sKAc5TxUQRb,anonymous,EN,"I consent, begin the study",A1QBLMV8XTHPVE,8.2,5,8.6,,,,,,,,,,,Maine,Male,,Bachelor degree,White,,Suburban community,,47,Independent,,7884278
4/20/18 12:53,4/20/18 12:56,IP Address,100,209,TRUE,4/20/18 12:56,R_wY96FwYw0q3Bp0R,anonymous,EN,"I consent, begin the study",A2C8RZO1ETWRVQ,,,,4.3,7.7,3.8,,,,,,,was not easy to decide on this ,Kansas,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,62,Republican Party,,3563333
4/20/18 12:57,4/20/18 12:59,IP Address,100,124,TRUE,4/20/18 12:59,R_1KcKzx9qs4BEUQq,anonymous,EN,"I consent, begin the study",A5KBGEVDNGZO2,,,,,,,1.1,9,3,,,,No,Washington,Male,,Bachelor degree,White,,Suburban community,,39,Independent,,7190763
4/20/18 12:59,4/20/18 13:02,IP Address,100,147,TRUE,4/20/18 13:02,R_xbzu0T69woEdqGR,anonymous,EN,"I consent, begin the study",A374FPA3XROZUJ,,,,4.3,2.8,8.9,,,,,,,,Texas,Female,,Bachelor degree,White,,City or urban community,,61,Republican Party,,3569444
4/20/18 12:48,4/20/18 13:04,IP Address,100,977,TRUE,4/20/18 13:04,R_8i8iZVbfkoUHiCZ,anonymous,EN,"I consent, begin the study",A10V73ANM5HV2A,,,,1,9,1,,,,,,,,kentucky,Female,,Some college but no degree,White,,Rural community,,36,Democratic party,,354281
4/20/18 13:03,4/20/18 13:05,IP Address,100,152,TRUE,4/20/18 13:05,R_2EsZGqu4R4Xwpn6,anonymous,EN,"I consent, begin the study",A39EBLPHUIPAFH,,,,,,,,,,1.5,8.7,1.6,,Virginia,Female,,Some college but no degree,White,,Suburban community,,71,Democratic party,,7468493
4/20/18 13:02,4/20/18 13:06,IP Address,100,229,TRUE,4/20/18 13:06,R_2RadDyTkIAAsaIE,anonymous,EN,"I consent, begin the study",A19HS6ON7R2KBP,,,,,,,,,,1,9,1,,florida,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,47,Independent,,9865449
4/20/18 13:04,4/20/18 13:06,IP Address,100,103,TRUE,4/20/18 13:06,R_XZJoEqpWHrt1zQl,anonymous,EN,"I consent, begin the study",AVXVNAV449NM1,6.5,6,7.5,,,,,,,,,,,Missouri,Male,,Some college but no degree,White,,Suburban community,,36,Democratic party,,4830097
4/20/18 13:03,4/20/18 13:09,IP Address,100,340,TRUE,4/20/18 13:09,R_1Lu345vejO3FJIJ,anonymous,EN,"I consent, begin the study",  A19JI7TSDN7X9G,,,,,,,2,5.1,1.1,,,,no,united states,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,57,Independent,,6531638
4/20/18 13:07,4/20/18 13:13,IP Address,100,370,TRUE,4/20/18 13:13,R_pFR4S2vrFvf5VIJ,anonymous,EN,"I consent, begin the study",AM03OFEBTZ4EV,,,,1,9,5,,,,,,,Everything was fine.,Illinois,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,59,Independent,,356168
4/20/18 13:13,4/20/18 13:14,IP Address,100,96,TRUE,4/20/18 13:14,R_3dYvXzpT7f31IK5,anonymous,EN,"I consent, begin the study",A138LSJBBLOR8Q,3.1,1.7,8.6,,,,,,,,,,,California,Female,,Bachelor degree,Asian-American,,City or urban community,,28,Democratic party,,3580401
4/20/18 13:16,4/20/18 13:18,IP Address,100,137,TRUE,4/20/18 13:18,R_3iDSprqCIPvyDp0,anonymous,EN,"I consent, begin the study",A1BS64O3JY0YJ4,,,,,,,,,,3.8,3.9,8.6,no,PA,Female,,Bachelor degree,White,,City or urban community,,55,Independent,,3890072
4/20/18 13:16,4/20/18 13:19,IP Address,100,122,TRUE,4/20/18 13:19,R_1Cwr1QEFCR6MlHA,anonymous,EN,"I consent, begin the study",A3M4T4G9YA061U,,,,,,,1,9,7.4,,,,,TX,Female,,Some college but no degree,White,,Suburban community,,55,Democratic party,,1342814
4/20/18 13:25,4/20/18 13:26,IP Address,100,79,TRUE,4/20/18 13:26,R_3dKBd0LCcUyfPpZ,anonymous,EN,"I consent, begin the study",A2RILJIGEXENAJ,,,,9,4.4,7.9,,,,,,,,OH,Male,,Bachelor degree,White,,Suburban community,,23,Independent,,655876
4/20/18 13:24,4/20/18 13:26,IP Address,100,145,TRUE,4/20/18 13:26,R_22XIQIQtyToBQ6k,anonymous,EN,"I consent, begin the study",A16J7MOHPL2ACV,,,,,,,,,,4.8,1,9,No,North Carolina,Male,,Some college but no degree,Black or African-American,,Suburban community,,44,Democratic party,,6571482
4/20/18 13:28,4/20/18 13:29,IP Address,100,41,TRUE,4/20/18 13:29,R_2wSx6sneehvF3BV,anonymous,EN,"I consent, begin the study",A2C98AABF1ZILY,,,,,,,4.2,6.1,5.2,,,,,NJ,Male,,Bachelor degree,White,,City or urban community,,26,Republican Party,,3844127
4/20/18 13:27,4/20/18 13:29,IP Address,100,130,TRUE,4/20/18 13:29,R_1ln0V5U7Lc5taqa,anonymous,EN,"I consent, begin the study",A2X0KC1JOJ0ZE,6,5,5,,,,,,,,,,Thank you.,minnesota,Female,,Some college but no degree,White,,Suburban community,,29,Democratic party,,6901529
4/20/18 13:28,4/20/18 13:30,IP Address,100,96,TRUE,4/20/18 13:30,R_qx8krxDbh9yQbW9,anonymous,EN,"I consent, begin the study",A1EBQ9X6IN5OZC,,,,,,,3.8,5.6,7.9,,,,No,GA,Female,,Bachelor degree,White,,Rural community,,30,Republican Party,,1015092
4/20/18 13:28,4/20/18 13:30,IP Address,100,123,TRUE,4/20/18 13:30,R_3kKXdduIVn01XJ9,anonymous,EN,"I consent, begin the study",A2E8VGRAYHC4Y1,7.3,7.2,7.2,,,,,,,,,,,CT,Female,,Some college but no degree,White,,Suburban community,,41,Independent,,3729539
4/20/18 13:32,4/20/18 13:34,IP Address,100,141,TRUE,4/20/18 13:34,R_21Hg2dk8LlagFQ9,anonymous,EN,"I consent, begin the study",AVLZVLVL2X60,,,,8,3,9,,,,,,,no comment,Texas,Male,,Some college but no degree,White,,Suburban community,,21,Independent,,3985073
4/20/18 13:35,4/20/18 13:37,IP Address,100,99,TRUE,4/20/18 13:37,R_24urAt7C9MLKF8g,anonymous,EN,"I consent, begin the study",A26I76BUCO0LAO,,,,7,1.5,8.5,,,,,,,,VA,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,29,Democratic party,,645832
4/20/18 13:32,4/20/18 13:37,IP Address,100,287,TRUE,4/20/18 13:37,R_3G7CBcSOyKluiJT,anonymous,EN,"I consent, begin the study",A3KDBIHZLB8UY3,,,,,,,,,,7.7,4.2,8.3,none,TX,Male,,Graduate degree,White,,City or urban community,,47,Republican Party,,5808945
4/20/18 13:32,4/20/18 13:40,IP Address,100,485,TRUE,4/20/18 13:40,R_2y2e3UxqCrkMieq,anonymous,EN,"I consent, begin the study",A3DYSKSCVJZ65Z,,,,,,,,,,9,3.4,9,,NJ,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,City or urban community,,37,Democratic party,,6072039
4/20/18 13:38,4/20/18 13:40,IP Address,100,145,TRUE,4/20/18 13:40,R_1Kd6YtFdiwnZI57,anonymous,EN,"I consent, begin the study",ARWF605I7RWM7,,,,,,,7,9,9,,,,No comments at the current time.,Illinois,Female,,Associate degree,"Spanish, Hispanic, or Latino,White",,Suburban community,,38,Independent,,5909093
4/20/18 13:40,4/20/18 13:41,IP Address,100,64,TRUE,4/20/18 13:41,R_3jTAZTqmANs9BWy,anonymous,EN,"I consent, begin the study",A29RCGY1GBMU18,,,,,,,6.6,4.2,6.1,,,,,ND,Male,,Less than high school degree,Asian,,Suburban community,,55,Republican Party,,3460380
4/20/18 13:36,4/20/18 13:45,IP Address,100,564,TRUE,4/20/18 13:45,R_28U95k74jZPD5ja,anonymous,EN,"I consent, begin the study",A2YWLNLB74CJLH,8.3,7.1,9,,,,,,,,,,"I believe that the loan officer is making his decision on loan repay rate not race, if he gives it all to the African American candidate.

Also, when he gives more money to the African American candidate, and less to the White candidate.  I believe he is only using the loan repayment rate.

When he gives them both the same amount of money, that might be racial bias.

In some parts of the country I think loan fairness for African Americans is very low. 

Thank you.",Maine,Female,,Bachelor degree,White,,Rural community,,49,Democratic party,,5663880
4/20/18 13:46,4/20/18 13:48,IP Address,100,128,TRUE,4/20/18 13:48,R_2bkUclOQeVMS7vj,anonymous,EN,"I consent, begin the study",ATB9VOR75W6P3,3,3.5,8,,,,,,,,,,Thanks,WA,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,51,Democratic party,,9061439
4/20/18 13:44,4/20/18 13:48,IP Address,100,247,TRUE,4/20/18 13:48,R_1n6kwKsY5DdIsyy,anonymous,EN,"I consent, begin the study",AH7WZDFRXJSUX,,,,,,,,,,8,5,9,,Tennessee,Female,,Bachelor degree,White,,Rural community,,31,Independent,,2333663
4/20/18 11:40,4/20/18 13:49,IP Address,100,7738,TRUE,4/20/18 13:49,R_3HT5C4BkgopfYIE,anonymous,EN,"I consent, begin the study",A2L7S6RZOZ6NM9,,,,,,,6,4.4,6.2,,,,no,Pennsylvania,Male,,Graduate degree,White,,City or urban community,,24,Democratic party,,4075152
4/20/18 13:46,4/20/18 13:51,IP Address,100,282,TRUE,4/20/18 13:51,R_28Cchccf6aEkdKX,anonymous,EN,"I consent, begin the study",A146CNY46CSZIR,,,,8.7,9,8.4,,,,,,,,Ohio,Female,,Associate degree,White,,City or urban community,,33,Republican Party,,2997454
4/20/18 13:51,4/20/18 13:52,IP Address,100,77,TRUE,4/20/18 13:52,R_31t7v4IUCx7P3r2,anonymous,EN,"I consent, begin the study",ABEDTQ4GMH1IT,9,1.9,6.3,,,,,,,,,,,Virginia,Male,,Bachelor degree,White,,Suburban community,,26,Republican Party,,577171
4/20/18 13:57,4/20/18 13:59,IP Address,100,160,TRUE,4/20/18 13:59,R_3DkhVTs1MYdP4yq,anonymous,EN,"I consent, begin the study",ANVES7K87OEFI,,,,9,1,9,,,,,,,,Maryland,Male,,Bachelor degree,"White,Black or African-American",,Suburban community,,27,Independent,,3228597
4/20/18 14:05,4/20/18 14:07,IP Address,100,102,TRUE,4/20/18 14:07,R_BsHsEhTdBryS3ap,anonymous,EN,"I consent, begin the study",ATZMH6C3MML6C,,,,,,,,,,6.9,5,9,no,Texas,Female,,Bachelor degree,White,,Suburban community,,35,Libertarian Party,,5936531
4/20/18 14:06,4/20/18 14:08,IP Address,100,115,TRUE,4/20/18 14:08,R_1pnWqhkneuKdH7J,anonymous,EN,"I consent, begin the study",A2TZH1PO9PXJRY,,,,,,,1.9,8.4,9,,,,: D ,RI,Male,,Bachelor degree,White,,Suburban community,,39,Republican Party,,9168916
4/20/18 14:10,4/20/18 14:12,IP Address,100,137,TRUE,4/20/18 14:12,R_Q6A8K2Ur0qRmYU1,anonymous,EN,"I consent, begin the study",A3LNB2L5QCT1U0,,,,1,1,8,,,,,,,,NY,Female,,Graduate degree,White,,Rural community,,,Democratic party,,23857
4/20/18 14:12,4/20/18 14:13,IP Address,100,46,TRUE,4/20/18 14:13,R_DucFpbJRkPDfPHj,anonymous,EN,"I consent, begin the study",A1V5HNZ8844UDI,,,,,,,,,,6.7,6.3,6.7,,Illinois,Male,,Bachelor degree,White,,City or urban community,,,Democratic party,,6785796
4/20/18 14:17,4/20/18 14:18,IP Address,100,59,TRUE,4/20/18 14:18,R_3iUY8ovzfDDQ5pH,anonymous,EN,"I consent, begin the study",A23XKKMJYMEMU8,,,,,,,,,,4.4,8.8,4.8,none,PA,Female,,Some college but no degree,White,,Rural community,,34,Republican Party,,5564565
4/20/18 14:17,4/20/18 14:19,IP Address,100,116,TRUE,4/20/18 14:19,R_2tyg0v9jd4dehvf,anonymous,EN,"I consent, begin the study",A1UWESAJK909OM,,,,,,,9,9,9,,,,,AZ,Female,,Graduate degree,White,,Suburban community,,34,Libertarian Party,,4830388
4/20/18 14:17,4/20/18 14:19,IP Address,100,119,TRUE,4/20/18 14:19,R_31N81Unje8U0s8p,anonymous,EN,"I consent, begin the study",A3HEACCSQNDRR1,1,8.4,8.3,,,,,,,,,,,NY,Female,,Graduate degree,White,,Suburban community,,32,Green Party,,6462309
4/20/18 14:12,4/20/18 14:20,IP Address,100,454,TRUE,4/20/18 14:20,R_3GrJDeH2vmcdQpu,anonymous,EN,"I consent, begin the study",A87IWX2BA7YTA,9,4,8.1,,,,,,,,,,,New York,Female,,Bachelor degree,,,City or urban community,,42,,,9171169
4/20/18 14:19,4/20/18 14:21,IP Address,100,121,TRUE,4/20/18 14:21,R_1IxZ2Ii2CHlT0KS,anonymous,EN,"I consent, begin the study",A2NB8NSI0PQOYT,,,,1,9,3.1,,,,,,,,Pennsylvania,Female,,Some college but no degree,White,,Suburban community,,25,Democratic party,,3623866
4/20/18 14:21,4/20/18 14:23,IP Address,100,121,TRUE,4/20/18 14:23,R_wOcv4IlPPMllwwV,anonymous,EN,"I consent, begin the study",A31W4IFW8NRIPO,,,,,,,,,,8.2,1.1,9,no,North Carolina,Female,,Bachelor degree,White,,Rural community,,34,Republican Party,,2472076
4/20/18 14:22,4/20/18 14:24,IP Address,100,153,TRUE,4/20/18 14:24,R_3lPMA4TUXhdQknu,anonymous,EN,"I consent, begin the study",A3M5896O2M7PKB,2,8,3,,,,,,,,,,,Maryland,Female,,Bachelor degree,Black or African-American,,Suburban community,,33,Democratic party,,8561818
4/20/18 14:22,4/20/18 14:24,IP Address,100,174,TRUE,4/20/18 14:24,R_tX7oqEp8CBaGFvb,anonymous,EN,"I consent, begin the study",A2OUNJEWVCWVUH,,,,7.6,3.5,8.5,,,,,,,,CT,Female,,Bachelor degree,White,,Suburban community,,24,Democratic party,,1095594
4/20/18 14:20,4/20/18 14:25,IP Address,100,302,TRUE,4/20/18 14:25,R_2WUrwQdXcROJGWF,anonymous,EN,"I consent, begin the study",A2UADG38PAITSU,,,,,,,4,5,5.2,,,,,California,Male,,Some college but no degree,Asian,,City or urban community,,23,Independent,,1744024
4/20/18 14:23,4/20/18 14:25,IP Address,100,139,TRUE,4/20/18 14:25,R_CePEdJJ0GzPZlUl,anonymous,EN,"I consent, begin the study",A3VCGGQLXJMKFK,,,,,,,,,,8.9,1.1,1.1,,Illinois,Female,,Bachelor degree,Black or African-American,,Suburban community,,35,Democratic party,,1247949
4/20/18 14:26,4/20/18 14:28,IP Address,100,112,TRUE,4/20/18 14:28,R_2SAyQnOe4DjcZWW,anonymous,EN,"I consent, begin the study",AYMKSM9M10GR5,,,,,,,3,9,9,,,,,IL,Female,,Bachelor degree,White,,Suburban community,,26,Democratic party,,6029277
4/20/18 14:29,4/20/18 14:32,IP Address,100,172,TRUE,4/20/18 14:32,R_2AHkgo2JO9nEa7U,anonymous,EN,"I consent, begin the study",A1N274L13ZKKI5,3.4,8.7,6.6,,,,,,,,,,It was really clear.,NY,Female,,"High school degree or equivalent (e.g., GED)","Spanish, Hispanic, or Latino",,Suburban community,,26,Democratic party,,8790948
4/20/18 14:27,4/20/18 14:33,IP Address,100,351,TRUE,4/20/18 14:33,R_2aagyb5b4GdOpgR,anonymous,EN,"I consent, begin the study",A2Y344XH3UDJ9B,,,,8.2,1,4.8,,,,,,,A little confusing.,New York,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,67,Republican Party,,2976930
4/20/18 14:34,4/20/18 14:35,IP Address,100,100,TRUE,4/20/18 14:35,R_wRWdnOc6SiDNE6B,anonymous,EN,"I consent, begin the study",A24UI9QFKXGUVP,,,,,,,9,9,9,,,,,Maryland,Female,,Bachelor degree,White,,Suburban community,,47,Green Party,,7931116
4/20/18 14:36,4/20/18 14:39,IP Address,100,222,TRUE,4/20/18 14:39,R_3lrZj5UmL5xsHxo,anonymous,EN,"I consent, begin the study",A1ADKXTLFHIM7X,,,,,,,,,,6,7,6,,washington,Female,,Some college but no degree,White,,City or urban community,,18,Democratic party,,2963622
4/20/18 14:38,4/20/18 14:40,IP Address,100,92,TRUE,4/20/18 14:40,R_1M6fvMCbn6gXntg,anonymous,EN,"I consent, begin the study",AXE6PTRG2TFTZ,1,9,6.3,,,,,,,,,,,ca,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,City or urban community,,29,"Democratic party,Libertarian Party",,3953627
4/20/18 14:39,4/20/18 14:41,IP Address,100,118,TRUE,4/20/18 14:41,R_SZh3rBKDSGvOO1X,anonymous,EN,"I consent, begin the study",A2NMWBVYWN4O51,,,,9,2,7,,,,,,,none,Ohio,Female,,Bachelor degree,White,,City or urban community,,45840,Democratic party,,6153886
4/20/18 14:41,4/20/18 14:42,IP Address,100,76,TRUE,4/20/18 14:42,R_2ypVDODlCrEeSUa,anonymous,EN,"I consent, begin the study",A1J0OZW454ZV2D,4.4,6.2,6.3,,,,,,,,,,no,Florida,Female,,Bachelor degree,Asian-American,,Suburban community,,18,Democratic party,,1798953
4/20/18 14:43,4/20/18 14:45,IP Address,100,134,TRUE,4/20/18 14:45,R_2xFuzy66tAljxGI,anonymous,EN,"I consent, begin the study",A1X9L77BP7R907,,,,,,,,,,8.8,2.9,6.9,,il,Female,,Some college but no degree,White,,Suburban community,,19,Democratic party,,6304900
4/20/18 14:41,4/20/18 14:46,IP Address,100,295,TRUE,4/20/18 14:46,R_3ELIYsfhwaHNAO6,anonymous,EN,"I consent, begin the study",A2EXM21XS6NZV5,,,,,,,8,7,9,,,,It was straightforward.,Maryland,Male,,Graduate degree,"Asian,Asian-American",,City or urban community,,40,Independent,,2471639
4/20/18 14:47,4/20/18 14:49,IP Address,100,112,TRUE,4/20/18 14:49,R_3nPB3a0XpTdjMDa,anonymous,EN,"I consent, begin the study",A23N7M4VTXM99F,,,,1,9,1,,,,,,,,TEXAS,Female,,Bachelor degree,White,,Suburban community,,69,Independent,,5644349
4/20/18 14:53,4/20/18 14:55,IP Address,100,112,TRUE,4/20/18 14:55,R_2QAFxbm7NkX5YIc,anonymous,EN,"I consent, begin the study",A34LRS5WXFCCIY,9,3.9,9,,,,,,,,,,,North Carolina,Female,,Bachelor degree,White,,Suburban community,,28,Independent,,2965544
4/20/18 14:57,4/20/18 15:01,IP Address,100,231,TRUE,4/20/18 15:01,R_ulUD1wxQ3JwlvXz,anonymous,EN,"I consent, begin the study",AJVZEONGPDAEV,,,,,,,,,,5,4.3,8,Hope you have a successful groovy day.,TX,Female,,Some college but no degree,White,,City or urban community,,53,Republican Party,,3539034
4/20/18 15:00,4/20/18 15:03,IP Address,100,183,TRUE,4/20/18 15:03,R_0OHsv22MeAJXr8d,anonymous,EN,"I consent, begin the study",A1ZL0NB1QPNTOS,,,,9,1,2.8,,,,,,,none,PA,Female,,Some college but no degree,White,,Rural community,,60,Independent,,8422731
4/20/18 15:02,4/20/18 15:04,IP Address,100,101,TRUE,4/20/18 15:04,R_r390pNLjpxb3Czn,anonymous,EN,"I consent, begin the study",A2EHI9GE4ZM589,,,,,,,1.1,6.2,8,,,,,California,Female,,Graduate degree,"Spanish, Hispanic, or Latino,White",,Suburban community,,35,Republican Party,,6527076
4/20/18 15:05,4/20/18 15:08,IP Address,100,199,TRUE,4/20/18 15:08,R_1cZJyN5NEHp8IgP,anonymous,EN,"I consent, begin the study",A3FZKSCE6TIGE3,,,,,,,,,,9,9,1,,Arizona,Female,,Associate degree,White,,City or urban community,,31,Republican Party,,1612162
4/20/18 15:14,4/20/18 15:16,IP Address,100,123,TRUE,4/20/18 15:16,R_3nTvFdTOYHGV0PD,anonymous,EN,"I consent, begin the study",A2TDVRXLX8TP2V,,,,4.5,3.4,6.1,,,,,,,,Ohio,Male,,Some college but no degree,White,,City or urban community,,32,Independent,,4906937
4/20/18 15:14,4/20/18 15:16,IP Address,100,146,TRUE,4/20/18 15:16,R_29vlL9rOasXhp3e,anonymous,EN,"I consent, begin the study",A36MKJ6Z5JW64B,3,8.4,7.2,,,,,,,,,,NO,SOUTH CAROLINA,Female,,Some college but no degree,White,,Rural community,,50,Republican Party,,609684
4/20/18 15:15,4/20/18 15:16,IP Address,100,101,TRUE,4/20/18 15:16,R_2rOCMZH5rKmGT8W,anonymous,EN,"I consent, begin the study",A23243TMA9BIGB,,,,,,,9,9,9,,,,,Illinois,Male,,Some college but no degree,White,,Suburban community,,20,Independent,,8589315
4/20/18 15:20,4/20/18 15:22,IP Address,100,156,TRUE,4/20/18 15:22,R_BEZKl8ggN1m2Wxb,anonymous,EN,"I consent, begin the study",A1JOVLD6G5HVXM,,,,4.9,5.1,2.6,,,,,,,,Ohio,Male,,Some college but no degree,White,,City or urban community,,41,Libertarian Party,,3328755
4/20/18 15:23,4/20/18 15:24,IP Address,100,88,TRUE,4/20/18 15:24,R_2vcc9cZjI0YoTPO,anonymous,EN,"I consent, begin the study",A2L366NNL1YG5W,,,,,,,1,9,1,,,,,tennesee,Female,,"High school degree or equivalent (e.g., GED)","Spanish, Hispanic, or Latino",,Rural community,,36,Independent,,96052
4/20/18 15:22,4/20/18 15:25,IP Address,100,135,TRUE,4/20/18 15:25,R_2WOPCNi4lXSoDil,anonymous,EN,"I consent, begin the study",A27PSUR6ZXE6MW,9,6,5.5,,,,,,,,,,,Minnesota,Female,,Graduate degree,White,,Suburban community,,48,Democratic party,,5551799
4/20/18 15:25,4/20/18 15:27,IP Address,100,132,TRUE,4/20/18 15:27,R_2E0tQuYXxt0qbmg,anonymous,EN,"I consent, begin the study",ANAJ8HB08TJMZ,,,,7.2,6.9,6.6,,,,,,,It was nice service,Virginia,Female,,Bachelor degree,Asian,,City or urban community,,35,Democratic party,,2572345
4/20/18 15:30,4/20/18 15:32,IP Address,100,109,TRUE,4/20/18 15:32,R_7R0aKosCeGzoYjD,anonymous,EN,"I consent, begin the study",A3KNSTTC20KYLQ,,,,,,,,,,3.3,3.6,7,,New York,Female,,Graduate degree,White,,City or urban community,,39,Republican Party,,3075321
4/20/18 15:30,4/20/18 15:32,IP Address,100,156,TRUE,4/20/18 15:32,R_332BanOuSAvv09l,anonymous,EN,"I consent, begin the study",AX9PDV4MOJ1M0,3,5,5.1,,,,,,,,,,all good    good luck with your study.,Georgia,Male,,Graduate degree,White,,Suburban community,,68,Independent,,1762560
4/20/18 15:27,4/20/18 15:33,IP Address,100,326,TRUE,4/20/18 15:33,R_1CpciDWEAe39ssl,anonymous,EN,"I consent, begin the study",A2ODABG5FHP2AD,,,,,,,5.5,7.5,7,,,,,CA,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,25,Democratic party,,5602901
4/20/18 15:30,4/20/18 15:33,IP Address,100,170,TRUE,4/20/18 15:33,R_2zHpFr6EAxWa2SF,anonymous,EN,"I consent, begin the study",A3ETB9N5QTBCX7,9,2,8,,,,,,,,,,,Montana,Male,,Some college but no degree,"Spanish, Hispanic, or Latino,White",,Suburban community,,50,Libertarian Party,,4362300
4/20/18 15:32,4/20/18 15:34,IP Address,100,116,TRUE,4/20/18 15:34,R_bJJrMAnj4SFDlhr,anonymous,EN,"I consent, begin the study",A330JJZGJL7IG2,,,,,,,6.2,7.2,7.1,,,,,pa,Female,,Graduate degree,White,,City or urban community,,66,Democratic party,,5689694
4/20/18 15:32,4/20/18 15:37,IP Address,100,305,TRUE,4/20/18 15:37,R_3LhVh8kKK5ztL44,anonymous,EN,"I consent, begin the study",A33DSCVAUOWIQY,,,,,,,,,,1,2,8.9,,Pennsylvania,Male,,Some college but no degree,White,,Suburban community,,20,Democratic party,,4821041
4/20/18 15:39,4/20/18 15:41,IP Address,100,107,TRUE,4/20/18 15:41,R_1LS6z5BhegAxfzb,anonymous,EN,"I consent, begin the study",A3BI0R4AFEAMC4,,,,6.6,4,6.4,,,,,,,Nope,CA,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,24,Green Party,,7454985
4/20/18 15:40,4/20/18 15:43,IP Address,100,133,TRUE,4/20/18 15:43,R_3NCdCl1CkrzuTzd,anonymous,EN,"I consent, begin the study",A2DJK1DOIP4VD2,,,,,,,,,,8.5,3,7,,Louisiana,Female,,Graduate degree,White,,Suburban community,,36,Libertarian Party,,3557169
4/20/18 15:43,4/20/18 15:45,IP Address,100,158,TRUE,4/20/18 15:45,R_2qfsh4HZXzEx7Ra,anonymous,EN,"I consent, begin the study",A20ZU71SM6G8LL,7.6,3.8,9,,,,,,,,,,,Ohio,Female,,Some college but no degree,White,,City or urban community,,27,Democratic party,,7300927
4/20/18 15:45,4/20/18 15:47,IP Address,100,70,TRUE,4/20/18 15:47,R_sFIuu89QqKPsJ2x,anonymous,EN,"I consent, begin the study",A1J6Z70T78B35V,,,,1,9,1,,,,,,,no,nj,Female,,Associate degree,White,,Suburban community,,28,Democratic party,,2217367
4/20/18 15:53,4/20/18 15:58,IP Address,100,300,TRUE,4/20/18 15:58,R_2Pjy3QXYbwM53mO,anonymous,EN,"I consent, begin the study",A3nn1c7glrmoj1,,,,,,,2,6.1,1.4,,,,,Pennsylvaina,Female,,Associate degree,White,,Suburban community,,28,Democratic party,,3381352
4/20/18 15:56,4/20/18 16:00,IP Address,100,235,TRUE,4/20/18 16:00,R_1jAPrnCrjuhmOxG,anonymous,EN,"I consent, begin the study",A1S16TCGCGT37M,,,,,,,,,,8.2,3,8.5,It is good to consider a prorated loan amount for Person B in addition to Person A.,Texas,Female,,Graduate degree,Black or African-American,,Suburban community,,68,Democratic party,,7447547
4/20/18 16:03,4/20/18 16:04,IP Address,100,83,TRUE,4/20/18 16:04,R_1dFv1Lll38GKIdu,anonymous,EN,"I consent, begin the study",A3186NS9MI9763,,,,,,,1,4.4,9,,,,No ,MISSOURI,Male,,Some college but no degree,White,,Suburban community,,21,Republican Party,,4144406
4/20/18 16:04,4/20/18 16:05,IP Address,100,45,TRUE,4/20/18 16:05,R_1LCqQcbeL4W1yRu,anonymous,EN,"I consent, begin the study",AAB9SLOI000K2,4.6,5.5,5.6,,,,,,,,,,,ca,Male,,Bachelor degree,White,,Suburban community,,24,Democratic party,,6891996
4/20/18 16:06,4/20/18 16:09,IP Address,100,140,TRUE,4/20/18 16:09,R_ZkGQ25p1oxuI3ip,anonymous,EN,"I consent, begin the study",ALQFEZGKREK1O,,,,5.1,7.1,9,,,,,,,,Maryland,Female,,Graduate degree,White,,Suburban community,,27,Libertarian Party,,9948103
4/20/18 16:10,4/20/18 16:12,IP Address,100,121,TRUE,4/20/18 16:12,R_1NmDwWkvcJqj7n8,anonymous,EN,"I consent, begin the study",A6L1PSQ14GY3V,,,,,,,,,,1.9,8,7.8,very clear,ME,Male,,Associate degree,Asian,,Suburban community,,27,Independent,,8789695
4/20/18 16:12,4/20/18 16:14,IP Address,100,99,TRUE,4/20/18 16:14,R_WoqND1HAspqxbrP,anonymous,EN,"I consent, begin the study",A1DI4N5UXJQQ50,,,,1,9,1,,,,,,,,maryland,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,41,Libertarian Party,,2476931
4/20/18 16:15,4/20/18 16:17,IP Address,100,146,TRUE,4/20/18 16:17,R_RKpsY79vDrTKrJL,anonymous,EN,"I consent, begin the study",A1HCOJLTLOKAV4,1,9,8,,,,,,,,,,,Maryland,Female,,Bachelor degree,White,,Suburban community,,25,Republican Party,,6756507
4/20/18 16:16,4/20/18 16:20,IP Address,100,240,TRUE,4/20/18 16:20,R_1hHkPf7kEoCegkq,anonymous,EN,"I consent, begin the study",A10G0V9R0U5OR,,,,,,,7.5,4.8,8.1,,,,black vs white. Why??,MA,Male,,Graduate degree,White,,City or urban community,,58,Democratic party,,165182
4/20/18 16:20,4/20/18 16:23,IP Address,100,191,TRUE,4/20/18 16:23,R_2PAUmjdhwIZK368,anonymous,EN,"I consent, begin the study",A11MBE6BNW5RDL,,,,1,9,1,,,,,,,A11MBE6BNW5RDL,NC,Female,,Some college but no degree,White,,Rural community,,22,"Democratic party,Republican Party",,5238018
4/20/18 16:27,4/20/18 16:29,IP Address,100,152,TRUE,4/20/18 16:29,R_11jCNznfEwNbVdq,anonymous,EN,"I consent, begin the study",A2UU8RM98WZ6HE,1.9,7.6,3.5,,,,,,,,,,,Florida,Female,,Graduate degree,White,,Suburban community,,55,Democratic party,,1073397
4/20/18 16:28,4/20/18 16:33,IP Address,100,307,TRUE,4/20/18 16:33,R_2fa3rUTR8JJP4I8,anonymous,EN,"I consent, begin the study",A952OD3EKPGB3,,,,,,,9,9,9,,,,"Fairness is often a misleading term. What may be fair to one person can be unfair to another. The loan officer can allot his or her money in any way. For the loan officer, anything is fair",AL,Male,,Associate degree,White,,Suburban community,,27,Republican Party,,7681259
4/20/18 16:35,4/20/18 16:37,IP Address,100,143,TRUE,4/20/18 16:37,R_3lt926JDqQTWEqu,anonymous,EN,"I consent, begin the study",A1941R1INABJ86,,,,4.4,7,9,,,,,,,,Georgia,Female,,Some college but no degree,White,,Suburban community,,41,Democratic party,,6102081
4/20/18 16:34,4/20/18 16:37,IP Address,100,200,TRUE,4/20/18 16:37,R_1OwPwjk2pRj3yPt,anonymous,EN,"I consent, begin the study",AYD3RXE17K2CF,,,,,,,,,,8,5.2,5.2,,Michigan,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,30,Other (please specify):,none,9751048
4/20/18 16:41,4/20/18 16:43,IP Address,100,122,TRUE,4/20/18 16:43,R_1DBDuzOBaTUVgZj,anonymous,EN,"I consent, begin the study",A3RQK2US532TDG,,,,,,,,,,1,9,6.6,nope!,n/a,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,22,Democratic party,,711975
4/20/18 16:44,4/20/18 16:45,IP Address,100,36,TRUE,4/20/18 16:45,R_3mZrJauvetxCeJ3,anonymous,EN,"I consent, begin the study",A2K8VGDGGFHPJI,6.2,6.3,6.1,,,,,,,,,,1,ny,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,22,Republican Party,,8957843
4/20/18 16:44,4/20/18 16:46,IP Address,100,92,TRUE,4/20/18 16:46,R_2qDZrsSXFn8zoJo,anonymous,EN,"I consent, begin the study",A39OY3M5XVWXW8,,,,,,,7,9,9,,,,,CA,Female,,Associate degree,White,,Suburban community,,28,Republican Party,,2842523
4/20/18 16:45,4/20/18 16:47,IP Address,100,139,TRUE,4/20/18 16:47,R_2VvSQEbIKm7GekG,anonymous,EN,"I consent, begin the study",A87JM3M3F4SI6,1,3,9,,,,,,,,,,"Nothing was unclear, it was very simple and easy.",Ohio,Male,,Some college but no degree,White,,Suburban community,,23,Republican Party,,4089964
4/20/18 16:41,4/20/18 16:47,IP Address,100,363,TRUE,4/20/18 16:47,R_2YY3iNyWNTXQ4fW,anonymous,EN,"I consent, begin the study",Agzjg33624r94,,,,,,,5.9,9,5.1,,,,All was clear ,Pennsylvenia,Male,,Some college but no degree,White,,Suburban community,,38,Republican Party,,6486724
4/20/18 16:46,4/20/18 16:49,IP Address,100,181,TRUE,4/20/18 16:49,R_1K3d2t4kokiEB9O,anonymous,EN,"I consent, begin the study",A1BYW6S76CSD6W,,,,3.7,7.2,3.7,,,,,,,,Oregon,Male,,Some college but no degree,White,,Rural community,,26,Independent,,9122236
4/20/18 16:51,4/20/18 16:53,IP Address,100,111,TRUE,4/20/18 16:53,R_1kO1K904sBU6IEH,anonymous,EN,"I consent, begin the study",A2CXRQSNG1NZ0O,,,,,,,2,9,7,,,,,WA,Female,,Bachelor degree,Asian,,City or urban community,,38,Democratic party,,259777
4/20/18 16:49,4/20/18 16:53,IP Address,100,261,TRUE,4/20/18 16:53,R_2TZZt4WK0m9JFu4,anonymous,EN,"I consent, begin the study",A36G7I51D5O1M4,,,,,,,,,,2,9,7.7,no,,Female,,Graduate degree,White,,Suburban community,,,Independent,,9025612
4/20/18 16:54,4/20/18 16:57,IP Address,100,145,TRUE,4/20/18 16:57,R_1dnvNDNgMKA4b16,anonymous,EN,"I consent, begin the study",A17WP6YR5AQRVR,1,5,2,,,,,,,,,,,Kansas ,Female,,Some college but no degree,White,,City or urban community,,24,Independent,,2601238
4/20/18 16:57,4/20/18 17:00,IP Address,100,135,TRUE,4/20/18 17:00,R_9AeggMiOg4OXK3D,anonymous,EN,"I consent, begin the study",AG8PCITDPLLKU,,,,,,,,,,8.5,4,9,,OH,Female,,Associate degree,White,,City or urban community,,37,Independent,,2755133
4/20/18 17:03,4/20/18 17:04,IP Address,100,96,TRUE,4/20/18 17:04,R_bd9YD8jYerkuE9z,anonymous,EN,"I consent, begin the study",A2USG66RL7MM4E,,,,8,2,9,,,,,,,,California,Male,,Bachelor degree,White,,Suburban community,,35,Democratic party,,9152942
4/20/18 17:16,4/20/18 17:19,IP Address,100,207,TRUE,4/20/18 17:19,R_stF0b1XaNtlCLER,anonymous,EN,"I consent, begin the study",AKG0C458Z8LMD,2.1,5.2,1.8,,,,,,,,,,I'm curious as to why this scenario was given.  I'm interetsed.  ,Florida,Female,,Graduate degree,White,,City or urban community,,53,Republican Party,,3117042
4/20/18 17:25,4/20/18 17:27,IP Address,100,138,TRUE,4/20/18 17:27,R_2fwVwspyfdTmhol,anonymous,EN,"I consent, begin the study",AWQ9UHOPSI08L,,,,,,,,,,1,3,6,,Ohio,Male,,Some college but no degree,White,,City or urban community,,24,Independent,,1814147
4/20/18 17:27,4/20/18 17:28,IP Address,100,81,TRUE,4/20/18 17:28,R_3F3DB3AXSG3HdeQ,anonymous,EN,"I consent, begin the study",A3M2JKM69P3A9R,,,,6.1,4.3,5.8,,,,,,,n/a,California ,Female,,Bachelor degree,Asian,,Suburban community,,27,Democratic party,,1216576
4/20/18 17:31,4/20/18 17:35,IP Address,100,195,TRUE,4/20/18 17:35,R_2TYJvzv7SW9BDRk,anonymous,EN,"I consent, begin the study",A2XX26OJL1XI5F,,,,,,,1.9,7,3,,,,Interesting,PA,Male,,Bachelor degree,White,,Suburban community,,24,Republican Party,,8660485
4/20/18 17:33,4/20/18 17:36,IP Address,100,191,TRUE,4/20/18 17:36,R_25FrpuAapjwIYxv,anonymous,EN,"I consent, begin the study",A2M4YIC3XU2693,,,,,,,5,9,8.2,,,,Thank you. Everything was good.,California,Female,,Associate degree,White,,Suburban community,,61,Independent,,660961
4/20/18 17:41,4/20/18 17:43,IP Address,100,130,TRUE,4/20/18 17:43,R_2zeZF1HgN39zVbz,anonymous,EN,"I consent, begin the study",A1OP4BATW0TUUG,,,,,,,,,,1,2.9,8,,california,Male,,Bachelor degree,"Asian,Asian-American",,City or urban community,,29,Independent,,2815482
4/20/18 17:42,4/20/18 17:46,IP Address,100,215,TRUE,4/20/18 17:46,R_39pU4yNA776nr1L,anonymous,EN,"I consent, begin the study",A2IYLRC020QWPG,1,5,1,,,,,,,,,,why do you say its about fairness when its about race,Georgia,Male,,Associate degree,White,,Suburban community,,52,Republican Party,,4632076
4/20/18 17:45,4/20/18 17:48,IP Address,100,165,TRUE,4/20/18 17:48,R_pyoCecuh97IIo7f,anonymous,EN,"I consent, begin the study",A3IGWYBMJ5NBBJ,,,,5,3.7,7.5,,,,,,,,nc,Male,,Graduate degree,White,,Suburban community,,33,Independent,,1756664
4/20/18 17:48,4/20/18 17:51,IP Address,100,189,TRUE,4/20/18 17:51,R_1ltz5k47R7YP0i8,anonymous,EN,"I consent, begin the study",A1Z2XMXEZ1SEI6,,,,,,,,,,9,7.1,9,,Illinois,Male,,Bachelor degree,White,,Rural community,,57,Republican Party,,9463033
4/20/18 17:50,4/20/18 17:52,IP Address,100,105,TRUE,4/20/18 17:52,R_2e2ngxUx5mJsbdq,anonymous,EN,"I consent, begin the study",A2G8DTHDX0XO4I,,,,,,,1,9,9,,,,,Texas,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,21,Democratic party,,2526843
4/20/18 17:52,4/20/18 17:53,IP Address,100,78,TRUE,4/20/18 17:53,R_1Cdy32YTSeQ9P19,anonymous,EN,"I consent, begin the study",AK52BURTVOB2S,,,,5.3,4.9,4.5,,,,,,,no,nc,Female,,Some college but no degree,Black or African-American,,City or urban community,,31,Democratic party,,383303
4/20/18 17:52,4/20/18 17:54,IP Address,100,157,TRUE,4/20/18 17:54,R_2R2qq1JYDzxsOg3,anonymous,EN,"I consent, begin the study",A30R3WV69IZX6I,2.2,7.1,8.1,,,,,,,,,,no,Oregon,Female,,Some college but no degree,White,,Suburban community,,53,Republican Party,,5327778
4/20/18 17:53,4/20/18 17:55,IP Address,100,141,TRUE,4/20/18 17:55,R_2QnxtBYio0XzzsS,anonymous,EN,"I consent, begin the study",A3DKO4MPMCWZT,,,,7,1,9,,,,,,,,North Carolina,Male,,Bachelor degree,White,,City or urban community,,37,Democratic party,,3739594
4/20/18 17:54,4/20/18 17:57,IP Address,100,167,TRUE,4/20/18 17:57,R_1BYsIstGiZDRTTP,anonymous,EN,"I consent, begin the study",ASAQTG0JV0KB5,,,,,,,8.1,5.1,2,,,,,Maryland,Female,,Bachelor degree,Black or African-American,,Suburban community,,26,Green Party,,3389491
4/20/18 18:00,4/20/18 18:01,IP Address,100,92,TRUE,4/20/18 18:01,R_2rIbCvlM9J1YZuH,anonymous,EN,"I consent, begin the study",A65AE6896HKC7,,,,,,,,,,3,5,7.1,,az,Female,,Graduate degree,Asian,,Suburban community,,33,Democratic party,,2097751
4/20/18 18:01,4/20/18 18:02,IP Address,100,68,TRUE,4/20/18 18:02,R_325VB7ZhzD0MRO0,anonymous,EN,"I consent, begin the study",A83DI5Q5K6F1F,2.1,5.1,2.1,,,,,,,,,,,Colorado,Female,,Bachelor degree,White,,Suburban community,,32,Democratic party,,7927196
4/20/18 18:08,4/20/18 18:10,IP Address,100,114,TRUE,4/20/18 18:10,R_11dOJtkjaIAtWkv,anonymous,EN,"I consent, begin the study",A3PHP0PY0PM328,,,,5.3,4.9,7.9,,,,,,,none,NC,Female,,Associate degree,White,,Suburban community,,37,Republican Party,,4221738
4/20/18 18:12,4/20/18 18:14,IP Address,100,119,TRUE,4/20/18 18:14,R_2DN5lBde691PfmS,anonymous,EN,"I consent, begin the study",AF82BCZ2TDPH6,2.6,5.7,2.8,,,,,,,,,,none,nh,Female,,Some college but no degree,White,,City or urban community,,55,Independent,,7245466
4/20/18 18:13,4/20/18 18:16,IP Address,100,172,TRUE,4/20/18 18:16,R_3CxClUHM49nspeF,anonymous,EN,"I consent, begin the study",A3E2U51RRUZTII,,,,,,,1,1.1,9,,,,nope,california,Female,,Associate degree,White,,Suburban community,,30,Democratic party,,996179
4/20/18 18:18,4/20/18 18:24,IP Address,100,367,TRUE,4/20/18 18:24,R_3Krbi6iZgW5vMuQ,anonymous,EN,"I consent, begin the study",A2RXPHOE9V9634,,,,,,,,,,9,1,8.6,WHY WAS THE ETHNICITY OF THE CUSTOMER CONSIDERED?,IL,Female,,Bachelor degree,Black or African-American,,City or urban community,,68,Democratic party,,700766
4/20/18 18:26,4/20/18 18:27,IP Address,100,92,TRUE,4/20/18 18:27,R_31QJ3lARjPulan6,anonymous,EN,"I consent, begin the study",A2Q5WRW3B3D0E2,7.4,3.9,7.1,,,,,,,,,,,Florida,Male,,Some college but no degree,White,,Suburban community,,20,Democratic party,,2667939
4/20/18 18:27,4/20/18 18:29,IP Address,100,160,TRUE,4/20/18 18:29,R_2Ck1ZhpCOWj9qyZ,anonymous,EN,"I consent, begin the study",AESMXKBXI3DEW,,,,,,,,,,8,2.2,8,,Alaska,Female,,Some college but no degree,White,,Suburban community,,23,Republican Party,,5205321
4/20/18 18:23,4/20/18 18:31,IP Address,100,483,TRUE,4/20/18 18:31,R_YYbNFuLLY3WAXMR,anonymous,EN,"I consent, begin the study",A15TFO5B95QVQZ,,,,4,7,8,,,,,,,,Texas,Female,,Some college but no degree,Black or African-American,,City or urban community,,37,Democratic party,,4642729
4/20/18 18:31,4/20/18 18:32,IP Address,100,111,TRUE,4/20/18 18:33,R_3stB9faXU8WgKwr,anonymous,EN,"I consent, begin the study",A17G3ELH11DM2M,,,,9,1,1,,,,,,,,IL,Male,,Bachelor degree,White,,Suburban community,,25,Independent,,3239098
4/20/18 18:30,4/20/18 18:35,IP Address,100,315,TRUE,4/20/18 18:35,R_qDS7BMoASPt1y81,anonymous,EN,"I consent, begin the study",A3VHYLA0PAGFD0,,,,,,,3.4,8,6.7,,,,Was the rates based on race or on their credit ratings?,MI,Male,,Bachelor degree,White,,Rural community,,23,Democratic party,,3430212
4/20/18 18:32,4/20/18 18:35,IP Address,100,205,TRUE,4/20/18 18:35,R_1diUEp48Sf1zWZu,anonymous,EN,"I consent, begin the study",A6UFJ075UVPVS,,,,,,,,,,1,1.9,9,,michigan,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,54,Independent,,5868829
4/20/18 18:31,4/20/18 18:37,IP Address,100,346,TRUE,4/20/18 18:37,R_3ewUrJjWRcAGXuF,anonymous,EN,"I consent, begin the study",A1M08OUO92FXML,9,4,6,,,,,,,,,,I think the person more likely to pay his bills is more deserving of the loan money.,Louisiana,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,40,Other (please specify):,I think the whole party system is our nation's biggest problem,1237666
4/20/18 18:42,4/20/18 18:45,IP Address,100,214,TRUE,4/20/18 18:45,R_1kHvtJ2nGLN8eoO,anonymous,EN,"I consent, begin the study",A3IZUZE1S8GO5O,,,,9,3.9,9,,,,,,,,delaware,Female,,Bachelor degree,Asian,,Suburban community,,32,Democratic party,,8846825
4/20/18 18:41,4/20/18 18:47,IP Address,100,350,TRUE,4/20/18 18:47,R_1KetHsqztGh8SyW,anonymous,EN,"I consent, begin the study",A3N4HJ399H53XS,,,,,,,1,5,1,,,,Who was the better credit risk based on credit history?,TX,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,76,Democratic party,,4181525
4/20/18 18:38,4/20/18 18:49,IP Address,100,651,TRUE,4/20/18 18:49,R_1kH7H8wGLEXilkT,anonymous,EN,"I consent, begin the study",A2LV5432PV1S39,,,,,,,1,9,6.6,,,,,Virginia,Male,,Bachelor degree,White,,City or urban community,,31,Republican Party,,5853596
4/20/18 18:50,4/20/18 18:51,IP Address,100,76,TRUE,4/20/18 18:51,R_TnCBF44GjuMWb8l,anonymous,EN,"I consent, begin the study",AFF1R57G29BST,,,,,,,,,,9,3.4,8.2,,Louisiana,Female,,Associate degree,White,,Suburban community,,43,Republican Party,,6501091
4/20/18 18:50,4/20/18 18:53,IP Address,100,169,TRUE,4/20/18 18:53,R_31Ktc0J0byyJOY5,anonymous,EN,"I consent, begin the study",A13G80LP9PAUQB,,,,3,3,8,,,,,,,Everything was clear and easy to understand. Thanks.,Missouri,Male,,Graduate degree,White,,City or urban community,,38,Republican Party,,7697484
4/20/18 18:50,4/20/18 18:53,IP Address,100,160,TRUE,4/20/18 18:53,R_3iQ0A8bz3a84bJ3,anonymous,EN,"I consent, begin the study",A2N93IVSZXSB73,,,,,,,1,3.5,8.9,,,,,PA,Male,,Bachelor degree,White,,Suburban community,,52,Democratic party,,6208821
4/20/18 18:54,4/20/18 18:56,IP Address,100,125,TRUE,4/20/18 18:56,R_1OoZbjyJy9NSfNr,anonymous,EN,"I consent, begin the study",A5PSC4H0E4DZY,,,,1,7.6,6.6,,,,,,,,Pennsylvania,Male,,Associate degree,White,,Suburban community,,27,Independent,,967173
4/20/18 18:55,4/20/18 18:56,IP Address,100,87,TRUE,4/20/18 18:56,R_vfdBxe7dqDzBIv7,anonymous,EN,"I consent, begin the study",A1TC14EZIN2DKF,,,,,,,1,6.8,9,,,,,IN,Male,,Graduate degree,White,,Suburban community,,36,Democratic party,,7387835
4/20/18 19:01,4/20/18 19:03,IP Address,100,120,TRUE,4/20/18 19:03,R_33qJ0YwMOmqYPfj,anonymous,EN,"I consent, begin the study",A1C8P0NH84SQ76,5,9,3.1,,,,,,,,,,,Florida,Male,,Bachelor degree,White,,Suburban community,,46,Independent,,2942846
4/20/18 19:01,4/20/18 19:03,IP Address,100,133,TRUE,4/20/18 19:03,R_tJOgME7Ptc66dEd,anonymous,EN,"I consent, begin the study",A3JCE26B4UHBCH,,,,,,,5.9,3.8,6.4,,,,No,Alabama,Female,,Some college but no degree,White,,Rural community,,26,Republican Party,,3473340
4/20/18 18:58,4/20/18 19:03,IP Address,100,272,TRUE,4/20/18 19:03,R_PMU5NCiHYmv1UMV,anonymous,EN,"I consent, begin the study",A5Y50R5XCHA88,1,9,3,,,,,,,,,,,Florida,Female,,Some college but no degree,White,,Rural community,,46,Libertarian Party,,4234246
4/20/18 19:02,4/20/18 19:05,IP Address,100,181,TRUE,4/20/18 19:05,R_1CpFyxdMz2P4oJz,anonymous,EN,"I consent, begin the study",A2VLL7KYTSYQ3Z,,,,,,,,,,7.4,2.2,8.5,,WV,Female,,Bachelor degree,White,,Rural community,,23,Republican Party,,3943343
4/20/18 19:04,4/20/18 19:06,IP Address,100,124,TRUE,4/20/18 19:07,R_2as11aSk4dI3PwY,anonymous,EN,"I consent, begin the study",A3L456BMV3DHB5,,,,8.8,2.8,9,,,,,,,,massachusetts,Female,,Graduate degree,White,,Rural community,,53,Democratic party,,9148139
4/20/18 19:07,4/20/18 19:09,IP Address,100,123,TRUE,4/20/18 19:09,R_vH0Y3W1qRm5V8Gd,anonymous,EN,"I consent, begin the study",AQRRJJ5XH5QRO,,,,6.6,7.2,7.8,,,,,,,thank you,south dakota,Female,,Associate degree,White,,City or urban community,,39,Democratic party,,6858734
4/20/18 19:07,4/20/18 19:10,IP Address,100,198,TRUE,4/20/18 19:10,R_2bHSzvXZ8VgyTAS,anonymous,EN,"I consent, begin the study",A19Y8QDS9ABVD4,,,,,,,,,,4.5,6.7,5.7,None.,Illinois,Male,,Bachelor degree,White,,Suburban community,,32,Independent,,5823388
4/20/18 19:13,4/20/18 19:15,IP Address,100,134,TRUE,4/20/18 19:15,R_3m4wxzOAkUAr5tb,anonymous,EN,"I consent, begin the study",A2HQKAKW1XV71C,,,,,,,5.3,9,6.1,,,,,North Carolina,Male,,Some college but no degree,White,,City or urban community,,20,Democratic party,,4242884
4/20/18 19:11,4/20/18 19:15,IP Address,100,230,TRUE,4/20/18 19:15,R_1OkPvf7AKkBU4iT,anonymous,EN,"I consent, begin the study",A25UZQENK9A4PL,5.5,5.3,4.8,,,,,,,,,,NO,TX,Male,,Some college but no degree,"Spanish, Hispanic, or Latino",,"City or urban community,Suburban community",,40,Republican Party,,4029053
4/20/18 19:13,4/20/18 19:16,IP Address,100,207,TRUE,4/20/18 19:16,R_3HLZIbH32gNg99n,anonymous,EN,"I consent, begin the study",ACVLD9BJOPKQP,9,1,5,,,,,,,,,,,Colorado,Female,,Graduate degree,White,,Suburban community,,34,Independent,,7258331
4/20/18 19:15,4/20/18 19:17,IP Address,100,122,TRUE,4/20/18 19:17,R_2BwDJXSyJBpTgMB,anonymous,EN,"I consent, begin the study",A8LHDPONFFF17,,,,,,,9,1.8,9,,,,,Nebraska,Male,,Some college but no degree,Black or African-American,,City or urban community,,20,Democratic party,,7954093
4/20/18 19:17,4/20/18 19:18,IP Address,100,63,TRUE,4/20/18 19:18,R_3oF8caGjJGPNKgV,anonymous,EN,"I consent, begin the study",AU2QQ6YYZ6EG7,,,,7.1,1,9,,,,,,,,MA,Female,,Some college but no degree,White,,Suburban community,,22,Democratic party,,5959935
4/20/18 19:15,4/20/18 19:18,IP Address,100,206,TRUE,4/20/18 19:18,R_1Fs44HFLz2XiSoN,anonymous,EN,"I consent, begin the study",A1UT9AVKPPBPU6,,,,,,,,,,1,5.3,5.3,No,Nevada,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,City or urban community,,35,Libertarian Party,,4564257
4/20/18 19:19,4/20/18 19:20,IP Address,100,69,TRUE,4/20/18 19:20,R_2y1wavSe2Uh0RKm,anonymous,EN,"I consent, begin the study",A5ZX7W5SUM0CO,,,,,,,1,9,9,,,,no,New Mexico,Male,,Graduate degree,White,,Suburban community,,36,Independent,,9175965
4/20/18 19:19,4/20/18 19:21,IP Address,100,124,TRUE,4/20/18 19:21,R_vdZArBdEYdOdJzr,anonymous,EN,"I consent, begin the study",A1IFET2RUQMSGR,,,,2.5,9,7.2,,,,,,,,Missouri,Male,,Some college but no degree,White,,Suburban community,,34,Republican Party,,787045
4/20/18 19:19,4/20/18 19:21,IP Address,100,127,TRUE,4/20/18 19:22,R_31MKYxyRhZhohKW,anonymous,EN,"I consent, begin the study",A2LES8GJWLQ5C8,,,,,,,,,,8.5,1,9,,Michigan,Male,,Associate degree,White,,Suburban community,,33,Republican Party,,7233208
4/20/18 19:19,4/20/18 19:22,IP Address,100,169,TRUE,4/20/18 19:22,R_2AGd7Ibt5Z3Cemj,anonymous,EN,"I consent, begin the study", A1VEEZ5D9WXZIV,1,8.4,1.7,,,,,,,,,,no great survey,south carolina,Female,,Some college but no degree,Black or African-American,,City or urban community,,52,Democratic party,,2652059
4/20/18 19:21,4/20/18 19:23,IP Address,100,119,TRUE,4/20/18 19:23,R_wXH1gQWOMfO4qo9,anonymous,EN,"I consent, begin the study",AQMR7KXKZ7V4Z,,,,3,4.2,7.9,,,,,,,no,texas,Male,,Some college but no degree,White,,Suburban community,,31,Democratic party,,2047854
4/20/18 19:20,4/20/18 19:23,IP Address,100,142,TRUE,4/20/18 19:23,R_22A0kXhoyYsbUui,anonymous,EN,"I consent, begin the study",AZ39EI1ZDWQWG,6.5,3,9,,,,,,,,,,,Virginia,Male,,"High school degree or equivalent (e.g., GED)","Spanish, Hispanic, or Latino",,Suburban community,,49,Democratic party,,258816
4/20/18 19:18,4/20/18 19:23,IP Address,100,303,TRUE,4/20/18 19:23,R_21Bwow2c1wRxXEf,anonymous,EN,"I consent, begin the study",A1XBESAVY145F4,,,,,,,7.2,3.2,1.3,,,,,Missouri,Female,,"High school degree or equivalent (e.g., GED)",Black or African-American,,Suburban community,,56,Democratic party,,5566580
4/20/18 18:49,4/20/18 19:24,IP Address,100,2097,TRUE,4/20/18 19:24,R_3rMVxUQjWSgtajN,anonymous,EN,"I consent, begin the study",A22BBAU24IEHPL,5,1.8,9,,,,,,,,,,"Everything was clear, thank you.",Florida,Male,,Some college but no degree,Black or African-American,,Suburban community,,40,Republican Party,,5891436
4/20/18 19:23,4/20/18 19:26,IP Address,100,148,TRUE,4/20/18 19:26,R_1hE9YCJSbHh3O76,anonymous,EN,"I consent, begin the study",A3S8Z44OGH6UPZ,,,,,,,,,,9,1,7,,Pennsylvania,Male,,Some college but no degree,White,,City or urban community,,45,Independent,,7637021
4/20/18 19:24,4/20/18 19:28,IP Address,100,183,TRUE,4/20/18 19:28,R_2sZ9DYVO5SkONNT,anonymous,EN,"I consent, begin the study",A1RF7T0DE51BKN,,,,2,9,8,,,,,,,no comments,Louisiana,Male,,Bachelor degree,Black or African-American,,Suburban community,,39,Democratic party,,1343118
4/20/18 19:26,4/20/18 19:28,IP Address,100,98,TRUE,4/20/18 19:28,R_NWrov5xooderVFD,anonymous,EN,"I consent, begin the study",A4RG3EOSMYBTA,,,,,,,,,,9,1,9,,Georgia,Female,,Some college but no degree,White,,Rural community,,20,Independent,,4259607
4/20/18 19:24,4/20/18 19:29,IP Address,100,299,TRUE,4/20/18 19:29,R_1F5SFdlQF7TAvKB,anonymous,EN,"I consent, begin the study",A35M2SKP5AJGFI,1,4,3,,,,,,,,,,,WASHINGTON,Female,,Bachelor degree,White,,City or urban community,,59,Independent,,5922447
4/20/18 19:26,4/20/18 19:30,IP Address,100,223,TRUE,4/20/18 19:30,R_1KiHxORj0W2jfxV,anonymous,EN,"I consent, begin the study",A10FN6L2S91E8D,,,,,,,2.5,9,2.4,,,,none,Oregon,Female,,Bachelor degree,White,,City or urban community,,45,Democratic party,,1941580
4/20/18 19:28,4/20/18 19:33,IP Address,100,267,TRUE,4/20/18 19:33,R_2uKjM7ZIcUUsCg2,anonymous,EN,"I consent, begin the study",A1A4WC3602E3RZ,1,9,1,,,,,,,,,,,Maryland,Female,,Some college but no degree,White,,Suburban community,,46,Republican Party,,9081919
4/20/18 19:31,4/20/18 19:33,IP Address,100,153,TRUE,4/20/18 19:33,R_UKjbHrb4u6nLSQV,anonymous,EN,"I consent, begin the study",A16NE04XBFZ6TE,,,,,,,,,,7,4,9,good job,CO,Female,,Some college but no degree,White,,Rural community,,32,Independent,,5846184
4/20/18 19:31,4/20/18 19:35,IP Address,100,238,TRUE,4/20/18 19:35,R_1C9CuexWUOZfUs7,anonymous,EN,"I consent, begin the study",A5T9IFDZ3W4T6,,,,,,,6.7,8.5,3.1,,,,"None, thank you!",Michigan,Male,,Some college but no degree,"Spanish, Hispanic, or Latino",,City or urban community,,27,Democratic party,,3077710
4/20/18 19:34,4/20/18 19:37,IP Address,100,140,TRUE,4/20/18 19:37,R_3iKXwlIAZnawa6H,anonymous,EN,"I consent, begin the study",ADFI65NC0B8RL,,,,9,1,2.9,,,,,,,,FL,Female,,Some college but no degree,White,,Suburban community,,42,Republican Party,,2322845
4/20/18 19:34,4/20/18 19:37,IP Address,100,170,TRUE,4/20/18 19:37,R_3OfAWWQoiUXvg0u,anonymous,EN,"I consent, begin the study",A16G4OKVT3IOOV,8,3.1,8.2,,,,,,,,,,,Louisiana,Female,,Bachelor degree,White,,Suburban community,,52,Democratic party,,3814548
4/20/18 19:34,4/20/18 19:37,IP Address,100,179,TRUE,4/20/18 19:37,R_1Ojk0yfcBgjZtAb,anonymous,EN,"I consent, begin the study",A1ZWQFURT54M34,,,,,,,5,5,5,,,,The loan officer can give the money to whomever he pleases. that's his job.,Kentucky,Male,,Some college but no degree,White,,Rural community,,29,Independent,,372371
4/20/18 19:38,4/20/18 19:40,IP Address,100,122,TRUE,4/20/18 19:40,R_yrmwZk2IAM15tRL,anonymous,EN,"I consent, begin the study",ABCBQQ0R4OWNM,,,,,,,,,,6.7,7.2,1,,Florida,Female,,Bachelor degree,White,,Suburban community,,40,Democratic party,,9516545
4/20/18 19:40,4/20/18 19:43,IP Address,100,149,TRUE,4/20/18 19:43,R_2SHNhp2AvorAcHM,anonymous,EN,"I consent, begin the study",A18FPXIJYCTETD,,,,,,,1,9,3.1,,,,,WISCONSIN,Female,,Bachelor degree,White,,City or urban community,,30,Democratic party,,6645484
4/20/18 19:41,4/20/18 19:43,IP Address,100,147,TRUE,4/20/18 19:43,R_9SpFKQm8oFoQ2DD,anonymous,EN,"I consent, begin the study",A2XV0FG8SHUZVJ,,,,2.5,3.2,9,,,,,,,,Mi,Male,,Graduate degree,White,,Suburban community,,42,Republican Party,,9958887
4/20/18 19:39,4/20/18 19:44,IP Address,100,327,TRUE,4/20/18 19:44,R_BSdH01m2Uk8Cbmh,anonymous,EN,"I consent, begin the study",A2IZOZ95A980M9,,,,1,9,8.3,,,,,,,No,Washington,Female,,Bachelor degree,White,,Suburban community,,43,Democratic party,,6186242
4/20/18 19:43,4/20/18 19:44,IP Address,100,95,TRUE,4/20/18 19:44,R_3iPzk1ZGvjF68bR,anonymous,EN,"I consent, begin the study",A23HM12PMNQJ6P,,,,,,,,,,7.9,1.9,9,,kansas,Female,,Bachelor degree,White,,City or urban community,,32,Democratic party,,7615375
4/20/18 19:43,4/20/18 19:50,IP Address,100,457,TRUE,4/20/18 19:50,R_2tJVqoLuGU2ph1r,anonymous,EN,"I consent, begin the study",A345OVG5D3QZPV,,,,,,,,,,1.7,2.1,5.3,I like the survey simple and quick,TEXAS,Male,,"High school degree or equivalent (e.g., GED)",Black or African-American,,City or urban community,,32,Independent,,3207696
4/20/18 19:50,4/20/18 19:51,IP Address,100,118,TRUE,4/20/18 19:52,R_2fJxk7fjbj9uNm6,anonymous,EN,"I consent, begin the study",AZ8J1LQE7TT5N,4.8,5.3,5.4,,,,,,,,,,No,Fl,Female,,Some college but no degree,White,,Suburban community,,26,Green Party,,751744
4/20/18 19:53,4/20/18 19:56,IP Address,100,185,TRUE,4/20/18 19:56,R_0VQuUonltssv2q5,anonymous,EN,"I consent, begin the study",A2KX3E2ZFLNTWP,,,,,,,1,9,5,,,,No.,IL,Female,,Bachelor degree,White,,Suburban community,,29,Republican Party,,3601605
4/20/18 19:50,4/20/18 19:57,IP Address,100,425,TRUE,4/20/18 19:57,R_bJfdwcL27A3sPVT,anonymous,EN,"I consent, begin the study",A37O1W3434JMMY,,,,1.1,7.2,4.1,,,,,,,,ohio,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,43,Independent,,7903073
4/20/18 19:59,4/20/18 20:00,IP Address,100,91,TRUE,4/20/18 20:00,R_86RDqb3gpOllQ3L,anonymous,EN,"I consent, begin the study",A15C02GO8F3DOH,1,1,1,,,,,,,,,,Overall good survey,California ,Male,,Bachelor degree,White,,City or urban community,,22,Republican Party,,6786997
4/20/18 19:59,4/20/18 20:01,IP Address,100,142,TRUE,4/20/18 20:01,R_3s6Q0pS6uZJgUi0,anonymous,EN,"I consent, begin the study",A3EG6YEKPXRBJO,,,,3,4.5,9,,,,,,,no,Nebraska,Female,,Some college but no degree,White,,Suburban community,,50,Democratic party,,3868662
4/20/18 19:58,4/20/18 20:02,IP Address,100,228,TRUE,4/20/18 20:02,R_12xMZOBiGUTBtjY,anonymous,EN,"I consent, begin the study",A2528TDZXTVITJ,,,,,,,,,,4.5,1,3.9,,Va,Female,,Some college but no degree,Asian,,City or urban community,,34,Independent,,9467890
4/20/18 20:03,4/20/18 20:06,IP Address,100,184,TRUE,4/20/18 20:06,R_22JuyH6mT9o5Osu,anonymous,EN,"I consent, begin the study",A39V6GZEHSLZLF,,,,,,,2.5,1.5,3.5,,,,no,CT,Female,,Bachelor degree,Black or African-American,,Suburban community,,43,Independent,,1119542
4/20/18 20:03,4/20/18 20:07,IP Address,100,198,TRUE,4/20/18 20:07,R_3COwWMMAi9u9599,anonymous,EN,"I consent, begin the study",A15935HVAR6XH,7.5,3.4,5.2,,,,,,,,,,,Florida,Male,,Associate degree,White,,Suburban community,,53,Independent,,7820250
4/20/18 20:07,4/20/18 20:08,IP Address,100,50,TRUE,4/20/18 20:08,R_3OeHl7VOsgm24zD,anonymous,EN,"I consent, begin the study",A123KWRQA4CZDI,,,,,,,,,,6.5,8.3,6.6,,CA,Male,,Bachelor degree,White,,City or urban community,,28,Democratic party,,7598623
4/20/18 20:03,4/20/18 20:09,IP Address,100,360,TRUE,4/20/18 20:09,R_vYuRdFZRuIlftHH,anonymous,EN,"I consent, begin the study",A3A00UKGHIRCPO,3.7,2.8,3.7,,,,,,,,,,It was clear enough but the scenario was not believable (I hope).,CA,Female,,Associate degree,Black or African-American,,Suburban community,,65,Democratic party,,1085983
4/20/18 20:06,4/20/18 20:09,IP Address,100,183,TRUE,4/20/18 20:09,R_ZeFqJTBjYdseUKJ,anonymous,EN,"I consent, begin the study",A2X81BPNQWSHR0,,,,,,,1,9,1.8,,,,Great survey!  Thanks! ,Alabama,Male,,Graduate degree,White,,Suburban community,,30,Libertarian Party,,1208762
4/20/18 20:07,4/20/18 20:10,IP Address,100,184,TRUE,4/20/18 20:10,R_09Dr3B3RZlxt24p,anonymous,EN,"I consent, begin the study",A32C5E97LDG7PN,,,,4.4,6.9,8.1,,,,,,,"Not clear on ""loan repayment rate."" Assumed it was likelihood to payback loan in timeframe or percent of loan payed in timeframe. Assumed higher was better. ",Maine,Other (please specify):,Non Binary,Bachelor degree,White,,Suburban community,,24,Democratic party,,2794590
4/20/18 20:15,4/20/18 20:16,IP Address,100,59,TRUE,4/20/18 20:16,R_1cYUXAHu1Ty3q67,anonymous,EN,"I consent, begin the study",A1OBDTWFQMDXJB,,,,1.5,2.7,7.8,,,,,,,no,pa,Male,,Bachelor degree,White,,Suburban community,,28,Democratic party,,5311955
4/20/18 20:13,4/20/18 20:17,IP Address,100,274,TRUE,4/20/18 20:17,R_3elvKRRQUaz4488,anonymous,EN,"I consent, begin the study",A9K63G3FV7Q1R,,,,,,,,,,8.2,7,7.2,NOTHING,TEXAS,Female,,Bachelor degree,Black or African-American,,City or urban community,,29,Independent,,6856007
4/20/18 20:17,4/20/18 20:20,IP Address,100,186,TRUE,4/20/18 20:20,R_QgqW9zzKkp7q43n,anonymous,EN,"I consent, begin the study",A334VSYWWZ8B9W,8.4,3.2,9,,,,,,,,,,,District of Columbia,Female,,Bachelor degree,White,,City or urban community,,29,Green Party,,7869941
4/20/18 20:24,4/20/18 20:26,IP Address,100,129,TRUE,4/20/18 20:26,R_2D65ZwtJk7maqWn,anonymous,EN,"I consent, begin the study",A2XH7ZKO6GLD7Z,,,,,,,1,5,4,,,,n/a,California,Male,,Graduate degree,Asian,,City or urban community,,52,Independent,,4049206
4/20/18 20:26,4/20/18 20:28,IP Address,100,135,TRUE,4/20/18 20:28,R_1i5p0aMYt5cAGbB,anonymous,EN,"I consent, begin the study",A2JKETV64OU7DY,1,5,3.2,,,,,,,,,,,Illinois,Male,,Bachelor degree,White,,Suburban community,,36,Democratic party,,9916315
4/20/18 20:27,4/20/18 20:31,IP Address,100,245,TRUE,4/20/18 20:31,R_12R5RrPOcNqNX44,anonymous,EN,"I consent, begin the study", A3CNXYCTW0GNK3,,,,,,,,,,1,5,4.4,it was a bit confusing,maine,Male,,Associate degree,White,,Suburban community,,43,Republican Party,,8527807
4/20/18 20:31,4/20/18 20:32,IP Address,100,98,TRUE,4/20/18 20:32,R_1nPjgN28QKs84GC,anonymous,EN,"I consent, begin the study",A35EMMPMVD65UM,,,,8.4,3,5,,,,,,,,new york,Female,,Bachelor degree,White,,Suburban community,,26,Democratic party,,1584818
4/20/18 20:30,4/20/18 20:34,IP Address,100,223,TRUE,4/20/18 20:34,R_2xYnjDUAjT166Tp,anonymous,EN,"I consent, begin the study",AJFHBG897,,,,,,,1,9,2,,,,,,,,Bachelor degree,White,,Rural community,,32,Democratic party,,487299
4/20/18 20:32,4/20/18 20:35,IP Address,100,200,TRUE,4/20/18 20:35,R_3JFcwqS71DGTNr4,anonymous,EN,"I consent, begin the study",AWY6W20U8H3JA,,,,,,,,,,1.2,9,1.2,nope,IL,Female,,Some college but no degree,White,,Suburban community,,54,Democratic party,,3866694
4/20/18 20:37,4/20/18 20:39,IP Address,100,155,TRUE,4/20/18 20:39,R_1mFoCldDaCa04Ge,anonymous,EN,"I consent, begin the study",A27QPURAF97I5W,,,,9,1,5.1,,,,,,,,Texas,Female,,Graduate degree,White,,Suburban community,,29,Independent,,782544
4/20/18 20:40,4/20/18 20:41,IP Address,100,69,TRUE,4/20/18 20:41,R_5zQQ12xctIzPJ1n,anonymous,EN,"I consent, begin the study",ALTDKARJLM0WA,,,,,,,8,6.7,5.7,,,,,Nevada,Male,,Some college but no degree,Black or African-American,,Suburban community,,20,Republican Party,,315608
4/20/18 20:40,4/20/18 20:42,IP Address,100,77,TRUE,4/20/18 20:42,R_3KIMMY02XNplT9R,anonymous,EN,"I consent, begin the study",A3VIDSSJ4J4M80,6.2,3.9,8.8,,,,,,,,,,,mn,Female,,Some college but no degree,White,,Rural community,,33,Independent,,2191282
4/20/18 20:42,4/20/18 20:44,IP Address,100,93,TRUE,4/20/18 20:44,R_2sYHvrpoxNIGmcF,anonymous,EN,"I consent, begin the study",A2TYJTPL9RCA65,1,1,5.1,,,,,,,,,,,Mississippi,Female,,Graduate degree,White,,Suburban community,,26,Democratic party,,9753236
4/20/18 20:43,4/20/18 20:46,IP Address,100,202,TRUE,4/20/18 20:46,R_3rYTVhKI60AoleM,anonymous,EN,"I consent, begin the study",A2X0S0FS47N34F,,,,,,,3,5,7,,,,,Colorado,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,36,Democratic party,,1933923
4/20/18 20:52,4/20/18 20:54,IP Address,100,120,TRUE,4/20/18 20:54,R_3OyJ9m54d6z5LFL,anonymous,EN,"I consent, begin the study",A3AO0EGOVGDSJJ,,,,,,,,,,7.1,3,9,,PA,Male,,Bachelor degree,White,,Suburban community,,31,Democratic party,,3243314
4/20/18 20:55,4/20/18 20:58,IP Address,100,178,TRUE,4/20/18 20:58,R_2rxxEYX4lBh9Fmt,anonymous,EN,"I consent, begin the study",A2X5KP7W9DBZ8,,,,5.9,3.1,7.5,,,,,,,,Georgia,Female,,Some college but no degree,White,,Suburban community,,34,Democratic party,,9186539
4/20/18 20:56,4/20/18 20:59,IP Address,100,159,TRUE,4/20/18 20:59,R_3pnYUIqrWhioHLL,anonymous,EN,"I consent, begin the study",A3EHW6DPEYDUYC,,,,1,9,3.4,,,,,,,,missouri,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,32,Independent,,9396833
4/20/18 20:57,4/20/18 21:03,IP Address,100,366,TRUE,4/20/18 21:03,R_cC0qNHpDCETWWMV,anonymous,EN,"I consent, begin the study",A266IXZI9QNZJC,1,5,1,,,,,,,,,,,NC,Male,,Some college but no degree,White,,Suburban community,,51,Independent,,8927243
4/20/18 21:02,4/20/18 21:05,IP Address,100,191,TRUE,4/20/18 21:05,R_7O5M2BnbKUzY5sR,anonymous,EN,"I consent, begin the study",AO3V7XCR9ULN7,,,,,,,,,,3.9,9,6.5,no,Oklahoma,Female,,Associate degree,White,,Suburban community,,44,Independent,,9613659
4/20/18 21:04,4/20/18 21:10,IP Address,100,347,TRUE,4/20/18 21:10,R_1OHt1YxUzLRjOy2,anonymous,EN,"I consent, begin the study",A1RDRZDDGPV655,,,,,,,6,6.5,9,,,,"I wasn't totally sure what repayment rate means, I googled it and read a little about it before answering. ",Minnesota,Female,,Bachelor degree,White,,City or urban community,,34,Democratic party,,2845820
4/20/18 21:08,4/20/18 21:11,IP Address,100,199,TRUE,4/20/18 21:11,R_DvLqib1Yy1Xe8eZ,anonymous,EN,"I consent, begin the study",A24YQBTDN168CB,,,,2,8,9,,,,,,,,Connecticut,Male,,Some college but no degree,White,,City or urban community,,22,Democratic party,,7302591
4/20/18 21:07,4/20/18 21:11,IP Address,100,283,TRUE,4/20/18 21:11,R_A4ilO4jHwsyRG9j,anonymous,EN,"I consent, begin the study",A2M9HSZQV19DYS,,,,,,,,,,2.3,2.6,2.3,no,georgia,Female,,Some college but no degree,American Indian or Alaskan Native,,Rural community,,67,Republican Party,,8292695
4/20/18 21:08,4/20/18 21:12,IP Address,100,240,TRUE,4/20/18 21:12,R_11XZFwfbWmpSD9n,anonymous,EN,"I consent, begin the study",AU1COZM1DRRYE,2.1,9,4.5,,,,,,,,,,The term repayment rate was a little confusing. I assumed it was interest rates.,IN,Female,,Bachelor degree,Black or African-American,,City or urban community,,34,Democratic party,,8614315
4/20/18 21:14,4/20/18 21:16,IP Address,100,118,TRUE,4/20/18 21:16,R_3D29wunufQGEqtZ,anonymous,EN,"I consent, begin the study",A2VHNGVWAY4O3U,,,,,,,1,8,9,,,,,Washington,Male,,Associate degree,White,,City or urban community,,21,Republican Party,,848470
4/20/18 21:16,4/20/18 21:17,IP Address,100,81,TRUE,4/20/18 21:17,R_2OUVWsRJK639gIP,anonymous,EN,"I consent, begin the study",A159KNKNX9RYUL,6.3,4.2,7.5,,,,,,,,,,no,CA,Female,,Bachelor degree,"Spanish, Hispanic, or Latino",,City or urban community,,38,Democratic party,,1658274
4/20/18 21:17,4/20/18 21:19,IP Address,100,108,TRUE,4/20/18 21:19,R_3m2Y9oxGXC273B7,anonymous,EN,"I consent, begin the study",A3N5RLYH05PY8L,,,,,,,,,,5,8,6,no,Oklahoma,Female,,Some college but no degree,White,,Rural community,,43,Republican Party,,1528061
4/20/18 21:18,4/20/18 21:19,IP Address,100,104,TRUE,4/20/18 21:19,R_SSEB0q2khaga56F,anonymous,EN,"I consent, begin the study",A38G34M1AK8YD2,6.6,1,3,,,,,,,,,,,CA,Male,,Bachelor degree,White,,Suburban community,,34,Democratic party,,473803
4/20/18 21:17,4/20/18 21:20,IP Address,100,193,TRUE,4/20/18 21:20,R_1lzXJvbuSzmCvK9,anonymous,EN,"I consent, begin the study",AYKIKBIFHJ74Q,,,,,,,7.2,9,2.8,,,,,florida,Female,,Some college but no degree,White,,City or urban community,,32,Democratic party,,3502833
4/20/18 21:15,4/20/18 21:21,IP Address,100,370,TRUE,4/20/18 21:21,R_UrNsrre5AfiiH6h,anonymous,EN,"I consent, begin the study",A8QHPM7U4CWKB,,,,9,6,8,,,,,,,the definition of loan repayment rate should be clearly defined,KY,Female,,Graduate degree,White,,Suburban community,,34,Democratic party,,677718
4/20/18 21:18,4/20/18 21:21,IP Address,100,217,TRUE,4/20/18 21:21,R_2dzMIy9IahoUVfp,anonymous,EN,"I consent, begin the study",A2J81L5T71ZD4I,,,,,,,2,2.6,3.5,,,,Define payback rate better. Do you mean interest rate? Payback rate is not a common term.,PA,Male,,Some college but no degree,Black or African-American,,City or urban community,,31,Democratic party,,4669641
4/20/18 21:20,4/20/18 21:22,IP Address,100,162,TRUE,4/20/18 21:22,R_0cG7P1zW1AYPUHL,anonymous,EN,"I consent, begin the study",A1BCQU4CUONYIX,,,,,,,,,,7.8,8.7,7.3,no,alabama,Female,,Bachelor degree,Black or African-American,,Suburban community,,55,Democratic party,,3322718
4/20/18 21:23,4/20/18 21:24,IP Address,100,73,TRUE,4/20/18 21:24,R_1l5HT6nWsY6Afy3,anonymous,EN,"I consent, begin the study",A3ICMLOBMFLE4E,,,,8.2,1.6,3.1,,,,,,,,Pennsylvania,Male,,Bachelor degree,White,,Rural community,,34,Democratic party,,9750835
4/20/18 21:24,4/20/18 21:29,IP Address,100,305,TRUE,4/20/18 21:29,R_BPb960rNhxV7XmF,anonymous,EN,"I consent, begin the study",A2HZD7IDXG8B9I,,,,1,2.2,3.5,,,,,,,"What the heck is the individual loan repayment rate? I didn't understand that factor, so my answers may not actually reflect how I felt about each scenario.",Arizona,Female,,Bachelor degree,White,,City or urban community,,29,Democratic party,,2104558
4/20/18 21:33,4/20/18 21:35,IP Address,100,144,TRUE,4/20/18 21:35,R_29cvljbnjfsrQ6y,anonymous,EN,"I consent, begin the study",A2QK2RZ14XQWQJ,,,,,,,,,,4.5,2.4,9,,PA,Female,,Bachelor degree,Asian-American,,City or urban community,,23,Democratic party,,5116669
4/20/18 21:34,4/20/18 21:37,IP Address,100,134,TRUE,4/20/18 21:37,R_3qwZNOHAMTgYI3S,anonymous,EN,"I consent, begin the study",A2W1H1C2ZRDZUL,,,,,,,8,3,6,,,,,Minnesota,Male,,Some college but no degree,White,,City or urban community,,20,Republican Party,,7752413
4/20/18 21:36,4/20/18 21:38,IP Address,100,118,TRUE,4/20/18 21:38,R_xgtdUZpY84tHYD7,anonymous,EN,"I consent, begin the study",A1DH20G17H8BRK,2.9,7,9,,,,,,,,,,,texas,Male,,Associate degree,White,,Suburban community,,24,Democratic party,,2787821
4/20/18 21:48,4/20/18 21:50,IP Address,100,135,TRUE,4/20/18 21:50,R_3KDSvKXNrrPVKFQ,anonymous,EN,"I consent, begin the study",A1IL7YV1RYL3BI,,,,,,,,,,8.2,9,9,,FL,Female,,Some college but no degree,Black or African-American,,Suburban community,,24,Democratic party,,9497776
4/20/18 21:46,4/20/18 21:51,IP Address,100,277,TRUE,4/20/18 21:51,R_3eeNw58Ypy5B95b,anonymous,EN,"I consent, begin the study",AGB6VR06R0M03,,,,1,9,3.6,,,,,,,,Florida,Female,,Some college but no degree,White,,Suburban community,,31,Libertarian Party,,6171001
4/20/18 21:49,4/20/18 21:52,IP Address,100,166,TRUE,4/20/18 21:52,R_3FL6GYwxUmn868h,anonymous,EN,"I consent, begin the study",A3CO6JDHHBD2E4,4.6,2.9,8.3,,,,,,,,,,,NC,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,28,Republican Party,,8176999
4/20/18 21:49,4/20/18 21:53,IP Address,100,233,TRUE,4/20/18 21:53,R_10VonExCUmyDQJ2,anonymous,EN,"I consent, begin the study",A3FMI8V8R5COHM,,,,,,,1,9,1,,,,,Mississippi,Female,,Some college but no degree,White,,Suburban community,,53,Republican Party,,8582104
4/20/18 21:46,4/20/18 21:53,IP Address,100,417,TRUE,4/20/18 21:53,R_2aQxh4DkhOdtp2N,anonymous,EN,"I consent, begin the study",A1RZT7L92M3XY0,,,,,,,1.9,5.5,8.2,,,,"I've never heard the term ""loan repayment rate"". From what it said, it must mean the person will only pay back part of the loan, which is weird. ",ca,Female,,Some college but no degree,White,,Suburban community,,58,Republican Party,,6853836
4/20/18 21:56,4/20/18 21:58,IP Address,100,101,TRUE,4/20/18 21:58,R_2Uhc8DGaWubn8U4,anonymous,EN,"I consent, begin the study",A8YE5MQ88KHHA,,,,,,,,,,7.1,1.6,9,it was very clear,Massachusetts,Male,,Bachelor degree,White,,Suburban community,,27,Independent,,1650349
4/20/18 21:52,4/20/18 22:00,IP Address,100,479,TRUE,4/20/18 22:00,R_ZsBwFbDuzg10A49,anonymous,EN,"I consent, begin the study",A31MBRBLD9MTBU,1,5,9,,,,,,,,,,such a difference in the percentage of payback.  I think common sense says that's not fair.,South Carolina,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,64,Republican Party,,8050002
4/20/18 21:58,4/20/18 22:02,IP Address,100,250,TRUE,4/20/18 22:02,R_26bUvONAOruuk9F,anonymous,EN,"I consent, begin the study",A3SK6YX89JKARG,,,,9,1.7,5,,,,,,,easy and very clear,Texas,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,44,Republican Party,,5564937
4/20/18 22:06,4/20/18 22:08,IP Address,100,149,TRUE,4/20/18 22:08,R_3eryjvE8bHHYxCG,anonymous,EN,"I consent, begin the study",A20GAHSPD6JC3Q,,,,,,,,,,7,4,9,,Texas,Male,,Graduate degree,Asian,,City or urban community,,34,"Democratic party,Independent",,916905
4/20/18 22:05,4/20/18 22:09,IP Address,100,251,TRUE,4/20/18 22:09,R_2rvAhZyTvfr7c2P,anonymous,EN,"I consent, begin the study",A3GRA30OB7ZJJB,8,2.1,5.3,,,,,,,,,,,Ct,Female,,Bachelor degree,White,,Suburban community,,39,Independent,,3741137
4/20/18 22:10,4/20/18 22:14,IP Address,100,189,TRUE,4/20/18 22:14,R_23gkpUL8b8AMXBH,anonymous,EN,"I consent, begin the study",A2BYH95KYWMIAM,,,,7,8,4,,,,,,,repayment rate was confusing,Texas,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,42,Democratic party,,5007899
4/20/18 22:12,4/20/18 22:15,IP Address,100,170,TRUE,4/20/18 22:15,R_DxckZdskwwVlIfD,anonymous,EN,"I consent, begin the study",A3L21C9NFQLA6W,,,,,,,6,6,6,,,,,Nebraska,Female,,Associate degree,White,,City or urban community,,25,Independent,,4171608
4/20/18 22:14,4/20/18 22:17,IP Address,100,197,TRUE,4/20/18 22:17,R_2Ph4n7724J6N0Rc,anonymous,EN,"I consent, begin the study",AIY2BEOY1NEUU,,,,1,6.9,3,,,,,,,none ,south carolina,Female,,Some college but no degree,Black or African-American,,Suburban community,,30,Democratic party,,4048464
4/20/18 22:19,4/20/18 22:22,IP Address,100,183,TRUE,4/20/18 22:22,R_1lzpc12GLc2Juzf,anonymous,EN,"I consent, begin the study",A2FNDLU20CS4TS,1,5,9,,,,,,,,,,,COLORADO,Female,,Graduate degree,Asian,,Suburban community,,36,Republican Party,,3145548
4/20/18 22:22,4/20/18 22:24,IP Address,100,133,TRUE,4/20/18 22:24,R_Opu8KkcKHWAwXId,anonymous,EN,"I consent, begin the study",A1OB4Y2GZ25L8Q,,,,,,,,,,7.5,3,9,,NY,Male,,Bachelor degree,White,,Suburban community,,22,Democratic party,,4969385
4/20/18 22:25,4/20/18 22:27,IP Address,100,102,TRUE,4/20/18 22:27,R_2s6dNSonZ69BXYt,anonymous,EN,"I consent, begin the study",A3EO9PL1ALC4CQ,6,6.7,9,,,,,,,,,,,massachussetts,Female,,Bachelor degree,White,,City or urban community,,33,Independent,,2982497
4/20/18 22:27,4/20/18 22:29,IP Address,100,96,TRUE,4/20/18 22:29,R_eVZN3WMEtbPkomZ,anonymous,EN,"I consent, begin the study",A3H0TLQC53H5MB,,,,,,,,,,5.1,3.4,5.4,,Florida ,Male,,Bachelor degree,Asian,,City or urban community,,27,Democratic party,,2191963
4/20/18 22:21,4/20/18 22:29,IP Address,100,502,TRUE,4/20/18 22:29,R_3MofaJoNNWkaMKx,anonymous,EN,"I consent, begin the study",A2B263L9S7KXS5,,,,,,,7.5,6,9,,,,,Texas,Male,,Bachelor degree,White,,City or urban community,,22,Democratic party,,571079
4/20/18 22:28,4/20/18 22:31,IP Address,100,128,TRUE,4/20/18 22:31,R_OHwo2UJGVX4eKch,anonymous,EN,"I consent, begin the study",A18XD73BD1PYMH,,,,1,9,2,,,,,,,,Oregon,Male,,Bachelor degree,White,,City or urban community,,34,Independent,,8813741
4/20/18 22:38,4/20/18 22:40,IP Address,100,86,TRUE,4/20/18 22:40,R_sdKezTamNvbEsSd,anonymous,EN,"I consent, begin the study",A3TM9RWWBPQBVM,,,,,,,1,8,9,,,,,NJ,Female,,Bachelor degree,White,,Suburban community,,32,Democratic party,,258388
4/20/18 22:42,4/20/18 22:44,IP Address,100,90,TRUE,4/20/18 22:44,R_2zGESVzF0Xu5N36,anonymous,EN,"I consent, begin the study",94IYIYCE9,,,,,,,,,,6.4,2,8,,New York,Female,,Graduate degree,Asian,,City or urban community,,30,Democratic party,,6943068
4/20/18 22:40,4/20/18 22:44,IP Address,100,211,TRUE,4/20/18 22:44,R_3RgQ7w3masnWfAa,anonymous,EN,"I consent, begin the study",A17RCU47KDTTB3,9,5.1,3,,,,,,,,,,,florida,Male,,Associate degree,White,,Suburban community,,24,Independent,,9305805
4/20/18 22:41,4/20/18 22:46,IP Address,100,309,TRUE,4/20/18 22:46,R_12Svv3cPRL62Yrd,anonymous,EN,"I consent, begin the study",A338C49GBOZWP6,,,,4,3.9,3.9,,,,,,,,Ohio,Female,,Some college but no degree,Black or African-American,,City or urban community,,65,Democratic party,,1095155
4/20/18 22:42,4/20/18 22:47,IP Address,100,276,TRUE,4/20/18 22:47,R_2EAKd22OimtzKGW,anonymous,EN,"I consent, begin the study",A13AHQUWGR063,,,,,,,7.2,9,9,,,,No,Kentucky,Female,,Some college but no degree,White,,Rural community,,29,Republican Party,,2919052
4/20/18 22:44,4/20/18 22:48,IP Address,100,213,TRUE,4/20/18 22:48,R_2aOEfUKB4JGAsjb,anonymous,EN,"I consent, begin the study",A3RW3H202EZIGN,1,9,3.6,,,,,,,,,,Thank you.,Montana,Female,,Bachelor degree,Asian,,Rural community,,42,Independent,,3241402
4/20/18 22:55,4/20/18 22:56,IP Address,100,80,TRUE,4/20/18 22:56,R_2XnDvyuQV66qkFD,anonymous,EN,"I consent, begin the study",A2VT0REE77ZI2I,,,,4.3,5.5,1,,,,,,,,California,Female,,Some college but no degree,White,,Suburban community,,26,Independent,,8491553
4/20/18 22:52,4/20/18 22:57,IP Address,100,308,TRUE,4/20/18 22:57,R_22RgBxQghtimDFS,anonymous,EN,"I consent, begin the study",A1LCMAFV1KS6SQ,,,,,,,5.2,8.9,7.1,,,,None,VA,Male,,"High school degree or equivalent (e.g., GED)",Black or African-American,,City or urban community,,36,Independent,,432977
4/20/18 22:57,4/20/18 23:00,IP Address,100,199,TRUE,4/20/18 23:00,R_2YlWGzJvSRCXSP8,anonymous,EN,"I consent, begin the study",A2UXHHB01WOTI2,,,,,,,,,,1,9,9,,PA,Female,,Bachelor degree,White,,Rural community,,67,Republican Party,,332392
4/20/18 23:03,4/20/18 23:06,IP Address,100,129,TRUE,4/20/18 23:06,R_31hglXiuemq4iS2,anonymous,EN,"I consent, begin the study",AJ4IP8MLRM1RJ,,,,7.1,1,7.1,,,,,,,no,Connecticut ,Male,,Some college but no degree,Black or African-American,,Suburban community,,21,Democratic party,,2703458
4/20/18 23:14,4/20/18 23:17,IP Address,100,166,TRUE,4/20/18 23:17,R_1FgI9h5mjNQgvbN,anonymous,EN,"I consent, begin the study",ADY69WHR21Y3G,2.7,5.8,9,,,,,,,,,,,TX,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,40,Democratic party,,8199231
4/20/18 23:12,4/20/18 23:28,IP Address,100,983,TRUE,4/20/18 23:28,R_PCie4XmQ8ymIZYB,anonymous,EN,"I consent, begin the study",AM0WOQRVW5NSI,,,,,,,,,,8,9,7.1,,Wa,Male,,Associate degree,White,,City or urban community,,40,Democratic party,,5727438
4/20/18 23:26,4/20/18 23:30,IP Address,100,225,TRUE,4/20/18 23:30,R_XvoMJqx7xBQGxUZ,anonymous,EN,"I consent, begin the study",A3PNCUDQAOHW8H,,,,1,7,5.5,,,,,,,Perhaps explaining the payback rate thing to workers would help more,Tennessee,Female,,Some college but no degree,White,,Suburban community,,53,Republican Party,,927792
4/20/18 23:26,4/20/18 23:31,IP Address,100,336,TRUE,4/20/18 23:32,R_2bOD9IBSChXDcpc,anonymous,EN,"I consent, begin the study",A010889934657SC4PNL1O,,,,,,,1,3,5,,,,"question 3, if they split the money 50/50, were the rate for both person A and B same 50%?",Texas,Male,,Some college but no degree,Asian,,City or urban community,,27,Independent,,3595778
4/20/18 23:34,4/20/18 23:37,IP Address,100,133,TRUE,4/20/18 23:37,R_2OPIbIYIhS6dsCe,anonymous,EN,"I consent, begin the study",A1E235KE3CSO7H,,,,,,,1,9,2.4,,,,,North Carolina,Female,,Bachelor degree,White,,Suburban community,,61,Democratic party,,7634877
4/20/18 23:38,4/20/18 23:40,IP Address,100,124,TRUE,4/20/18 23:41,R_1rpLSV0iIjznsIj,anonymous,EN,"I consent, begin the study",A1VK6X6BSHUN98,,,,,,,,,,1,9,1,none,montana,Male,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,51,Democratic party,,3223149
4/20/18 23:42,4/20/18 23:44,IP Address,100,124,TRUE,4/20/18 23:44,R_3j7nOd5mZhG95ih,anonymous,EN,"I consent, begin the study",AS7D4MNIH56ND,6.5,6.3,6.5,,,,,,,,,,XD,New York,Male,,Some college but no degree,Asian,,City or urban community,,21,Democratic party,,908797
4/20/18 23:45,4/20/18 23:47,IP Address,100,127,TRUE,4/20/18 23:47,R_2YQj8Jn9q76mmDJ,anonymous,EN,"I consent, begin the study",A2EW7JR88VGPQA,,,,,,,7.5,7.6,7.6,,,,,Nc,Male,,Bachelor degree,White,,Suburban community,,37,Republican Party,,9964359
4/20/18 23:53,4/20/18 23:55,IP Address,100,104,TRUE,4/20/18 23:55,R_1Q3nGe9gN7RvunC,anonymous,EN,"I consent, begin the study",A2UZAH138DPDUD,,,,,,,,,,2.6,5.8,5.9,"all clear, thanks!",Texas,Male,,Bachelor degree,White,,City or urban community,,23,Democratic party,,204981
4/20/18 23:55,4/20/18 23:58,IP Address,100,165,TRUE,4/20/18 23:58,R_29hII9cDIydLqcW,anonymous,EN,"I consent, begin the study",ASJ1EW69JHPNR,,,,9,3.2,6,,,,,,,,Inidiana,Male,,Some college but no degree,"Spanish, Hispanic, or Latino,White",,City or urban community,,44,Libertarian Party,,2052148
4/20/18 23:54,4/21/18 0:04,IP Address,100,579,TRUE,4/21/18 0:04,R_3R2dI8aF7FfnQdm,anonymous,EN,"I consent, begin the study",AKD6TV9M0QJTK,1,9,1,,,,,,,,,,,CA,Female,,Some college but no degree,"Spanish, Hispanic, or Latino,American Indian or Alaskan Native",,Rural community,,24,Other (please specify):,No political affiliation; GrassRoots Independent,6688573
4/21/18 0:16,4/21/18 0:21,IP Address,100,285,TRUE,4/21/18 0:21,R_1IfMmSujdQkOyAI,anonymous,EN,"I consent, begin the study",AHU3L8KP62N20,,,,,,,3.7,2.7,8.6,,,,,North Dakota,Female,,Associate degree,White,,City or urban community,,26,Democratic party,,2165154
4/21/18 0:25,4/21/18 0:28,IP Address,100,195,TRUE,4/21/18 0:28,R_XAnbyrpjofQ4p9f,anonymous,EN,"I consent, begin the study",A37GOI3N77WX21,1,7.5,9,,,,,,,,,,Great survey!,Illinois,Male,,"High school degree or equivalent (e.g., GED)","Spanish, Hispanic, or Latino",,Suburban community,,27,Independent,,6196400
4/21/18 0:34,4/21/18 0:36,IP Address,100,148,TRUE,4/21/18 0:36,R_3Dtg9yh3mg6PBDX,anonymous,EN,"I consent, begin the study",A31EE6ORUFKXLY,,,,9,3.6,6.7,,,,,,,,nh,Male,,Some college but no degree,White,,Suburban community,,30,Republican Party,,827486
4/21/18 0:48,4/21/18 0:50,IP Address,100,107,TRUE,4/21/18 0:50,R_1oA3nPT893Wflh3,anonymous,EN,"I consent, begin the study",A3RQJM16UBTZKK,,,,,,,,,,7,1,8.6,,Massachusetts ,Male,,Associate degree,White,,City or urban community,,33,Democratic party,,2662854
4/21/18 0:54,4/21/18 0:56,IP Address,100,127,TRUE,4/21/18 0:56,R_1nPHVNiodfRrHMU,anonymous,EN,"I consent, begin the study",A3GBQFITPATQ8Z,,,,,,,6.5,1.1,9,,,,,CA  ,Female,,Bachelor degree,Asian,,City or urban community,,30,Independent,,835235
4/21/18 0:53,4/21/18 0:58,IP Address,100,262,TRUE,4/21/18 0:58,R_3CBBhrZkeMAnky2,anonymous,EN,"I consent, begin the study",A2IO9OAT2EUR1M,2,5,4,,,,,,,,,,,NY,Female,,Bachelor degree,White,,Suburban community,,51,Republican Party,,1930580
4/21/18 1:01,4/21/18 1:03,IP Address,100,76,TRUE,4/21/18 1:03,R_1jIMHuyAfvZV2js,anonymous,EN,"I consent, begin the study",A1KM7DC84VKYJ,,,,,,,,,,9,1,1,,FL,Male,,Some college but no degree,"Spanish, Hispanic, or Latino",,Suburban community,,26,Democratic party,,9883062
4/21/18 1:04,4/21/18 1:08,IP Address,100,192,TRUE,4/21/18 1:08,R_1LjnCOEdPhLaKHU,anonymous,EN,"I consent, begin the study",A3JV3SDCX2LTOD,,,,6.7,3.7,7.4,,,,,,,,Florida,Female,,Some college but no degree,White,,City or urban community,,41,Democratic party,,9274652
4/21/18 1:16,4/21/18 1:20,IP Address,100,191,TRUE,4/21/18 1:20,R_2zhzr6F4ThB2FBb,anonymous,EN,"I consent, begin the study",A2NZ5LDH3MM9GI,,,,1,9,1,,,,,,,,Texas,Female,,Graduate degree,Asian,,"City or urban community,Suburban community",,25,Democratic party,,2540462
4/21/18 1:54,4/21/18 1:56,IP Address,100,100,TRUE,4/21/18 1:56,R_3Jh32vDzSvN4FYw,anonymous,EN,"I consent, begin the study",A3QUTVZS6OMD3F,9,9,9,,,,,,,,,,,NY,Female,,Bachelor degree,Asian,,City or urban community,,26,Democratic party,,7183716
4/21/18 2:32,4/21/18 2:35,IP Address,100,178,TRUE,4/21/18 2:35,R_1QgcckugFBybJgu,anonymous,EN,"I consent, begin the study",A3JD2ANRWXN2AP,,,,,,,,,,7.2,2.8,6,,MO,Female,,Some college but no degree,White,,Suburban community,,35,Independent,,3809695
4/21/18 3:02,4/21/18 3:05,IP Address,100,177,TRUE,4/21/18 3:05,R_Rq9WVQv7eya128h,anonymous,EN,"I consent, begin the study",A3EBHQ4JR35NAT,,,,,,,4.9,9,1,,,,thanks,North Dakota,Male,,Bachelor degree,White,,Suburban community,,34,Democratic party,,9393323
4/21/18 3:27,4/21/18 3:30,IP Address,100,190,TRUE,4/21/18 3:30,R_3EtzpQH48DlgJ6i,anonymous,EN,"I consent, begin the study",A1VG6FI0JKIY4K,,,,,,,,,,3.2,1,1,None at all thank you.,Texas,Female,,"High school degree or equivalent (e.g., GED)",Black or African-American,,City or urban community,,30,Independent,,7681062
4/21/18 3:31,4/21/18 3:35,IP Address,100,253,TRUE,4/21/18 3:35,R_2X4LeTCmNOdnFzl,anonymous,EN,"I consent, begin the study",AVT8ZGYUAILFX,1,5,1,,,,,,,,,,,michigan,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,51,Independent,,9086562
4/21/18 3:48,4/21/18 3:51,IP Address,100,157,TRUE,4/21/18 3:51,R_2BkZoP2hpsXbLnQ,anonymous,EN,"I consent, begin the study",A2SNIQ9FD2T58Z,,,,1,7.9,1,,,,,,,,ny,Male,,Graduate degree,Asian,,Suburban community,,45,Green Party,,4447896
4/21/18 3:56,4/21/18 4:00,IP Address,100,221,TRUE,4/21/18 4:00,R_1NgZxBmenHHZsaC,anonymous,EN,"I consent, begin the study",ASQ460H8M8OOT,,,,,,,3.5,4.5,9,,,,I trusted your math.,KY,Male,,Some college but no degree,White,,Suburban community,,54,Republican Party,,9052472
4/21/18 4:15,4/21/18 4:18,IP Address,100,182,TRUE,4/21/18 4:18,R_OC1jBdJKdhRJmFj,anonymous,EN,"I consent, begin the study",ABN9IUIM1YA7Y,9,6,6,,,,,,,,,,The loan officer can make that offer but in all likelihood would give all to the 70% repayer. ,Illinois,Female,,Some college but no degree,White,,Rural community,,57,Republican Party,,8105248
4/21/18 4:32,4/21/18 4:34,IP Address,100,115,TRUE,4/21/18 4:34,R_O9i45MVYt574s01,anonymous,EN,"I consent, begin the study",A2IWEG5LM0PTIC,,,,,,,5.1,4.9,9,,,,,IL,Female,,Some college but no degree,White,,City or urban community,,39,Independent,,4372147
4/21/18 4:33,4/21/18 4:37,IP Address,100,275,TRUE,4/21/18 4:37,R_2Cs8gYOt6qSmtOX,anonymous,EN,"I consent, begin the study",ACSTAXXYMBC8W,,,,,,,,,,3,6.4,3.1,nice survey,illinois,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,33,Democratic party,,1697191
4/21/18 4:44,4/21/18 4:45,IP Address,100,70,TRUE,4/21/18 4:45,R_2V1sLDkw8yQ1TCa,anonymous,EN,"I consent, begin the study",AIZ4C8S4DW2WG,,,,6.7,7.5,6.3,,,,,,,,LA,Female,,Bachelor degree,White,,Suburban community,,31,Republican Party,,2228869
4/21/18 4:49,4/21/18 4:51,IP Address,100,114,TRUE,4/21/18 4:51,R_1DUZ27mnFyhdLGH,anonymous,EN,"I consent, begin the study",AO1Z9I1MA5ABP,,,,,,,5,5,9,,,,no feedback,IL,Female,,Bachelor degree,White,,Suburban community,,53,Republican Party,,2691895
4/21/18 4:56,4/21/18 4:58,IP Address,100,149,TRUE,4/21/18 4:58,R_Qb0yQYtuHFFeptT,anonymous,EN,"I consent, begin the study",A16KCYWNI9AA80,,,,,,,,,,6.3,7.9,6.9,i understood everything,illinois,Male,,Associate degree,White,,Suburban community,,26,Republican Party,,356908
4/21/18 5:17,4/21/18 5:22,IP Address,100,330,TRUE,4/21/18 5:22,R_BDKja62H3Dno5WN,anonymous,EN,"I consent, begin the study",A2X90VOBENE5M8,2,8.8,2,,,,,,,,,,,Florida,Female,,Graduate degree,White,,Other (please specify):,55+,71,Democratic party,,9097391
4/21/18 5:24,4/21/18 5:25,IP Address,100,87,TRUE,4/21/18 5:25,R_Ddu9MopDJWyuEkV,anonymous,EN,"I consent, begin the study",A150XGQ7KWLBWN,,,,9,3,7.6,,,,,,,no,NJ,Female,,Bachelor degree,White,,Suburban community,,42,Democratic party,,6080580
4/21/18 5:31,4/21/18 5:33,IP Address,100,136,TRUE,4/21/18 5:33,R_3knt9uhMs1gowzp,anonymous,EN,"I consent, begin the study",ARHM06ZVMD66V,1.9,8.8,7,,,,,,,,,,Thank you.,NY,Male,,Bachelor degree,White,,Suburban community,,43,Independent,,6650559
4/21/18 5:49,4/21/18 5:53,IP Address,100,250,TRUE,4/21/18 5:53,R_2dXzl3uu7BTN0b5,anonymous,EN,"I consent, begin the study", A172WI6MJ7J5S4,,,,9,2,7,,,,,,,,Georgia,Male,,Graduate degree,White,,Suburban community,,56,Democratic party,,7246762
4/21/18 5:58,4/21/18 6:00,IP Address,100,67,TRUE,4/21/18 6:00,R_qJzYFr3nBx72TLz,anonymous,EN,"I consent, begin the study",A2OVX9UW5WANQE,,,,,,,1.1,4,6.3,,,,,va,Female,,Associate degree,White,,Suburban community,,44,Republican Party,,9349152
4/21/18 5:58,4/21/18 6:00,IP Address,100,99,TRUE,4/21/18 6:00,R_8APztgfRldjEE6Z,anonymous,EN,"I consent, begin the study",A1BM01KSNLDTPV,,,,,,,,,,9,3,7,,PA,Male,,Bachelor degree,White,,Suburban community,,23,Independent,,2851522
4/21/18 6:06,4/21/18 6:09,IP Address,100,175,TRUE,4/21/18 6:09,R_ptNm3k4RfWh826l,anonymous,EN,"I consent, begin the study",ac2r7ac4m5mg2,,,,1.5,6.4,1.9,,,,,,,not fair because of race,oklahoma,Female,,Some college but no degree,White,,Rural community,,49,Democratic party,,3639406
4/21/18 6:14,4/21/18 6:16,IP Address,100,137,TRUE,4/21/18 6:16,R_XIgejQbkfHLTvdD,anonymous,EN,"I consent, begin the study",A3P7XSX4AH6VRP,3.1,7.1,4,,,,,,,,,,,PA,Female,,Some college but no degree,Other (please specify):,WHIITE/BLACK,City or urban community,,42,Democratic party,,5607943
4/21/18 6:17,4/21/18 6:22,IP Address,100,290,TRUE,4/21/18 6:22,R_1Cgp9smMbIPiLKN,anonymous,EN,"I consent, begin the study",A2ASVOIMFFC156,,,,,,,,,,7.5,8.3,6.5,"I worked at t local credit union, and thought some of the loan officers judgements were bias.",Illinois ,Female,,Associate degree,White,,Suburban community,,46,Republican Party,,3118232
4/21/18 6:20,4/21/18 6:23,IP Address,100,165,TRUE,4/21/18 6:23,R_1K3eByuEAuE5vDw,anonymous,EN,"I consent, begin the study",A12G0RIEM700YP,,,,,,,,,,1,9,1.4,,North Carolina ,Female,,Some college but no degree,White,,City or urban community,,27,Democratic party,,1687720
4/21/18 6:23,4/21/18 6:25,IP Address,100,101,TRUE,4/21/18 6:25,R_11YrkXmChas6Jy5,anonymous,EN,"I consent, begin the study",A1GF29TP5AVQ49,,,,,,,1.2,8.3,7,,,,no,wisconsin,Female,,Bachelor degree,White,,Rural community,,60,Libertarian Party,,4780381
4/21/18 6:42,4/21/18 6:44,IP Address,100,123,TRUE,4/21/18 6:44,R_1QB2UEgUQ54SUwD,anonymous,EN,"I consent, begin the study",A2E9FE9O7CVB7G,8.8,1.9,8.1,,,,,,,,,,,IN,Female,,Bachelor degree,White,,Suburban community,,22,Democratic party,,4049589
4/21/18 6:42,4/21/18 6:46,IP Address,100,201,TRUE,4/21/18 6:46,R_3V0ZH7I2PoXhwB3,anonymous,EN,"I consent, begin the study",AGCU8OJR2LRQ2,,,,9,1.6,8.5,,,,,,,,Indiana,Female,,Bachelor degree,White,,Suburban community,,65,Independent,,5524106
4/21/18 6:47,4/21/18 6:50,IP Address,100,144,TRUE,4/21/18 6:50,R_1jcRfWl5lCUi3pV,anonymous,EN,"I consent, begin the study",A26U7Y7OFMI4Y2,,,,,,,7,7,9,,,,none,Illinois,Female,,Some college but no degree,White,,Rural community,,37,Independent,,3877255
4/21/18 6:49,4/21/18 6:52,IP Address,100,210,TRUE,4/21/18 6:52,R_1fl5M1UKwX7D14R,anonymous,EN,"I consent, begin the study",A3MJSYSWX0Q4WQ,,,,,,,,,,1,9,2.5,very interesting scenario  both blacks and whites whould have equal opportunity,Florida,Female,,Graduate degree,White,,City or urban community,,65,Republican Party,,5100501
4/21/18 6:58,4/21/18 7:00,IP Address,100,127,TRUE,4/21/18 7:00,R_43gJTb2hygUdlZL,anonymous,EN,"I consent, begin the study",A1VCGEPKXOW239,1,9,1.3,,,,,,,,,,,MICHIGAN,Female,,Some college but no degree,White,,Rural community,,34,Republican Party,,3497923
4/21/18 6:59,4/21/18 7:01,IP Address,100,117,TRUE,4/21/18 7:01,R_1LA1ZFItAWVBmNQ,anonymous,EN,"I consent, begin the study",A1XQ3M0PZIGJMI,,,,8.5,6,9,,,,,,,No,Texas,Female,,Some college but no degree,Black or African-American,,City or urban community,,21,Democratic party,,4650214
4/21/18 6:59,4/21/18 7:01,IP Address,100,133,TRUE,4/21/18 7:01,R_1BWGAxBSF37hPMJ,anonymous,EN,"I consent, begin the study",A1J7BOL7SR48DV,,,,,,,2.2,8.9,3.7,,,,,Pa,Female,,Some college but no degree,White,,Rural community,,43,Independent,,4900815
4/21/18 7:02,4/21/18 7:06,IP Address,100,188,TRUE,4/21/18 7:06,R_32OYjL8ehZudFbU,anonymous,EN,"I consent, begin the study",A1VY07XZ24960V,,,,1,5.1,1,,,,,,,N/A,MISSISSIPPI,Female,,Some college but no degree,White,,Rural community,,34,Other (please specify):,NONE,8337435
4/21/18 7:07,4/21/18 7:08,IP Address,100,99,TRUE,4/21/18 7:08,R_2flZVizW89aZCne,anonymous,EN,"I consent, begin the study",A6HK7LC5JQUY1,7.1,1.9,6.1,,,,,,,,,,clear and good questions on race,MI,Female,,Graduate degree,White,,Rural community,,60,Democratic party,,8851692
4/21/18 7:06,4/21/18 7:08,IP Address,100,152,TRUE,4/21/18 7:08,R_2X04r8i8vcxSWjp,anonymous,EN,"I consent, begin the study",AO2M8J1H30OZF,8.2,5,6.1,,,,,,,,,,,Texas,Female,,Graduate degree,White,,Rural community,,59,Republican Party,,4988567
4/21/18 7:04,4/21/18 7:10,IP Address,100,355,TRUE,4/21/18 7:10,R_1mFC2mHiaxhKzXz,anonymous,EN,"I consent, begin the study",A3HE29W5IDR394,,,,,,,,,,9,2,9,"A clear definition of the loan repayment rate would have been useful, but I don't believe my answers would change.",Fl,Male,,Bachelor degree,White,,City or urban community,,28,Independent,,953425
4/21/18 7:11,4/21/18 7:14,IP Address,100,168,TRUE,4/21/18 7:14,R_1DqjbW05YrwTkha,anonymous,EN,"I consent, begin the study",A1F38N4ESNSGLV,,,,,,,3.2,7.4,5.3,,,,,Ohio,Female,,Some college but no degree,White,,Suburban community,,45,Independent,,5745584
4/21/18 7:13,4/21/18 7:15,IP Address,100,130,TRUE,4/21/18 7:15,R_73pU9aWwoXAwZzj,anonymous,EN,"I consent, begin the study",AWK4E3IB6SWEE,,,,,,,,,,4.2,8.1,8.1,,Michigan,Female,,Some college but no degree,White,,City or urban community,,39,Democratic party,,9561398
4/21/18 7:14,4/21/18 7:21,IP Address,100,387,TRUE,4/21/18 7:21,R_24cpAofF6PSsbV8,anonymous,EN,"I consent, begin the study",A2MCAYHV5X05EQ,,,,8.5,1,8.5,,,,,,,,Alabama,Female,,Bachelor degree,White,,City or urban community,,48,Republican Party,,9016703
4/21/18 7:29,4/21/18 7:34,IP Address,100,262,TRUE,4/21/18 7:34,R_1NzbH5kgU6PM5Cs,anonymous,EN,"I consent, begin the study",A6FDO4NJS24RK,5,2,9,,,,,,,,,,,Florida,Male,,Bachelor degree,White,,Suburban community,,60,Democratic party,,6917130
4/21/18 7:33,4/21/18 7:38,IP Address,100,296,TRUE,4/21/18 7:38,R_1nMApQmwnrS3x5j,anonymous,EN,"I consent, begin the study",A38AF7RJM28PGX,,,,,,,,,,2.3,7.2,3.2,No,AK,Female,,Bachelor degree,White,,Rural community,,65,Democratic party,,6508814
4/21/18 7:41,4/21/18 7:43,IP Address,100,107,TRUE,4/21/18 7:43,R_V1KXXiJobWcrYxb,anonymous,EN,"I consent, begin the study",A1NHQ59G0I4LQT,,,,,,,1,9,1,,,,Thanks for the survey!,Indiana,Female,,Graduate degree,White,,Suburban community,,31,Democratic party,,4282562
4/21/18 7:41,4/21/18 7:45,IP Address,100,204,TRUE,4/21/18 7:45,R_264QFmN9TeHrSOg,anonymous,EN,"I consent, begin the study",A2V4OV3OM9XGIJ,,,,1,9,6.1,,,,,,,none,GA,Female,,Graduate degree,Black or African-American,,Suburban community,,27,Independent,,7248925
4/21/18 7:44,4/21/18 7:45,IP Address,100,91,TRUE,4/21/18 7:46,R_1HkpozuybURXjAE,anonymous,EN,"I consent, begin the study",A2V79TYDVHTVM7,,,,,,,5,3.7,8.9,,,,,North Carolina,Female,,Bachelor degree,White,,Suburban community,,25,Democratic party,,9140950
4/21/18 7:44,4/21/18 7:46,IP Address,100,95,TRUE,4/21/18 7:46,R_1fd8qbqXnSfj6hB,anonymous,EN,"I consent, begin the study",AJQGWGESKQT4Y,,,,,,,,,,9,1.9,9,,IL,Male,,Bachelor degree,White,,Suburban community,,41,Democratic party,,2636380
4/21/18 7:44,4/21/18 7:48,IP Address,100,227,TRUE,4/21/18 7:48,R_6SANTsC9TJAAbqF,anonymous,EN,"I consent, begin the study",A27TJHFV6WPGCW,,,,7,4.2,7.6,,,,,,,Nothing,Connecticut,Male,,Bachelor degree,White,,Suburban community,,37,Independent,,4476286
4/21/18 7:54,4/21/18 7:57,IP Address,100,165,TRUE,4/21/18 7:57,R_2A0TeFNd6tkPtkg,anonymous,EN,"I consent, begin the study",APWOQAJL9QKWR,9,9,9,,,,,,,,,,none,OHIO,Male,,Bachelor degree,White,,Suburban community,,39,Independent,,2096103
4/21/18 7:57,4/21/18 8:03,IP Address,100,370,TRUE,4/21/18 8:03,R_3qsrthtFt5Utm8y,anonymous,EN,"I consent, begin the study",A2FLGQUK2MFAYW,,,,,,,6.1,6,6.1,,,,,TN,Female,,Bachelor degree,White,,Rural community,,35,Republican Party,,3902100
4/21/18 8:00,4/21/18 8:04,IP Address,100,237,TRUE,4/21/18 8:04,R_2CqYBp5KQPNL7v2,anonymous,EN,"I consent, begin the study",A2UHGQXYWCWDN6,5.3,1,1,,,,,,,,,,NO,MINNESOTA,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,58,Democratic party,,6034217
4/21/18 8:04,4/21/18 8:08,IP Address,100,247,TRUE,4/21/18 8:08,R_2qrDyHG7J463SF6,anonymous,EN,"I consent, begin the study",A1BE65I3AW2ZQX,,,,2.9,9,1.8,,,,,,,It was ok. I guess I would do a sliding scale under ever question though.,Montana,Female,,Associate degree,White,,Suburban community,,31,"Republican Party,Independent",,1055067
4/21/18 8:08,4/21/18 8:11,IP Address,100,162,TRUE,4/21/18 8:11,R_2c8bdwsY1tUr1o6,anonymous,EN,"I consent, begin the study",A206LK0R8I1LK4,,,,,,,,,,7.5,4.4,7.6,,kansas,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,32,Libertarian Party,,8188773
4/21/18 8:16,4/21/18 8:17,IP Address,100,62,TRUE,4/21/18 8:17,R_1hWJ0j5nmgmXq7B,anonymous,EN,"I consent, begin the study",APG6CXGVDL0G5,1.9,9,7.4,,,,,,,,,,,georgia,Male,,Some college but no degree,White,,Suburban community,,23,Democratic party,,1387359
4/21/18 8:15,4/21/18 8:17,IP Address,100,160,TRUE,4/21/18 8:17,R_3sAk7jH9OzcHnj3,anonymous,EN,"I consent, begin the study",A120PN22KW0VPY,,,,,,,,,,8.4,4.5,8,I would think the person with the best repayment rate would be able to get more money. ,Ohio,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,63,Democratic party,,5977301
4/21/18 8:18,4/21/18 8:19,IP Address,100,81,TRUE,4/21/18 8:19,R_3gMA99UMbJewger,anonymous,EN,"I consent, begin the study",A1JSDFPUDAJQT7,,,,9,2.5,7.9,,,,,,,,Kansas,Female,,Some college but no degree,White,,Suburban community,,27,Independent,,5956402
4/21/18 8:16,4/21/18 8:20,IP Address,100,226,TRUE,4/21/18 8:20,R_3kLg9UmBgxgFxfm,anonymous,EN,"I consent, begin the study",A2F2OPQMYBHCK9,,,,,,,1,3.1,1.7,,,,,ky,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,55,Republican Party,,3324871
4/21/18 8:19,4/21/18 8:21,IP Address,100,131,TRUE,4/21/18 8:21,R_wSswc1idmjlQETv,anonymous,EN,"I consent, begin the study",A3DWLJG55ANTW,8.6,1.4,1.9,,,,,,,,,,no comments,Texas,Male,,Bachelor degree,White,,City or urban community,,60,Libertarian Party,,6020402
4/21/18 8:20,4/21/18 8:21,IP Address,100,102,TRUE,4/21/18 8:21,R_2ZCZMOogYerS1ef,anonymous,EN,"I consent, begin the study",A1QSN98P7DOIPR,,,,,,,6.2,8.5,6,,,,,NC - NORTH CAROLINA,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,55,Republican Party,,935375
4/21/18 8:18,4/21/18 8:22,IP Address,100,237,TRUE,4/21/18 8:22,R_1FlCyyVFpijA646,anonymous,EN,"I consent, begin the study",A11BLQKVW1951L,,,,9,1.2,6.5,,,,,,,The second question was a little confusing regarding proportions. ,Idaho,Female,,Associate degree,Other (please specify):,Assyrian,Suburban community,,32,Democratic party,,7002865
4/21/18 8:27,4/21/18 8:30,IP Address,100,150,TRUE,4/21/18 8:30,R_22Ligdo8TlTNEvh,anonymous,EN,"I consent, begin the study",A5W6U5FSDF4QX,,,,,,,,,,9,1,9,,TN,Female,,Some college but no degree,White,,Suburban community,,34,Democratic party,,8347243
4/21/18 8:28,4/21/18 8:32,IP Address,100,232,TRUE,4/21/18 8:32,R_3pqYDlJQoQu5X7r,anonymous,EN,"I consent, begin the study",A1CSB79ZOVHI2N,,,,,,,,,,8.1,2,9,,az,Female,,Some college but no degree,White,,Rural community,,57,Republican Party,,2169533
4/21/18 8:31,4/21/18 8:34,IP Address,100,187,TRUE,4/21/18 8:34,R_3l6E7R2cXgVqO0p,anonymous,EN,"I consent, begin the study",AOZXNHOPQ9PDN,,,,9,3,3,,,,,,,,New Jersey,Female,,Some college but no degree,White,,Rural community,,49,Democratic party,,5767511
4/21/18 8:32,4/21/18 8:35,IP Address,100,183,TRUE,4/21/18 8:35,R_1roCl8Ptwn7Mxau,anonymous,EN,"I consent, begin the study",A15SWT9YFH2CDC,2.4,6.9,8.1,,,,,,,,,,very clear,alabama,Male,,Associate degree,Black or African-American,,City or urban community,,50,Independent,,5795782
4/21/18 8:34,4/21/18 8:37,IP Address,100,187,TRUE,4/21/18 8:37,R_3R7AiJxBwBKDpss,anonymous,EN,"I consent, begin the study",A30KYQGABO7JER,,,,,,,3,9,6,,,,,Nevada,Female,,Bachelor degree,White,,City or urban community,,33,Democratic party,,7222926
4/21/18 8:35,4/21/18 8:38,IP Address,100,146,TRUE,4/21/18 8:38,R_1FSXkaEcyEnr6lr,anonymous,EN,"I consent, begin the study",A1G364B3QV9OLT,3.5,5.1,3.3,,,,,,,,,,Pretty interesting survey,Indiana,Female,,Associate degree,Black or African-American,,Suburban community,,36,Democratic party,,4955179
4/21/18 8:37,4/21/18 8:39,IP Address,100,93,TRUE,4/21/18 8:39,R_T6qVncSyEEC4tI5,anonymous,EN,"I consent, begin the study",AE8N3TPVXBUM8,,,,,,,,,,1,5.8,1,,il,Female,,Graduate degree,White,,Rural community,,32,Republican Party,,4386642
4/21/18 8:37,4/21/18 8:40,IP Address,100,169,TRUE,4/21/18 8:40,R_211eEG7rHmhT9BE,anonymous,EN,"I consent, begin the study",A1M8J67WEKHS4R,,,,1.1,2,1,,,,,,,Everything was clear.,California,Male,,Graduate degree,White,,Suburban community,,58,Democratic party,,6932122
4/21/18 8:39,4/21/18 8:41,IP Address,100,103,TRUE,4/21/18 8:41,R_1F4BlqqUMOvbUlu,anonymous,EN,"I consent, begin the study",A2C8CPT60DE5V8,,,,,,,3.2,5.7,5.7,,,,,,Female,,Some college but no degree,Asian,,City or urban community,,20,Democratic party,,7622138
4/21/18 8:39,4/21/18 8:42,IP Address,100,151,TRUE,4/21/18 8:42,R_1BRfD7vVqH65AS1,anonymous,EN,"I consent, begin the study",A1DNNPAO6LS9DP,,,,9,1,6.2,,,,,,,,florida,Male,,Associate degree,White,,Suburban community,,49,Democratic party,,2917222
4/21/18 8:39,4/21/18 8:44,IP Address,100,306,TRUE,4/21/18 8:44,R_3siY4Bytr6tMonT,anonymous,EN,"I consent, begin the study",A9XFZFJMUBKKV,,,,,,,6.1,8.3,4.6,,,,Thanks,South Carolina,Female,,Bachelor degree,Black or African-American,,City or urban community,,44,Democratic party,,5668928
4/21/18 8:41,4/21/18 8:44,IP Address,100,156,TRUE,4/21/18 8:44,R_QajGGoAg60KbSXT,anonymous,EN,"I consent, begin the study",A2LXXG4SNGUTHW,9,2,2,,,,,,,,,,Everything was clear.,Georgia,Male,,Bachelor degree,White,,Rural community,,35,Libertarian Party,,2623702
4/21/18 8:43,4/21/18 8:45,IP Address,100,109,TRUE,4/21/18 8:45,R_scf1zHwbvhopfdD,anonymous,EN,"I consent, begin the study",A2DSJGD51PERB6,,,,,,,,,,6,7.2,5.7,,texas,Female,,Bachelor degree,Black or African-American,,Suburban community,,43,Independent,,4108474
4/21/18 8:46,4/21/18 8:50,IP Address,100,243,TRUE,4/21/18 8:50,R_6ytuTx2DYDY46Fr,anonymous,EN,"I consent, begin the study",A2L280ASRFRSC,,,,,,,4.1,4.2,9,,,,,Pennsylvania,Female,,Graduate degree,White,,City or urban community,,25,Democratic party,,7874066
4/21/18 8:54,4/21/18 8:55,IP Address,100,87,TRUE,4/21/18 8:55,R_2tyuKy8xddNA5KJ,anonymous,EN,"I consent, begin the study",A2FWWTWMRRCLR1,,,,,,,,,,2.1,1.7,8.6,,NY,Female,,Bachelor degree,Asian,,Suburban community,,22,Democratic party,,6761359
4/21/18 8:55,4/21/18 8:57,IP Address,100,91,TRUE,4/21/18 8:57,R_1k2fceEYxckPsXF,anonymous,EN,"I consent, begin the study",AWOZ2RKUD815E,,,,1,1,2.9,,,,,,,,GA,Female,,Graduate degree,White,,City or urban community,,26,Democratic party,,9246378
4/21/18 8:54,4/21/18 8:57,IP Address,100,229,TRUE,4/21/18 8:57,R_2upy9i9Df3UeL4a,anonymous,EN,"I consent, begin the study",AJ07XZF9VROI6,8,2,6,,,,,,,,,,,Florida,Male,,Bachelor degree,White,,Rural community,,48,Democratic party,,2591327
4/21/18 8:57,4/21/18 8:59,IP Address,100,99,TRUE,4/21/18 8:59,R_3oFvqvMCV9KhjUV,anonymous,EN,"I consent, begin the study",AWPZVPQ0Z18GN ,,,,5.5,3.1,8,,,,,,,No,Kansas ,Female,,Bachelor degree,White,,Suburban community,,62,Democratic party,,1723610
4/21/18 8:57,4/21/18 8:59,IP Address,100,111,TRUE,4/21/18 8:59,R_21ypZo7DUurUCsi,anonymous,EN,"I consent, begin the study",A390E1Q35ENB9J,,,,,,,1.8,6,7.1,,,,,Texas,Male,,Some college but no degree,White,,City or urban community,,22,Libertarian Party,,5273102
4/21/18 8:59,4/21/18 9:00,IP Address,100,53,TRUE,4/21/18 9:00,R_1f1SYbehlWmModI,anonymous,EN,"I consent, begin the study",A17SWXSZOWCC3M,,,,,,,,,,3.5,7.1,2.5,,New York,Female,,Bachelor degree,White,,Suburban community,,32,Democratic party,,4581500
4/21/18 8:58,4/21/18 9:00,IP Address,100,108,TRUE,4/21/18 9:00,R_3noNi1wTr0XiSgY,anonymous,EN,"I consent, begin the study",AHI0P0U82SW5Y,,,,,,,,,,7.6,4.6,9,,Florida,Female,,Bachelor degree,"White,Black or African-American",,City or urban community,,27,Democratic party,,6580094
4/21/18 8:57,4/21/18 9:00,IP Address,100,183,TRUE,4/21/18 9:00,R_1GD0l2SieAGa1lz,anonymous,EN,"I consent, begin the study", COPIEDA2RPTOYREVL7RG,4.6,4,6,,,,,,,,,,,Texas,Female,,Some college but no degree,White,,City or urban community,,48,Independent,,4100116
4/21/18 9:00,4/21/18 9:02,IP Address,100,88,TRUE,4/21/18 9:02,R_1ieoYurtfCmm2Ay,anonymous,EN,"I consent, begin the study",A1WZ7QHXPKIJ6,,,,,,,1,9,6.8,,,,,,,,Graduate degree,"White,Asian",,Suburban community,,40,Democratic party,,3336333
4/21/18 9:01,4/21/18 9:03,IP Address,100,142,TRUE,4/21/18 9:03,R_20SrAdm9zf8BZ4j,anonymous,EN,"I consent, begin the study",A20MI91ZJRX18N,9,9,2,,,,,,,,,,,Missouri,Female,,Bachelor degree,Black or African-American,,City or urban community,,31,Independent,,4868067
4/21/18 9:00,4/21/18 9:06,IP Address,100,338,TRUE,4/21/18 9:06,R_3saFVTN9Fn4NCPR,anonymous,EN,"I consent, begin the study",A21SAW4GZMGQQR,,,,8,8,8,,,,,,,Wasnt 100 percent sure what loan repapayment rate was,NY,Male,,Associate degree,White,,Suburban community,,34,"Democratic party,Other (please specify):",Registered dem but vote for policy,6973233
4/21/18 9:04,4/21/18 9:07,IP Address,100,154,TRUE,4/21/18 9:07,R_114nkOwhjGful34,anonymous,EN,"I consent, begin the study",ATM5IZMOWHIZ9,,,,,,,1,9,4,,,,,Texas,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,34,Republican Party,,7706810
4/21/18 9:10,4/21/18 9:13,IP Address,100,143,TRUE,4/21/18 9:13,R_AHcWbu4NzoJO4o1,anonymous,EN,"I consent, begin the study",A2HKRRR7WGB16A,,,,,,,,,,7,4,6,,CA,Female,,Some college but no degree,White,,City or urban community,,20,Independent,,569003
4/21/18 9:10,4/21/18 9:14,IP Address,100,205,TRUE,4/21/18 9:14,R_2b414nl1LuqaCFb,anonymous,EN,"I consent, begin the study",AD9O852KPYLHY,4,1,9,,,,,,,,,,,Oklahoma,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,33,Other (please specify):,none,5894000
4/21/18 9:20,4/21/18 9:23,IP Address,100,130,TRUE,4/21/18 9:23,R_1CHLtP2Yuw9C8y7,anonymous,EN,"I consent, begin the study",A1PUIGT83JOHH6,,,,9,1,9,,,,,,,No,California,Male,,Some college but no degree,Black or African-American,,Suburban community,,49,Independent,,1803490
4/21/18 9:21,4/21/18 9:23,IP Address,100,131,TRUE,4/21/18 9:23,R_215MRtN131ilxkK,anonymous,EN,"I consent, begin the study",AK5LNLWKVISPI,,,,,,,9,4.3,7.3,,,,,Michigan,Female,,Some college but no degree,White,,Suburban community,,19,Republican Party,,509726
4/21/18 9:24,4/21/18 9:26,IP Address,100,131,TRUE,4/21/18 9:26,R_28AP0lNnYSYMvg8,anonymous,EN,"I consent, begin the study",A22N5ONOWPNZGB,,,,,,,,,,5,7,8,,Kansas,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,35,Democratic party,,6859384
4/21/18 9:26,4/21/18 9:28,IP Address,100,111,TRUE,4/21/18 9:28,R_RIXgrVaZ3A7T9UR,anonymous,EN,"I consent, begin the study",A1IEG4O5KSM5XI,,,,1.9,8.5,2.8,,,,,,,,New York,Female,,Bachelor degree,White,,Rural community,,36,Democratic party,,8910828
4/21/18 9:29,4/21/18 9:31,IP Address,100,120,TRUE,4/21/18 9:31,R_1rqTRBXtb6DFEcr,anonymous,EN,"I consent, begin the study",AJCSJN8SNSQHU,,,,,,,9,9,9,,,,none,illinois,Male,,Graduate degree,White,,Suburban community,,68,Independent,,1002591
4/21/18 9:29,4/21/18 9:32,IP Address,100,184,TRUE,4/21/18 9:32,R_1jkMt4zfL576gnd,anonymous,EN,"I consent, begin the study",A31S1J9J9062WF,2,8.6,2.1,,,,,,,,,,,MA,Female,,Graduate degree,Asian,,Suburban community,,43,Independent,,5586344
4/21/18 9:29,4/21/18 9:33,IP Address,100,224,TRUE,4/21/18 9:33,R_2wac8CiMdNOiP35,anonymous,EN,"I consent, begin the study",A23932BPI1NFXV,5,1,9,,,,,,,,,,,New Mexico,Female,,Bachelor degree,White,,City or urban community,,42,Democratic party,,2749221
4/21/18 9:33,4/21/18 9:34,IP Address,100,101,TRUE,4/21/18 9:34,R_3stPnonG29ywhua,anonymous,EN,"I consent, begin the study",A17ZZAFAR2GUMF,,,,,,,,,,1,1,9,,Illinois,Female,,Some college but no degree,White,,Suburban community,,23,Republican Party,,7724764
4/21/18 9:35,4/21/18 9:39,IP Address,100,277,TRUE,4/21/18 9:39,R_2By7e2KCN74lNS8,anonymous,EN,"I consent, begin the study",A2EMVARIDCIOKT,,,,1,9,2,,,,,,,,Iowa,Female,,Some college but no degree,White,,Rural community,,57,Independent,,2936601
4/21/18 9:44,4/21/18 9:46,IP Address,100,171,TRUE,4/21/18 9:46,R_2YV7KfssPbmwOk4,anonymous,EN,"I consent, begin the study",A1N5JM0X5SONDD,6.9,8.2,9,,,,,,,,,,,Virginia,Female,,Bachelor degree,White,,Suburban community,,36,Democratic party,,6320429
4/21/18 9:49,4/21/18 9:50,IP Address,100,49,TRUE,4/21/18 9:50,R_1Qu67f7E9NPnSOX,anonymous,EN,"I consent, begin the study",A33FSJRW7E1XVV,,,,2.5,4,7.6,,,,,,,,Colorado,Male,,Less than high school degree,White,,Rural community,,28,Independent,,439764
4/21/18 9:51,4/21/18 9:53,IP Address,100,171,TRUE,4/21/18 9:53,R_1P5YulfvR2JjdxE,anonymous,EN,"I consent, begin the study",A1XJ9CDW1F3WCM,,,,,,,,,,1,9,4,,Washington,Female,,Bachelor degree,White,,Suburban community,,43,Other (please specify):,Unsure,5588467
4/21/18 10:02,4/21/18 10:04,IP Address,100,161,TRUE,4/21/18 10:04,R_1mx9FOCw8YBerbU,anonymous,EN,"I consent, begin the study",A189AN7R6P8PZA,,,,,,,9,9,9,,,,,California,Male,,"High school degree or equivalent (e.g., GED)","Spanish, Hispanic, or Latino",,City or urban community,,30,Independent,,4333297
4/21/18 10:06,4/21/18 10:08,IP Address,100,132,TRUE,4/21/18 10:08,R_xxfmFtdYIUJRsAh,anonymous,EN,"I consent, begin the study",A1S53FZOXF0RLH,,,,,,,6.6,3.3,9,,,,,Nebraska,Female,,Some college but no degree,White,,City or urban community,,28,Independent,,4921945
4/21/18 10:04,4/21/18 10:09,IP Address,100,275,TRUE,4/21/18 10:09,R_2AKozJucdEQG1aU,anonymous,EN,"I consent, begin the study",A1FH6YRR4M8IQM,,,,,,,,,,9,9,4.1,I don't know what repayment rate means,Texas,Male,,Associate degree,White,,Suburban community,,26,Independent,,936589
4/21/18 10:07,4/21/18 10:10,IP Address,100,205,TRUE,4/21/18 10:10,R_1GV0BEhMKRRyskt,anonymous,EN,"I consent, begin the study",A11LURNRH5O25X,,,,8,2,9,,,,,,,none,oklahoma,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,27,Other (please specify):,none,3109139
4/21/18 10:06,4/21/18 10:10,IP Address,100,260,TRUE,4/21/18 10:10,R_1PXnHyuzc4WhPHD,anonymous,EN,"I consent, begin the study",AGHC2461DGR53,2.5,1,4.8,,,,,,,,,,,New Hampshire,Female,,Some college but no degree,White,,City or urban community,,58,Independent,,6968648
4/21/18 10:10,4/21/18 10:12,IP Address,100,111,TRUE,4/21/18 10:12,R_2nRTsVcD2TKRBa9,anonymous,EN,"I consent, begin the study",AU1QJZII0OBN5,,,,6,2.4,6.9,,,,,,,,FL,Female,,Bachelor degree,White,,Rural community,,23,Democratic party,,6662157
4/21/18 10:13,4/21/18 10:14,IP Address,100,95,TRUE,4/21/18 10:14,R_zUARu4QseqZRxeh,anonymous,EN,"I consent, begin the study",A1F6R54DCTOZLU,,,,,,,7,6,9,,,,,AR,Male,,Graduate degree,White,,Rural community,,35,Democratic party,,1948650
4/21/18 10:12,4/21/18 10:16,IP Address,100,182,TRUE,4/21/18 10:16,R_116oW3EM98gs8nx,anonymous,EN,"I consent, begin the study",A2X0FSQ69JRLMX,,,,,,,8,9,1,,,,,TX,Male,,Bachelor degree,Black or African-American,,Suburban community,,38,Republican Party,,5749428
4/21/18 10:12,4/21/18 10:17,IP Address,100,300,TRUE,4/21/18 10:17,R_25u1uG3DcoAWDAE,anonymous,EN,"I consent, begin the study",A2ECGG10Z0D22J,,,,,,,,,,6.2,7,6,if the individual loan rate stays the same then questions 2 and 3 would be highly unfair. Probably should specify it individual repayment changes for the last two questions,tennessee,Male,,Some college but no degree,White,,Rural community,,39,Independent,,1124641
4/21/18 10:21,4/21/18 10:24,IP Address,100,147,TRUE,4/21/18 10:24,R_qOsXbyxYI4uh16h,anonymous,EN,"I consent, begin the study",A2DVRTL0JB0GT0,1.1,9,3.9,,,,,,,,,,Thank you,Michigan,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,39,Democratic party,,1230899
4/21/18 10:23,4/21/18 10:26,IP Address,100,185,TRUE,4/21/18 10:26,R_1OwY8zsn5UPKJQ4,anonymous,ES-ES,"I consent, begin the study",A307VS56OQUU80,,,,5,9,8.3,,,,,,,I dont have any comments,NEW YORK,Male,,Graduate degree,"Spanish, Hispanic, or Latino",,City or urban community,,32,Republican Party,,2455608
4/21/18 10:25,4/21/18 10:26,IP Address,100,108,TRUE,4/21/18 10:26,R_tDLdCtpHy7XwD3X,anonymous,EN,"I consent, begin the study",A22ZC7QRT1YKOY,,,,,,,,,,9,3,8.1,,Pennsylvania,Female,,Graduate degree,White,,Rural community,,32,Democratic party,,8870076
4/21/18 10:27,4/21/18 10:29,IP Address,100,124,TRUE,4/21/18 10:29,R_2aKSwfkIxDnqigz,anonymous,EN,"I consent, begin the study",A3K1PEC18VPAT8,1,5.1,7.2,,,,,,,,,,,Wisconsin,Female,,Associate degree,Black or African-American,,City or urban community,,22,Democratic party,,4747846
4/21/18 10:30,4/21/18 10:32,IP Address,100,92,TRUE,4/21/18 10:32,R_2R4aGQWSylhZQMd,anonymous,EN,"I consent, begin the study",A1R2UQYVMQQQY2,,,,,,,1,3,8.1,,,,,Hawaii,Male,,Graduate degree,Asian,,Rural community,,36,Democratic party,,1584935
4/21/18 10:29,4/21/18 10:34,IP Address,100,270,TRUE,4/21/18 10:34,R_2BxMoZuEVbr7NLw,anonymous,EN,"I consent, begin the study",A17PRJKX4C8WRK,,,,8,2.9,7.2,,,,,,,It seemed clear enough.,WA,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,56,Democratic party,,8455324
4/21/18 10:31,4/21/18 10:34,IP Address,100,160,TRUE,4/21/18 10:34,R_ZrT0vwAYFhMKrdv,anonymous,EN,"I consent, begin the study",A1HXKGM20E88FS,1,9,1,,,,,,,,,,,Maryland,Male,,Some college but no degree,White,,Rural community,,30,Republican Party,,7230523
4/21/18 10:38,4/21/18 10:40,IP Address,100,136,TRUE,4/21/18 10:40,R_3DbfsRu3u0tmZEs,anonymous,EN,"I consent, begin the study",A2LTZBRO027QVP,,,,,,,,,,9,2.8,7.9,,Georgia,Male,,Graduate degree,White,,Suburban community,,34,Independent,,8422753
4/21/18 10:39,4/21/18 10:41,IP Address,100,137,TRUE,4/21/18 10:41,R_337PIH5ENgqmphS,anonymous,EN,"I consent, begin the study",A3WHZIKDLW1C4,8,5,5,,,,,,,,,,,ohio,Female,,Bachelor degree,White,,Suburban community,,29,Democratic party,,7820043
4/21/18 10:42,4/21/18 10:44,IP Address,100,130,TRUE,4/21/18 10:44,R_2vdJSzK3p1K3lw9,anonymous,EN,"I consent, begin the study",A1FOVLQRYLWY39,,,,,,,6.7,9,3.8,,,,None,Wisconsin,Male,,Some college but no degree,White,,City or urban community,,27,Republican Party,,567732
4/21/18 10:43,4/21/18 10:46,IP Address,100,168,TRUE,4/21/18 10:46,R_RW5MIIprjtKg6SR,anonymous,EN,"I consent, begin the study",A2BR4ASLXH925X,,,,1,9,3.2,,,,,,,I don't know much about payback rates.,Utah,Female,,Bachelor degree,Other (please specify):,Mixed - White and asian-american,Suburban community,,28,Democratic party,,9882975
4/21/18 10:47,4/21/18 10:50,IP Address,100,190,TRUE,4/21/18 10:50,R_2VeWPfFAUriiLfV,anonymous,EN,"I consent, begin the study",A3P74FP62XNVYI,,,,,,,,,,9,1,4,"No, none.",Indiana,Male,,Some college but no degree,White,,City or urban community,,62,Republican Party,,3583573
4/21/18 10:51,4/21/18 10:52,IP Address,100,82,TRUE,4/21/18 10:52,R_29izHdOakv1ubap,anonymous,EN,"I consent, begin the study",A5N4AMMLOVZNS,,,,1.3,8,1.6,,,,,,,,fl,Female,,Some college but no degree,Asian,,City or urban community,,31,Democratic party,,3019720
4/21/18 10:56,4/21/18 10:58,IP Address,100,131,TRUE,4/21/18 10:58,R_1qaFflSBz2Yi4xC,anonymous,EN,"I consent, begin the study",A12JKSH2NE5W9N,,,,,,,,,,6,2.1,8,nope,Texas,Male,,Some college but no degree,White,,Suburban community,,42,Republican Party,,3523483
4/21/18 10:50,4/21/18 11:05,IP Address,100,901,TRUE,4/21/18 11:05,R_32PfqiWx8eSQzOb,anonymous,EN,"I consent, begin the study",AQAT6JH563XO1,,,,,,,1,9,9,,,,,North Carolina,Female,,Some college but no degree,Black or African-American,,City or urban community,,33,Democratic party,,9472702
4/21/18 11:05,4/21/18 11:06,IP Address,100,99,TRUE,4/21/18 11:06,R_2YG2M2QSQN9xPY3,anonymous,EN,"I consent, begin the study",AJG4Y1OT9N50T,,,,,,,1.2,9,1.2,,,,,California,Male,,Associate degree,Asian-American,,Suburban community,,31,Democratic party,,6176504
4/21/18 11:04,4/21/18 11:07,IP Address,100,206,TRUE,4/21/18 11:07,R_3M0xwVEZw821boq,anonymous,EN,"I consent, begin the study",A3APMO8WXVH1V0,3.7,6.2,2.9,,,,,,,,,,,New Jersey,Female,,Some college but no degree,White,,Suburban community,,26,Independent,,4455276
4/21/18 11:05,4/21/18 11:08,IP Address,100,129,TRUE,4/21/18 11:08,R_vZvZ90WX5sew8h3,anonymous,EN,"I consent, begin the study",A28JD7KES2CTTS,7,8.1,8.9,,,,,,,,,,,Connecticut,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,26,Other (please specify):,none,7581389
4/21/18 11:07,4/21/18 11:10,IP Address,100,170,TRUE,4/21/18 11:10,R_2ZTDl3wEGq5Xfcl,anonymous,EN,"I consent, begin the study",A11G1TGXX3YS24,,,,1,9,1,,,,,,,,florida,Female,,Some college but no degree,White,,Suburban community,,67,Democratic party,,3086811
4/21/18 11:06,4/21/18 11:10,IP Address,100,256,TRUE,4/21/18 11:11,R_1ezogxfFmY49XX9,anonymous,EN,"I consent, begin the study",A3LSMJ5QR0Z3FY,,,,,,,,,,9,2,1,,Texas,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,45,Democratic party,,5412526
4/21/18 11:12,4/21/18 11:14,IP Address,100,117,TRUE,4/21/18 11:14,R_1Kd6vL9xrlR4oxd,anonymous,EN,"I consent, begin the study",AJW15EZADTNAF,,,,,,,9,1.9,4.1,,,,,Missouri,Female,,Bachelor degree,White,,Suburban community,,42,Independent,,5431916
4/21/18 11:15,4/21/18 11:16,IP Address,100,91,TRUE,4/21/18 11:17,R_1lh58PQhFSjZt6Y,anonymous,EN,"I consent, begin the study",A2NI99CLB8OQ1X,,,,8.2,5.3,7.2,,,,,,,,Florida,Female,,Bachelor degree,White,,Suburban community,,26,Democratic party,,4714246
4/21/18 11:16,4/21/18 11:18,IP Address,100,88,TRUE,4/21/18 11:18,R_2uQinbY3mwvBC3p,anonymous,EN,"I consent, begin the study",A3BAG0E146DM0H,8.1,6.1,3.2,,,,,,,,,,,PA,Male,,Associate degree,White,,City or urban community,,27,Republican Party,,8897143
4/21/18 11:16,4/21/18 11:22,IP Address,100,329,TRUE,4/21/18 11:22,R_2TvozfwT0w0Vqiy,anonymous,EN,"I consent, begin the study",A1TTPUL6ABJDSG,4.1,6.2,7.7,,,,,,,,,,,Florida,Female,,Bachelor degree,Other (please specify):,italian american,City or urban community,,24,Libertarian Party,,4018431
4/21/18 11:21,4/21/18 11:22,IP Address,100,110,TRUE,4/21/18 11:22,R_3f9jUH4Ce8ZTHxv,anonymous,EN,"I consent, begin the study",A33YMO7P7A4ALA,,,,,,,,,,1,9,1,,ohio,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,38,Democratic party,,1420254
4/21/18 11:23,4/21/18 11:25,IP Address,100,146,TRUE,4/21/18 11:25,R_1dht3EU0pE6fbFi,anonymous,EN,"I consent, begin the study",A2KPTJMOIYHG69,,,,,,,9,9,9,,,,"no comments, thanks.",Virginia,Male,,Some college but no degree,Black or African-American,,Suburban community,,50,Republican Party,,8742630
4/21/18 11:24,4/21/18 11:26,IP Address,100,100,TRUE,4/21/18 11:26,R_0quCRElMvCJQqIx,anonymous,EN,"I consent, begin the study",AAI7V9VASGBIY,,,,9,2,8,,,,,,,none,Illinois,Male,,Graduate degree,White,,Suburban community,,30,Independent,,5200134
4/21/18 11:29,4/21/18 11:32,IP Address,100,160,TRUE,4/21/18 11:32,R_10YhClZLKuxAz9v,anonymous,EN,"I consent, begin the study",A2AU76QH8B90PM,,,,,,,,,,9,1,3,nothing,Arizona,Female,,Bachelor degree,White,,Suburban community,,53,Independent,,7774897
4/21/18 11:31,4/21/18 11:33,IP Address,100,111,TRUE,4/21/18 11:33,R_1ials9WWZsz9UV6,anonymous,EN,"I consent, begin the study",A2154OZVYXI93S,3,5,7,,,,,,,,,,,MI,Female,,Some college but no degree,White,,Rural community,,39,Democratic party,,9475812
4/21/18 11:34,4/21/18 11:36,IP Address,100,99,TRUE,4/21/18 11:36,R_0ib6rfB8lr1Ub8l,anonymous,EN,"I consent, begin the study",A1YKIREKFOEMN9,,,,9,4.7,9,,,,,,,,fl,Female,,Associate degree,White,,City or urban community,,25,Democratic party,,6573031
4/21/18 11:35,4/21/18 11:38,IP Address,100,159,TRUE,4/21/18 11:38,R_2WSkuHAKiZF3LTU,anonymous,EN,"I consent, begin the study",A2WXF9PB5X8ZQM,,,,,,,2.4,8.1,5.2,,,,,Florida ,Female,,Some college but no degree,Black or African-American,,City or urban community,,23,Independent,,7008212
4/21/18 11:36,4/21/18 11:39,IP Address,100,168,TRUE,4/21/18 11:39,R_3kAlH6X4gfa6tm4,anonymous,EN,"I consent, begin the study",A2Z3O3JOAM2306,,,,,,,,,,9,2,5,,Alabama,Male,,Bachelor degree,White,,City or urban community,,61,Libertarian Party,,1338591
4/21/18 11:38,4/21/18 11:40,IP Address,100,160,TRUE,4/21/18 11:40,R_BR58k1LDWVL0e1r,anonymous,EN,"I consent, begin the study",A2ES4ZTH0IATSL,1,9,3,,,,,,,,,,,Pennsylvania,Male,,Graduate degree,American Indian or Alaskan Native,,Suburban community,,31,Libertarian Party,,5090764
4/21/18 11:45,4/21/18 11:47,IP Address,100,106,TRUE,4/21/18 11:47,R_2CvyfLFuWMzwHWd,anonymous,EN,"I consent, begin the study",A219VCQADQ45W,,,,,,,,,,8.4,5,8.3,,NC,Female,,Bachelor degree,White,,City or urban community,,65,Republican Party,,8430087
4/21/18 11:45,4/21/18 11:49,IP Address,100,267,TRUE,4/21/18 11:49,R_e9yfgcVrR8LD1Rf,anonymous,EN,"I consent, begin the study",A2DX6QJ6ZRE1GC,,,,,,,9,2.3,7.6,,,,"I add



I add

I assumed that both people would have taken an amount less than the 50k they requested.",Alabama,Male,,Associate degree,White,,City or urban community,,30,Democratic party,,6596919
4/21/18 11:46,4/21/18 11:50,IP Address,100,212,TRUE,4/21/18 11:50,R_Q4xaw2KQmxRDbA5,anonymous,EN,"I consent, begin the study",A2UAH0OX8P5J1M,,,,9,1,7,,,,,,,,North Carolina,Female,,Associate degree,White,,Rural community,,34,Republican Party,,8111208
4/21/18 11:48,4/21/18 11:50,IP Address,100,135,TRUE,4/21/18 11:50,R_22lFi0hzpJZXz9L,anonymous,EN,"I consent, begin the study",A3LYTS9S2XD704,,,,,,,1,9,8.2,,,,no,California,Male,,Bachelor degree,White,,Rural community,,32,Independent,,5015546
4/21/18 11:50,4/21/18 11:52,IP Address,100,89,TRUE,4/21/18 11:52,R_2fvRjbgwEuLEnla,anonymous,EN,"I consent, begin the study",A2TLQXGIO2LJ91,,,,5,1,9,,,,,,,It was clear.,Nebraska,Female,,Graduate degree,White,,Rural community,,47,Republican Party,,8737635
4/21/18 11:50,4/21/18 11:54,IP Address,100,228,TRUE,4/21/18 11:54,R_1ewpnBXqXSpjFpt,anonymous,EN,"I consent, begin the study",A4TIA0LJ3Z5WP,8.8,4,7.5,,,,,,,,,,none,Florida,Female,,Bachelor degree,White,,Suburban community,,68,Republican Party,,2383290
4/21/18 11:52,4/21/18 11:56,IP Address,100,250,TRUE,4/21/18 11:56,R_1QoOnogWDGEg59u,anonymous,EN,"I consent, begin the study",A3TFPMETFAMJ35,,,,,,,,,,1,5,3,I'm not sure what the Individual loan repayment rate of 90% vs. 10% meant.,New York,Female,,Graduate degree,White,,City or urban community,,28,Democratic party,,8245288
4/21/18 11:54,4/21/18 11:56,IP Address,100,127,TRUE,4/21/18 11:56,R_ZDfI0DpctJfFgk1,anonymous,EN,"I consent, begin the study",A2XNY8KR38QWNO,,,,,,,,,,6.3,2.9,9,no,Ohio,Male,,Some college but no degree,White,,Suburban community,,47,Democratic party,,2828452
4/21/18 12:02,4/21/18 12:04,IP Address,100,122,TRUE,4/21/18 12:04,R_2b3lr2YHesLafHq,anonymous,EN,"I consent, begin the study",A3D3EB91I4WAXE,,,,8.8,2.3,8.5,,,,,,,,new jersey,Male,,Bachelor degree,White,,City or urban community,,39,Independent,,4009571
4/21/18 12:02,4/21/18 12:05,IP Address,100,173,TRUE,4/21/18 12:05,R_116kn9XOLxoSDnO,anonymous,EN,"I consent, begin the study", A3HWXJ6JUX4QU6,3.8,7.1,4.1,,,,,,,,,,,Texas,Female,,Graduate degree,White,,Suburban community,,36,Republican Party,,9225265
4/21/18 12:02,4/21/18 12:06,IP Address,100,224,TRUE,4/21/18 12:06,R_25HeLOh753ltTdT,anonymous,EN,"I consent, begin the study",A3ST7PZLWQW7VB,,,,,,,5,8,9,,,,,WA,Female,,Graduate degree,White,,City or urban community,,27,Democratic party,,6005149
4/21/18 11:12,4/21/18 12:08,IP Address,100,3349,TRUE,4/21/18 12:08,R_3qJQr83G0i8Bl1K,anonymous,EN,"I consent, begin the study",A2BK1NV14R38G4,2.9,9,4,,,,,,,,,,,Missouri,Male,,Some college but no degree,White,,City or urban community,,49,Democratic party,,8102786
4/21/18 12:07,4/21/18 12:10,IP Address,100,151,TRUE,4/21/18 12:10,R_tMLeUfwo3QmN117,anonymous,EN,"I consent, begin the study",A15Z221FSBEJ7L,,,,,,,9,4,1,,,,NO,WA,Female,,Some college but no degree,White,,Rural community,,60,Democratic party,,6909115
4/21/18 12:09,4/21/18 12:11,IP Address,100,165,TRUE,4/21/18 12:11,R_3IZfrbF6hKLYkWK,anonymous,EN,"I consent, begin the study",A32LUYR0VTA3DF,,,,,,,,,,1,9,1,,ohio,Female,,Associate degree,Black or African-American,,City or urban community,,38,Independent,,5610723
4/21/18 12:13,4/21/18 12:15,IP Address,100,122,TRUE,4/21/18 12:15,R_3mZWfeyM4ld7MhH,anonymous,EN,"I consent, begin the study",A2ZWVX2M5VEUTU,,,,6.2,1.8,8.8,,,,,,,,Florida,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,38,Democratic party,,8203846
4/21/18 12:14,4/21/18 12:17,IP Address,100,192,TRUE,4/21/18 12:17,R_1q8kn1o8E98M6LH,anonymous,EN,"I consent, begin the study",A29NEH1E3C7C6B,,,,9,9,1,,,,,,,,Florida,Male,,Associate degree,"Spanish, Hispanic, or Latino",,Suburban community,,28,Independent,,8111279
4/21/18 12:17,4/21/18 12:19,IP Address,100,98,TRUE,4/21/18 12:19,R_1C7kmwwxWhhG0c5,anonymous,EN,"I consent, begin the study",A1DINOR5IK1YC4,,,,,,,,,,9,2,3,,New Jersey,Female,,Some college but no degree,White,,Suburban community,,43,Democratic party,,4013445
4/21/18 12:21,4/21/18 12:24,IP Address,100,141,TRUE,4/21/18 12:24,R_2c2vDLnR04WPu2d,anonymous,EN,"I consent, begin the study",A1ZS5J5CJCYGLP,4.4,5.5,5.9,,,,,,,,,,"at first I did not understand what you meant by ""Payback rate"", until I read the questions after",Michigan,Female,,Bachelor degree,White,,Suburban community,,64,Democratic party,,5822258
4/21/18 12:20,4/21/18 12:25,IP Address,100,284,TRUE,4/21/18 12:25,R_3rZcL01rRecGwjJ,anonymous,EN,"I consent, begin the study",AN5NESAAL45K6,,,,,,,1,9,8.1,,,,,California,Male,,Some college but no degree,White,,City or urban community,,29,Independent,,2680365
4/21/18 12:29,4/21/18 12:31,IP Address,100,125,TRUE,4/21/18 12:31,R_2Eue1LZA1luLwN6,anonymous,EN,"I consent, begin the study",ADMOMNVLF2MZM,,,,,,,,,,7.2,4,9,,Illinois,Female,,Some college but no degree,"White,Black or African-American",,Suburban community,,28,Democratic party,,8256206
4/21/18 12:31,4/21/18 12:35,IP Address,100,187,TRUE,4/21/18 12:35,R_Ptux2RuWg4xdZdv,anonymous,EN,"I consent, begin the study",AMLE1FC3SQVL8,1,9,6.2,,,,,,,,,,,California,Male,,Some college but no degree,Native Hawaiian or other Pacific Islander,,Suburban community,,22,Democratic party,,1042084
4/21/18 12:37,4/21/18 12:38,IP Address,100,83,TRUE,4/21/18 12:38,R_2PbQfsfi5NQQacV,anonymous,EN,"I consent, begin the study",A23KIPO69G5IKA,,,,,,,1,5.1,5,,,,,missouri,Female,,Some college but no degree,White,,Suburban community,,19,Democratic party,,2169617
4/21/18 12:40,4/21/18 12:43,IP Address,100,178,TRUE,4/21/18 12:43,R_2E5gXF9AqM0LcDS,anonymous,EN,"I consent, begin the study",A1BP6VXNXUA0Q6,,,,1,1,1,,,,,,,,ohio,Female,,Associate degree,Black or African-American,,City or urban community,,49,Democratic party,,8727724
4/21/18 13:00,4/21/18 13:02,IP Address,100,156,TRUE,4/21/18 13:03,R_z6C9MRXOYgOIJNf,anonymous,EN,"I consent, begin the study",A35JSKF77TIQBG,,,,1,5,2.8,,,,,,,More detail as to why the money was being split in those ways ,Texas,Female,,Bachelor degree,"Spanish, Hispanic, or Latino",,City or urban community,,40,Republican Party,,8878715
4/21/18 12:59,4/21/18 13:03,IP Address,100,195,TRUE,4/21/18 13:03,R_9YLf3K1PU2i0zXH,anonymous,EN,"I consent, begin the study",AJUOTVHPLBODF,5.1,7.1,1,,,,,,,,,,,Michigan,Female,,Associate degree,White,,Suburban community,,45,Democratic party,,2754928
4/21/18 13:13,4/21/18 13:14,IP Address,100,89,TRUE,4/21/18 13:14,R_2cnI3yqjiCHH30z,anonymous,EN,"I consent, begin the study",A2L727CH9XFHHC,,,,,,,9,9,9,,,,,Hawaii,Female,,Bachelor degree,White,,City or urban community,,30,Independent,,2354583
4/21/18 13:22,4/21/18 13:24,IP Address,100,137,TRUE,4/21/18 13:24,R_25SgjJW9lxdbcEO,anonymous,EN,"I consent, begin the study",A370SSSHFGF33X,,,,,,,,,,1,5,1,None,NJ,Female,,Bachelor degree,White,,Suburban community,,32,Democratic party,,6416234
4/21/18 13:22,4/21/18 13:26,IP Address,100,246,TRUE,4/21/18 13:26,R_1LvfCBpqEuzjGed,anonymous,EN,"I consent, begin the study",A2NC26KLXJFSSV,,,,,,,,,,9,1,5,,Wisconsin,Female,,Associate degree,White,,Suburban community,,34,Republican Party,,6679478
4/21/18 13:25,4/21/18 13:28,IP Address,100,134,TRUE,4/21/18 13:28,R_3De7LCjTOg72NGh,anonymous,EN,"I consent, begin the study",A3TSB8TULQDY4T,,,,9,6,7,,,,,,,,Idaho,Female,,Bachelor degree,White,,City or urban community,,26,Independent,,5337378
4/21/18 13:23,4/21/18 13:28,IP Address,100,326,TRUE,4/21/18 13:28,R_2wbHKzDFDTYv5KS,anonymous,EN,"I consent, begin the study",A2YTQDLACTLIBA ,8.4,3.1,7.2,,,,,,,,,,No,NV,Female,,Bachelor degree,White,,City or urban community,,63,Independent,,4646111
4/21/18 13:27,4/21/18 13:28,IP Address,100,106,TRUE,4/21/18 13:28,R_1r8iJEq9jGsI7Tq,anonymous,EN,"I consent, begin the study",A30J4IZCMCR31F,,,,,,,1,9,1,,,,,co,Female,,Bachelor degree,White,,Suburban community,,32,Democratic party,,7021903
4/21/18 13:27,4/21/18 13:30,IP Address,100,162,TRUE,4/21/18 13:30,R_1q38GaN9OaFqnzv,anonymous,EN,"I consent, begin the study",A51MJBUE64ZGG,,,,,,,7.3,3.9,8,,,,,Illinois,Female,,Graduate degree,White,,City or urban community,,45,Democratic party,,8526134
4/21/18 13:30,4/21/18 13:32,IP Address,100,108,TRUE,4/21/18 13:32,R_3qkRBH3T0oyTqiQ,anonymous,EN,"I consent, begin the study",AMI4OR8CUAIED,,,,9,3.4,8.5,,,,,,,,AZ,Female,,Some college but no degree,White,,Suburban community,,29,Democratic party,,1271737
4/21/18 13:29,4/21/18 13:32,IP Address,100,199,TRUE,4/21/18 13:32,R_3Ryj0eLbW31OEeD,anonymous,EN,"I consent, begin the study",A30J399CCSJPNT,,,,,,,,,,1.2,3.5,1.1,na,NC,Female,,Bachelor degree,Black or African-American,,Suburban community,,62,Democratic party,,8200053
4/21/18 13:35,4/21/18 13:36,IP Address,100,81,TRUE,4/21/18 13:36,R_125a8wGhgrasdCR,anonymous,EN,"I consent, begin the study",AE363E5ESWSXJ,7.9,2.2,9,,,,,,,,,,,New Jersey,Male,,Graduate degree,White,,Suburban community,,29,Independent,,9663862
4/21/18 13:45,4/21/18 13:48,IP Address,100,182,TRUE,4/21/18 13:48,R_O9mkPuKFV0TdBRL,anonymous,EN,"I consent, begin the study",A58S26FV1YE7Q,8.1,7.1,5.8,,,,,,,,,,,Georgia,Female,,"High school degree or equivalent (e.g., GED)","White,Black or African-American",,Suburban community,,19,Independent,,745139
4/21/18 13:52,4/21/18 13:54,IP Address,100,106,TRUE,4/21/18 13:54,R_1nUd7LjsditnqsZ,anonymous,EN,"I consent, begin the study",A2Y3NL6DGRU8GC,,,,2,3.5,8.3,,,,,,,,nevada,Male,,Bachelor degree,White,,Suburban community,,34,Democratic party,,2040433
4/21/18 13:57,4/21/18 13:58,IP Address,100,78,TRUE,4/21/18 13:58,R_BXl2c9OFo36qBO1,anonymous,EN,"I consent, begin the study",AJM2MMA3MZS7D,,,,,,,1,9,3.9,,,,,Louisiana,Male,,Some college but no degree,White,,Rural community,,33,Independent,,9882394
4/21/18 13:57,4/21/18 13:58,IP Address,100,103,TRUE,4/21/18 13:58,R_2c7N4TP7fM4sQFU,anonymous,EN,"I consent, begin the study",A3E159NSD6WYR5,,,,,,,,,,5,3,8,,Texas,Male,,Bachelor degree,White,,Suburban community,,46,Democratic party,,9940777
4/21/18 14:02,4/21/18 14:04,IP Address,100,114,TRUE,4/21/18 14:04,R_2AYHcC1xro1ToJz,anonymous,EN,"I consent, begin the study",A1VQ0X0I2DY6TP,8,2.6,9,,,,,,,,,,N/A,Pennsylvania,Female,,Some college but no degree,White,,Suburban community,,20,Democratic party,,4027112
4/21/18 14:06,4/21/18 14:09,IP Address,100,177,TRUE,4/21/18 14:09,R_1lfVcPCtm7vvo3y,anonymous,EN,"I consent, begin the study",A30WK3E1Y5VELN,,,,8.5,4.5,7,,,,,,,,Florida,Male,,Associate degree,White,,Suburban community,,52,Democratic party,,8960191
4/21/18 14:09,4/21/18 14:10,IP Address,100,94,TRUE,4/21/18 14:10,R_3qVaBXmDsJHTqJd,anonymous,EN,"I consent, begin the study",A6HX9LG8WNYMY,,,,,,,,,,8,3,9,,Georgia,Female,,Some college but no degree,Other (please specify):,Multiracial,Suburban community,,21,Democratic party,,8781253
4/21/18 14:09,4/21/18 14:11,IP Address,100,128,TRUE,4/21/18 14:11,R_3e3KtedJu0JreIx,anonymous,EN,"I consent, begin the study",AF48SM48M69F4,,,,,,,,,,8.8,6,7.7,,Louisiana ,Female,,Some college but no degree,White,,Suburban community,,20,Republican Party,,3922337
4/21/18 14:14,4/21/18 14:16,IP Address,100,116,TRUE,4/21/18 14:16,R_UomNTdcSfI9jq7f,anonymous,EN,"I consent, begin the study",A3D1KY32KA7US9,,,,,,,1,8.2,9,,,,,Georgia,Female,,Bachelor degree,Other (please specify):,mixed race,City or urban community,,24,Independent,,1148524
4/21/18 14:14,4/21/18 14:19,IP Address,100,260,TRUE,4/21/18 14:19,R_31pATXJwXtxV5hk,anonymous,EN,"I consent, begin the study",ANBJ5DIMTXUZG,,,,6,5,7,,,,,,,interesting,VIRGINIA,Male,,Associate degree,White,,Rural community,,46,Republican Party,,538599
4/21/18 14:18,4/21/18 14:19,IP Address,100,112,TRUE,4/21/18 14:19,R_31o2d2KOlhVwbIX,anonymous,EN,"I consent, begin the study",A1XJ04IEQL8HWB,1,9,1,,,,,,,,,,Everything was clear,Ohio,Female,,Bachelor degree,White,,Rural community,,47,Independent,,1680788
4/21/18 14:18,4/21/18 14:20,IP Address,100,109,TRUE,4/21/18 14:20,R_3MMAwF7yRhVgEna,anonymous,EN,"I consent, begin the study",A3UR8P9XP7059K,,,,,,,1,7.1,7.3,,,,,michigan,Female,,Graduate degree,White,,Suburban community,,52,Democratic party,,6718219
4/21/18 14:17,4/21/18 14:21,IP Address,100,196,TRUE,4/21/18 14:21,R_SGDwwleKX07Edhv,anonymous,EN,"I consent, begin the study",A3F4B989ZCEGLY,,,,,,,9,9,9,,,,I didn't understand what the percentage used for the rates meant. ,California ,Male,,Bachelor degree,Asian,,City or urban community,,30,Democratic party,,7071468
4/21/18 14:21,4/21/18 14:23,IP Address,100,157,TRUE,4/21/18 14:23,R_1KoRUwL3Mldx7XB,anonymous,EN,"I consent, begin the study",A22NFSHSS99QMB,2.9,3.6,9,,,,,,,,,,,Colorado,Female,,Associate degree,Other (please specify):,biracial,City or urban community,,27,Independent,,4897012
4/21/18 14:23,4/21/18 14:24,IP Address,100,84,TRUE,4/21/18 14:24,R_3OkWKYoaQPX1W56,anonymous,EN,"I consent, begin the study",A26DY8UNIKG7F2,,,,,,,,,,6.3,7.3,7.7,,California,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,City or urban community,,22,Independent,,9653929
4/21/18 14:23,4/21/18 14:28,IP Address,100,282,TRUE,4/21/18 14:28,R_2ztJ9w4Mn7cXiuF,anonymous,EN,"I consent, begin the study",A27OGR8XDNXFJN,,,,2.8,8.4,3.4,,,,,,,none,texas,Male,,Graduate degree,White,,Rural community,,39,Republican Party,,6268558
4/21/18 14:29,4/21/18 14:30,IP Address,100,97,TRUE,4/21/18 14:30,R_265CFLbvhSkB4Ix,anonymous,EN,"I consent, begin the study",A4LCG4MSNJRUF,2.4,3.8,9,,,,,,,,,,No,VA,Female,,Bachelor degree,White,,Suburban community,,24,Democratic party,,353304
4/21/18 14:27,4/21/18 14:31,IP Address,100,222,TRUE,4/21/18 14:31,R_30vI2doOWBcEcJw,anonymous,EN,"I consent, begin the study",A1SUNH15I9VI6J,,,,5,9,7.1,,,,,,,"i do not know what repayment rate is.  so this may have impacted my understanding of ""fair""",Kentucky,Female,,Graduate degree,White,,Suburban community,,30,Independent,,207592
4/21/18 14:33,4/21/18 14:35,IP Address,100,126,TRUE,4/21/18 14:35,R_ZaTVIyb2581dglz,anonymous,EN,"I consent, begin the study",A2YYWT2MB4LV0C,,,,,,,1,5.1,6.6,,,,,wv,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,29,Democratic party,,6796140
4/21/18 14:33,4/21/18 14:36,IP Address,100,175,TRUE,4/21/18 14:36,R_ZgY5AxIuFUoOoV3,anonymous,EN,"I consent, begin the study",A1BK15QBL5758M,,,,,,,,,,8,3,3,NO,Florida,Female,,Some college but no degree,White,,Suburban community,,68,Independent,,9783482
4/21/18 14:44,4/21/18 14:46,IP Address,100,102,TRUE,4/21/18 14:46,R_RlEm5VODoM8w09P,anonymous,EN,"I consent, begin the study",A2UHBTBXR5K9ZU,1.9,9,6,,,,,,,,,,none,Pennsylvania,Female,,Bachelor degree,White,,Suburban community,,28,Democratic party,,54274
4/21/18 14:56,4/21/18 14:56,IP Address,100,38,TRUE,4/21/18 14:56,R_3qVfAFlCQTH3owx,anonymous,EN,"I consent, begin the study",A17GP9RERC723H,,,,6.1,5.9,6.9,,,,,,,,,,,Associate degree,"White,Black or African-American",,Suburban community,,27,Libertarian Party,,6702669
4/21/18 14:52,4/21/18 14:57,IP Address,100,300,TRUE,4/21/18 14:57,R_u9TdFmtSxi5Pe1P,anonymous,EN,"I consent, begin the study",A287X6QBSQIGYY,,,,,,,4,9,8,,,,"As long as the ""banker's"" money was an actual loan and not some ""hidden"" agenda like giving blacks more tax money. Sure, on face value I agree the higher percentage should go to the person with a better credit rating. However, if there is a hidden message about blacks and whites, then no, I am white and tired of being the butt of black, made-up repression accusations.",Michigan,Male,,Graduate degree,White,,Suburban community,,60,Republican Party,,6634141
4/21/18 14:56,4/21/18 15:00,IP Address,100,241,TRUE,4/21/18 15:00,R_ewKmNYSkWptyX6B,anonymous,EN,"I consent, begin the study",AH080SPGZM1LX,,,,,,,,,,1,9,1,,PENNSYLVANIA,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,40,Republican Party,,9147495
4/21/18 14:59,4/21/18 15:01,IP Address,100,151,TRUE,4/21/18 15:01,R_2R236hFA3vY4tPD,anonymous,EN,"I consent, begin the study",A2DH4G39VD8L2U,,,,,,,1,9,7,,,,,Georgia,Female,,Some college but no degree,White,,Rural community,,51,Republican Party,,4628726
4/21/18 15:01,4/21/18 15:03,IP Address,100,89,TRUE,4/21/18 15:03,R_oYq68NLQQxHn7H3,anonymous,EN,"I consent, begin the study",A1P47Q6LZPLQ6P,,,,8,2,8.5,,,,,,,,PA,Male,,Bachelor degree,White,,Suburban community,,27,Democratic party,,6071396
4/21/18 15:06,4/21/18 15:07,IP Address,100,97,TRUE,4/21/18 15:07,R_3fVhYQtWxhfE384,anonymous,EN,"I consent, begin the study",A2HHGI5CNSS5PD,8,3,7,,,,,,,,,,,NC,Male,,Graduate degree,White,,Rural community,,50,Democratic party,,4773601
4/21/18 15:08,4/21/18 15:09,IP Address,100,99,TRUE,4/21/18 15:09,R_2CUgA2McbMHWjUO,anonymous,EN,"I consent, begin the study",A33PJR5PGU6IHT,,,,,,,,,,7.5,5.9,8.9,,South Carolina,Male,,Bachelor degree,White,,Suburban community,,26,Republican Party,,364747
4/21/18 15:09,4/21/18 15:12,IP Address,100,181,TRUE,4/21/18 15:12,R_1JPlW32jnxFvMTD,anonymous,EN,"I consent, begin the study",A8PWKKQ2I36S2,,,,3.1,7.9,3.1,,,,,,,,TX,Male,,"High school degree or equivalent (e.g., GED)","Spanish, Hispanic, or Latino",,Suburban community,,31,Independent,,1751052
4/21/18 15:14,4/21/18 15:17,IP Address,100,191,TRUE,4/21/18 15:17,R_2UbUNUF8LuPy6vC,anonymous,EN,"I consent, begin the study",A439FZL88I9XZ,,,,,,,,,,8.7,4.9,1.6,,usa,Female,,Some college but no degree,White,,Rural community,,48,Democratic party,,8911374
4/21/18 15:17,4/21/18 15:19,IP Address,100,123,TRUE,4/21/18 15:19,R_yVjUeY7bwOgtaEN,anonymous,EN,"I consent, begin the study",A3H53HX4RUV7HZ,1,9,3.8,,,,,,,,,,It was clear,CA,Male,,Associate degree,"Spanish, Hispanic, or Latino",,City or urban community,,25,Democratic party,,625433
4/21/18 15:17,4/21/18 15:19,IP Address,100,135,TRUE,4/21/18 15:19,R_1kZdseOdpSRGOl2,anonymous,EN,"I consent, begin the study",A2A1JQRIOBJVBH,,,,,,,,,,7.8,5.4,5.1,,Delaware,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,68,Democratic party,,2103628
4/21/18 15:15,4/21/18 15:19,IP Address,100,243,TRUE,4/21/18 15:19,R_t0cj1Yd81MtpDTH,anonymous,EN,"I consent, begin the study",A18DKL3C2KYTUT,,,,,,,1,9,1,,,,Everything was clear and understandable.,TEXAS,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,71,Independent,,8824377
4/21/18 15:19,4/21/18 15:20,IP Address,100,104,TRUE,4/21/18 15:20,R_1dM2tJz4cfNmGFt,anonymous,EN,"I consent, begin the study",A24LTMTJQQDFZQ,,,,5.1,1.9,5.1,,,,,,,,california,Male,,Graduate degree,White,,Suburban community,,60,Independent,,7710848
4/21/18 15:27,4/21/18 15:28,IP Address,100,84,TRUE,4/21/18 15:28,R_1lnMslTmDh8e65A,anonymous,EN,"I consent, begin the study",A1N7BAORNNX18K,,,,,,,3,9,9,,,,,Ohio,Female,,Associate degree,White,,City or urban community,,29,Independent,,1003035
4/21/18 15:40,4/21/18 15:44,IP Address,100,242,TRUE,4/21/18 15:44,R_2ZQg22aiDy9ct46,anonymous,EN,"I consent, begin the study",A24NKUCAX1LURL,1,5.2,6.9,,,,,,,,,,No.,Illinois,Female,,Some college but no degree,White,,City or urban community,,74,Republican Party,,1292382
4/21/18 15:52,4/21/18 15:54,IP Address,100,94,TRUE,4/21/18 15:54,R_3PAdIYQwubGtDmN,anonymous,EN,"I consent, begin the study",A1E6F4QKK5XXKO,,,,1,1.1,5.1,,,,,,,easy. thank you,CA,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,33,Democratic party,,9518110
4/21/18 15:49,4/21/18 15:55,IP Address,100,347,TRUE,4/21/18 15:55,R_3QQNfCgs9bzuHJK,anonymous,EN,"I consent, begin the study",A2X27TXN39UJH8,1,6,1,,,,,,,,,,What was the reason for the interest rate difference?,Florida,Female,,Associate degree,Black or African-American,,City or urban community,,57,Republican Party,,1726035
4/21/18 16:04,4/21/18 16:06,IP Address,100,98,TRUE,4/21/18 16:06,R_12thcQylZ8LjwsJ,anonymous,EN,"I consent, begin the study",A2EDM0WB9ATVCO,,,,,,,,,,1,9,7.2,,Vt,Female,,Bachelor degree,White,,Suburban community,,30,Democratic party,,5231901
4/21/18 16:46,4/21/18 16:48,IP Address,100,125,TRUE,4/21/18 16:48,R_a4dJXyLTeEt17Hj,anonymous,EN,"I consent, begin the study",A17H9ST6MW8HND,,,,,,,6.3,3.9,6.8,,,,,California,Male,,Bachelor degree,White,,City or urban community,,24,Democratic party,,2445848
4/21/18 17:00,4/21/18 17:03,IP Address,100,143,TRUE,4/21/18 17:03,R_Cmo3R5qM0ucLLO1,anonymous,EN,"I consent, begin the study",ABVKPAC4H02G0,,,,9,8.1,9,,,,,,,,California,Female,,Bachelor degree,Asian,,Suburban community,,40,Democratic party,,7222222

==> f2_1_model.csv <==
ResponseId,7040_1,7040_2,7040_3,10020_1,10020_2,10020_3,5550_1,5550_2,5550_3,9010_1,9010_2,9010_3,State,Gender,D2_2_TEXT,Education,Race,D4_8_TEXT,Community,D5_4_TEXT,Age,Political Affiliation,D7_5_TEXT
R_3LZ3idB7sQvGnjo,6.1,6.6,6,,,,,,,,,,nc,Female,,"High school degree or equivalent (e.g., GED)",Black or African-American,,Rural community,,29,Democratic party,
R_vNcg3VjmeKbhXDr,,,,,,,5.6,7.2,5.1,,,,illinois,Male,,Bachelor degree,White,,Suburban community,,28,Democratic party,
R_3G1TvlHFeXt85m6,,,,9,3.3,8.3,,,,,,,Florida,Male,,Associate degree,Black or African-American,,Suburban community,,26,Democratic party,
R_2rISgkYptlcalhV,,,,5,2.9,9,,,,,,,California,Female,,Graduate degree,White,,City or urban community,,26,Democratic party,
R_3I9SkBza0EVCXCu,2.5,5.2,4.6,,,,,,,,,,MO,Male,,Associate degree,White,,Suburban community,,39,Republican Party,
R_NUsUuQE0z4YZIiZ,,,,6.4,6.3,6.2,,,,,,,New Jersey,Female,,Graduate degree,White,,Suburban community,,26,Democratic party,
R_31twkBK4p08HQLS,7,5,7,,,,,,,,,,Pennsylvania,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,57,Independent,
R_1H7gcGu2unux0Uq,,,,,,,,,,1.8,6.2,7.1,AK,Female,,Associate degree,White,,City or urban community,,41,Independent,
R_ykjDGk1056N1Bu1,,,,,,,,,,2,7.8,7,Kentucky,Male,,Bachelor degree,White,,Suburban community,,36,Democratic party,
R_Uo9zBdTEIDF5L0t,,,,3.1,4.1,7.8,,,,,,,AZ,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,43,Independent,
R_1g60SeXNVkQ6nXb,,,,,,,1,9,9,,,,Florida,Female,,Associate degree,White,,Suburban community,,44,Republican Party,
R_1obzLKXT53vscgm,,,,,,,1,5,1,,,,Ohio,Female,,Some college but no degree,White,,City or urban community,,52,Democratic party,
R_2fCoQPAQm9usshI,5,6.5,8,,,,,,,,,,Colorado,Female,,Bachelor degree,White,,Rural community,,40,Republican Party,
R_2WujhAAnNNA1dUi,6,6.3,5.9,,,,,,,,,,New York,Male,,Some college but no degree,White,,Suburban community,,19,Democratic party,
R_Doe34OijiCvSlzj,,,,,,,,,,7.4,4,7.7,PA,Female,,Graduate degree,White,,Suburban community,,30,Democratic party,
R_3DubGCHyB3pTgDI,,,,,,,,,,1,5,1.6,IL,Female,,Bachelor degree,White,,Suburban community,,48,Republican Party,
R_22sNqmvHecl7lW9,4.8,5.8,5.7,,,,,,,,,,Arizona,Male,,Some college but no degree,White,,Suburban community,,27,Democratic party,
R_3izlLQk6BoyxP7H,,,,,,,1,7.7,6.5,,,,Washington,Female,,Some college but no degree,"Asian,Asian-American",,City or urban community,,20,"Libertarian Party,Independent",
R_3gSLcwf76zGflrh,,,,,,,,,,8.1,3.5,9,Mi,Female,,Bachelor degree,White,,Rural community,,25,"Libertarian Party,Independent",
R_3iyt1LiWQMNyxpR,,,,5.9,4.3,7.3,,,,,,,MN,Male,,Bachelor degree,White,,Rural community,,20,Republican Party,
R_1pYAbgEgpfavzxJ,,,,,,,,,,6.5,7.2,7.8,MI,Female,,Bachelor degree,White,,City or urban community,,24,Democratic party,
R_3D541iMx50Ll4tl,,,,2,9,2.5,,,,,,,California,Female,,Bachelor degree,White,,Suburban community,,27,Democratic party,
R_1onJ38ATqTc9xSr,,,,,,,,,,7.5,4,7.6,NY,Male,,Bachelor degree,White,,Suburban community,,29,Republican Party,
R_bCOLnxVKsl110Jj,,,,,,,7.2,8.9,9,,,,North Carolina,Female,,Bachelor degree,White,,Suburban community,,48,Independent,
R_PGIGh8wze37FDkB,,,,,,,,,,2.7,9,8.1,NJ,Female,,Associate degree,White,,Suburban community,,44,Democratic party,
R_3qZDthTRC9gVNQy,,,,,,,4,8.5,9,,,,California,Female,,Graduate degree,White,,Suburban community,,51,Democratic party,
R_1EZJM6bw5q3Uv3h,7.5,3,7.5,,,,,,,,,,Idaho,Female,,Some college but no degree,White,,City or urban community,,39,Democratic party,
R_1K9XUMf7lCBXfWN,6,4.1,8,,,,,,,,,,WA,Female,,Associate degree,White,,Suburban community,,25,Democratic party,
R_ulEa4VKcRVKlPdn,,,,,,,9,9,9,,,,MICHIGAN,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,58,Democratic party,
R_2aE9Bmo6ePRVWVD,,,,,,,,,,9,2.3,9,NC,Female,,Some college but no degree,White,,Rural community,,66,Independent,
R_YYACUEwCIdg7lst,5.6,3.1,8.3,,,,,,,,,,Washington,Male,,Some college but no degree,White,,Suburban community,,25,Democratic party,
R_2ZKdj987J5bppMm,,,,,,,1.1,5,5.3,,,,California,Female,,Bachelor degree,Asian,,Suburban community,,23,Democratic party,
R_3lXrsE31gY8mrnq,,,,,,,1,9,9,,,,CA,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,City or urban community,,40,Democratic party,
R_R8DKeCF4bho8aKR,4,1,9,,,,,,,,,,illinois,Female,,Graduate degree,White,,Rural community,,40,Republican Party,
R_0P1fDhp4NXfZtsZ,,,,,,,,,,5.8,3.5,6.2,Ga,Female,,Bachelor degree,White,,Suburban community,,29,Democratic party,
R_3F2mEaQKik1xoUG,,,,,,,,,,1,9,1,md,Female,,Bachelor degree,Asian,,City or urban community,,24,Democratic party,
R_2P72iTr91reOaJ9,,,,3.2,6.6,7.7,,,,,,,Massachusetts,Male,,Graduate degree,White,,Suburban community,,35,Democratic party,
R_71Zm50vWYksdelX,,,,3,4,7,,,,,,,Pennsylvania,Female,,Graduate degree,Black or African-American,,City or urban community,,41,Democratic party,
R_2bj4wcmgZAidPO1,,,,,,,1,3.9,9,,,,Ohio,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,54,Independent,
R_2vkb0MXRBfQr8q3,,,,6,1,7,,,,,,,Ohio,Male,,Some college but no degree,White,,Rural community,,58,Independent,
R_3HC6v3FTuy3bHC5,2.1,4.2,5.5,,,,,,,,,,West Virginia,Male,,Less than high school degree,White,,Rural community,,36,Republican Party,
R_3n0pNBWtrhLv7HO,,,,,,,4,9,9,,,,KS,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,City or urban community,,53,Democratic party,
R_dpf9lNUXXFUEPxT,4.9,4.7,6.1,,,,,,,,,,ma,Male,,Associate degree,White,,Suburban community,,28,Republican Party,
R_YWHqKRdXEqOudrP,,,,,,,,,,3.2,2.3,8.1,Florida,Male,,Some college but no degree,"Spanish, Hispanic, or Latino",,City or urban community,,32,Democratic party,
R_1OjFR4X9XqOn2R5,,,,7,8.2,9,,,,,,,NewYork,Male,,Some college but no degree,Black or African-American,,City or urban community,,25,Democratic party,
R_RIDutlT1igdOqMp,,,,6.2,3.8,4.5,,,,,,,florida,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,23,Independent,
R_26hfjaXGhKFJccE,,,,9,1,9,,,,,,,Illinois,Female,,Bachelor degree,White,,Rural community,,42,Democratic party,
R_3MFPxcw6opcIKsN,,,,,,,,,,2.5,7.9,7.8,NC,Male,,Graduate degree,White,,Suburban community,,29,Democratic party,
R_11gy00WTh3JfRqN,2,6,8,,,,,,,,,,Michigan,Female,,Some college but no degree,White,,Rural community,,60,Independent,
R_3dFibMzXgda4a6K,5.2,2.9,9,,,,,,,,,,FL,Male,,Graduate degree,White,,City or urban community,,30,Republican Party,
R_6yCz7PAAeOC14Mp,,,,1,9,5.1,,,,,,,PA,Female,,Graduate degree,White,,City or urban community,,31,Democratic party,
R_3oN3JCnyrSRAAL8,,,,,,,1,6.5,4,,,,Utah,Male,,Bachelor degree,White,,Suburban community,,39,Democratic party,
R_1MWlFqKpXjS627T,,,,,,,1,3,9,,,,Florida,Female,,Bachelor degree,White,,Suburban community,,74,Independent,
R_1Lbp9FQfaOc1osn,,,,1,9,1,,,,,,,Missouri,Male,,Some college but no degree,White,,Suburban community,,46,Independent,
R_e9SEjH55rSsEskp,,,,,,,,,,7.7,3.5,3.5,FL,Female,,Bachelor degree,White,,Suburban community,,50,Republican Party,
R_vAdhYqVNbnzN2yl,,,,7.6,6.7,9,,,,,,,PA,Male,,Graduate degree,White,,City or urban community,,38,Democratic party,
R_3IWtacxrT7zAfxS,,,,,,,1,7.6,9,,,,MA,Male,,Bachelor degree,White,,Suburban community,,32,Independent,
R_3EmvOygnAvYLz5t,,,,,,,,,,7.8,2.9,7.8,NJ,Female,,Bachelor degree,White,,Suburban community,,46,Democratic party,
R_3IRXp61JmUFi28q,,,,,,,9,8.1,9,,,,PA,Female,,Bachelor degree,White,,Suburban community,,37,Republican Party,
R_3ERUij9UVqkSOaJ,9,4.5,9,,,,,,,,,,Penna.,Male,,Bachelor degree,White,,Suburban community,,49,Republican Party,
R_szIJ5ZQuMlOKUCZ,,,,,,,2.9,7.3,9,,,,Missouri,Male,,Some college but no degree,White,,Suburban community,,32,Republican Party,
R_12r7nvOFWtoDHV0,,,,,,,9,4.7,9,,,,North Carolina,Female,,Bachelor degree,"Spanish, Hispanic, or Latino",,Rural community,,27,Republican Party,
R_2X4KhDjaGUrgKlf,,,,7.6,2.1,9,,,,,,,Texas,Female,,Bachelor degree,White,,Rural community,,49,Democratic party,
R_1Qxwy4QjsyAPsVK,,,,,,,6,7.5,8,,,,New Jersey,Female,,Graduate degree,White,,Suburban community,,50,Democratic party,
R_beaYJTSEbIqykGl,1,9,5.8,,,,,,,,,,North Carolina,Female,,Graduate degree,"White,Asian",,Suburban community,,40,Democratic party,
R_2ZETOyaXdXnow7y,2.3,7.4,9,,,,,,,,,,Kansas,Female,,Bachelor degree,White,,City or urban community,,35,Democratic party,
R_1MN9enKZTrXkDvZ,,,,4.9,2.5,8.3,,,,,,,Pennsylvania,Female,,Associate degree,White,,Suburban community,,36,Democratic party,
R_262RS5g3ZWkOBJC,,,,,,,,,,8.3,2.9,8.9,texas,Male,,Bachelor degree,Black or African-American,,Suburban community,,33,Democratic party,
R_3OoJ27ESubvBJaX,,,,5.1,8.1,1.1,,,,,,,NM,Male,,Some college but no degree,"White,American Indian or Alaskan Native",,Suburban community,,59,Independent,
R_1DBIaeu5S2OzXlm,3.8,2.9,6.8,,,,,,,,,,TN,Male,,Associate degree,White,,"City or urban community,Rural community",,30,Democratic party,
R_s5mqJVgKMDTFDmF,3.1,8,3.1,,,,,,,,,,PA,Male,,Associate degree,White,,Suburban community,,30,Republican Party,
R_3dSTnsMlAEpMJJ0,,,,,,,,,,8.2,8.5,8.5,New york,Male,,Bachelor degree,Black or African-American,,City or urban community,,31,Republican Party,
R_1gOXisuOWx3b5vP,,,,,,,,,,5.4,5.1,4.7,ut,Female,,Less than high school degree,White,,City or urban community,,28,Libertarian Party,
R_1oI0t7ILEbndxGW,,,,6.6,7.1,9,,,,,,,SC,Female,,"High school degree or equivalent (e.g., GED)","Spanish, Hispanic, or Latino",,Rural community,,19,Republican Party,
R_1hFOMAT77Rwbt6I,,,,,,,,,,1,7,2,California,Male,,Some college but no degree,"Spanish, Hispanic, or Latino",,Suburban community,,25,Democratic party,
R_3M5UTwZFpU7Ua1Y,,,,,,,,,,1.2,1.5,1.4,NJ,Female,,Graduate degree,"Spanish, Hispanic, or Latino",,Suburban community,,56,Republican Party,
R_1mErYC9j2WlzLju,,,,,,,5,5,1,,,,Missouri,Female,,Bachelor degree,White,,Rural community,,24,Republican Party,
R_OKazhXxDVL5Gucx,,,,1,1.6,1.7,,,,,,,USA,Female,,"High school degree or equivalent (e.g., GED)",Black or African-American,,Suburban community,,47,Democratic party,
R_1rOocASxlAPS3Dd,1.8,7.8,8.1,,,,,,,,,,utah,Male,,Bachelor degree,White,,Suburban community,,39,Democratic party,
R_2sWMX8rtuOwahEW,,,,1,1.9,8.3,,,,,,,Texas,Female,,Graduate degree,White,,Rural community,,23,Green Party,
R_10SOetWZYtfLr8Z,,,,,,,2.8,9,7.3,,,,IL,Female,,Associate degree,White,,Suburban community,,38,Democratic party,
R_3fVI30MtDuYbLS7,,,,6.3,2.8,8.2,,,,,,,Texas,Female,,Bachelor degree,White,,City or urban community,,30,Democratic party,
R_6KyWLO2CL7GdIrf,9,1,9,,,,,,,,,,TX,Female,,Some college but no degree,White,,Suburban community,,36,Independent,
R_1mrfz78xUibCSzF,,,,,,,,,,5.8,5.1,5.3,LA,Male,,Associate degree,White,,City or urban community,,28,"Democratic party,Republican Party",
R_2tF3s2TX95701ZY,4.3,6.9,7.8,,,,,,,,,,Ohio,Female,,Bachelor degree,White,,City or urban community,,27,Democratic party,
R_AiHeWcAlEDsJEw9,,,,,,,1,3.9,9,,,,Colorado,Male,,Some college but no degree,White,,City or urban community,,27,Republican Party,
R_xFtccP0nI8QDzlT,,,,,,,,,,6,2.9,8,Missouri,Male,,Some college but no degree,White,,Rural community,,20,Republican Party,
R_3NL0YIrH32KXv8O,,,,,,,8.2,6.6,6.7,,,,PA,Female,,Associate degree,White,,Suburban community,,43,Independent,
R_2hrQwpOoKTAomEV,9,2,5,,,,,,,,,,New Jersey,Male,,Bachelor degree,White,,City or urban community,,23,Republican Party,
R_9GoPikct59V1OLf,,,,1,5,5,,,,,,,Minneso0ta,Female,,Associate degree,White,,"Suburban community,Rural community",,42,Democratic party,
R_1LA1w9N36ZBZICA,,,,8.9,1,6.6,,,,,,,Mississippi,Female,,Bachelor degree,White,,Suburban community,,46,Republican Party,
R_1jPV5W4joAQp7aP,,,,,,,,,,9,1,8,Arizona,Female,,Associate degree,White,,Suburban community,,25,Democratic party,
R_2YodcyCyjFiGz8K,2,9,3.2,,,,,,,,,,KY,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,25,Independent,
R_1mrWFn2uvVHsDto,,,,,,,2.9,3,5,,,,ILLINOIS,Female,,Graduate degree,White,,City or urban community,,70,Republican Party,
R_0rhbiz9pSskWEMN,,,,,,,6,7.2,8.1,,,,AK,Male,,Associate degree,White,,Rural community,,32,Independent,
R_3GfB41UBIAiHkPQ,1,9,9,,,,,,,,,,Maine,Female,,Bachelor degree,White,,Suburban community,,25,Democratic party,
R_2AFGDaJGo18DO5l,,,,,,,9,4,9,,,,Texas,Male,,Graduate degree,Asian,,Suburban community,,49,Republican Party,
R_1MR5LACcN0MPTU6,,,,3.5,8.7,7.2,,,,,,,Michigan,Female,,Some college but no degree,White,,Suburban community,,49,Democratic party,
R_3sbvbnaZ8iEllrQ,,,,5.1,6.2,7.5,,,,,,,ca,Female,,Some college but no degree,Asian,,Suburban community,,22,Green Party,
R_2D06jvONRNZk1uP,,,,,,,1,4.4,9,,,,NC,Male,,Bachelor degree,White,,Suburban community,,27,Democratic party,
R_1nUPCUMpMAFIKsE,,,,1.2,9,3.6,,,,,,,Michigan,Male,,Bachelor degree,White,,Suburban community,,30,Republican Party,
R_265Qd4CWIheACoP,,,,,,,,,,9,1,2.5,Minnesota,Male,,Bachelor degree,White,,Rural community,,40,Republican Party,
R_2w6MTH3m8Ltr9WJ,,,,,,,,,,2,6.5,3,New Jersey,Male,,Bachelor degree,White,,Suburban community,,34,Republican Party,
R_2ZJEcbGN4QNJbqY,,,,,,,,,,6.1,7.6,3,washington,Male,,Some college but no degree,White,,Rural community,,36,Republican Party,
R_2zUAvoGkrbxfRj6,,,,,,,1,4,6.6,,,,Texas,Male,,Bachelor degree,Black or African-American,,City or urban community,,27,"Democratic party,Independent",
R_5uRDWwhqALaoCQN,,,,1.1,8.1,5.1,,,,,,,NC,Female,,Some college but no degree,White,,Rural community,,22,Independent,
R_3QGLaLDguFwPQdi,,,,,,,9,2.9,6,,,,Virginia,Male,,Graduate degree,White,,Suburban community,,44,Republican Party,
R_3r1ZPiUluTsLvdw,1,9,1,,,,,,,,,,CA,Female,,Bachelor degree,"Spanish, Hispanic, or Latino",,Rural community,,25,Democratic party,
R_cSD40qh5XFzx20h,,,,6.3,8.3,6.2,,,,,,,ca,Female,,Bachelor degree,Other (please specify):,,Suburban community,,41,Independent,
R_29s4sGrhYENvF5r,7.2,6.5,7,,,,,,,,,,USA,Female,,Bachelor degree,Black or African-American,,Suburban community,,30,Democratic party,
R_3FLOFqr1SFL7RZy,,,,,,,1.3,8.6,8,,,,Arizona,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,Rural community,,27,Democratic party,
R_3CZWvsu8INXW04f,9,9,9,,,,,,,,,,Wisconsin,Female,,Bachelor degree,White,,City or urban community,,34,Independent,
R_1MPVzf8VH6fI4w0,,,,,,,,,,6,2,9,Illinois,Female,,Graduate degree,White,,Suburban community,,42,Democratic party,
R_1ePrA4oFS7qz5d6,,,,2,3,5,,,,,,,TN,Male,,Some college but no degree,White,,City or urban community,,30,Independent,
R_1QKmxjJP4M2qrPg,2,1.9,5.3,,,,,,,,,,NY,Male,,Bachelor degree,White,,Rural community,,54,Republican Party,
R_2EAf5JoOZN8NfCm,,,,,,,,,,9,1.1,8.6,pennsylvania,Female,,Bachelor degree,White,,Suburban community,,32,Republican Party,
R_W6DG4lbWk0X8oU1,8.2,1,9,,,,,,,,,,Maryland,Male,,Some college but no degree,White,,Suburban community,,25,Independent,
R_1Q9PwcPuLgNhKQ6,,,,,,,,,,1,1,9,MN,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,City or urban community,,25,Democratic party,
R_11cF7iDow7FvYeD,,,,,,,9,9,9,,,,tn,Female,,Bachelor degree,White,,Rural community,,40,Republican Party,
R_XtSEmriyov2Vsel,,,,,,,5,9,1,,,,Florida,Male,,Some college but no degree,White,,Rural community,,31,Republican Party,
R_PtelTTPUom2564p,,,,,,,,,,6.1,6.1,6.1,Utah,Male,,Bachelor degree,White,,Suburban community,,26,Democratic party,
R_0ig0EbYoJxr2xWh,,,,9,5.1,2.3,,,,,,,north carolina,Female,,Associate degree,White,,Suburban community,,30,Republican Party,
R_3nTQBM1cLioMPVg,,,,,,,,,,1.5,5,5,Texas,Female,,Bachelor degree,White,,City or urban community,,25,Democratic party,
R_2uUrxJCfP4sRqb7,,,,1.8,6.1,4.2,,,,,,,New York,Male,,Some college but no degree,Black or African-American,,Suburban community,,21,Democratic party,
R_3qeDCwToaXneK7c,,,,,,,1.1,4.4,8.6,,,,ma,Female,,Bachelor degree,White,,Suburban community,,47,Republican Party,
R_2TQKGIrbUwtvmH0,1,7.3,9,,,,,,,,,,IN,Male,,Associate degree,Black or African-American,,City or urban community,,30,Democratic party,
R_3noS8kqexAacMAS,,,,7.7,4.4,9,,,,,,,Wyoming,Male,,Graduate degree,White,,City or urban community,,41,Republican Party,
R_C4bBS7XQJ348Qff,4.8,6.3,6.2,,,,,,,,,,Texas,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,35,Independent,
R_2rTwluml5GsCOYB,,,,,,,,,,1.4,5.8,7.8,California,Male,,Bachelor degree,Asian,,Suburban community,,23,Independent,
R_33rpghLgxNJoPcl,,,,,,,1,5.1,5.1,,,,CAlifornia,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,City or urban community,,42,Democratic party,
R_1LNlhKPBSfxN38Y,8.2,2.3,9,,,,,,,,,,New York,Male,,Graduate degree,"Spanish, Hispanic, or Latino,White",,Suburban community,,33,Republican Party,
R_bQUuli4nJuiaqlj,,,,,,,1,9,6.3,,,,Georgia,Male,,Some college but no degree,Asian,,City or urban community,,21,Republican Party,
R_231MRtGj5WSW0EV,,,,,,,4.3,4.2,4.5,,,,SC,Male,,Bachelor degree,White,,City or urban community,,30,Republican Party,
R_RXNgAMgXOJjPNjb,,,,3.8,2.5,8.3,,,,,,,ny,Male,,Bachelor degree,White,,Suburban community,,34,Republican Party,
R_2fBUFjFKFhfgaV7,,,,1,8.9,1,,,,,,,New Jersey,Female,,Associate degree,White,,Rural community,,53,Republican Party,
R_1nPFeuRbVDEd3dO,,,,,,,,,,2.5,7.1,3.7,Iowa,Female,,Bachelor degree,White,,Rural community,,35,Independent,
R_3NVsoCKLa9Ja3GL,,,,,,,,,,9,9,1.9,Oregon,Male,,Bachelor degree,White,,Suburban community,,33,Democratic party,
R_3piq7PAs36gzlQt,,,,7.3,6.4,7.5,,,,,,,Louisiana,Female,,Some college but no degree,White,,City or urban community,,25,Democratic party,
R_237e5uMw6mA3SNO,3,7,8.9,,,,,,,,,,Illinois,Male,,Graduate degree,White,,Suburban community,,45,Democratic party,
R_30kLBNudUonDYLg,7.2,8.4,8.4,,,,,,,,,,new york,Male,,Bachelor degree,Black or African-American,,City or urban community,,30,Republican Party,
R_ZIRqsdcG2SuGhnX,,,,,,,,,,9,1,9,Virginia,Female,,Some college but no degree,White,,Suburban community,,26,Democratic party,
R_1FnaqQ1GCRhuCst,,,,,,,1.9,9,6.2,,,,Louisiana,Female,,Associate degree,Black or African-American,,Rural community,,26,Democratic party,
R_1Q9gcX8jBvekVuJ,,,,,,,,,,4.6,2,8.2,IA,Male,,Graduate degree,White,,City or urban community,,48,Republican Party,
R_3y2pgN4oi1bZbBn,3.3,4.1,6.7,,,,,,,,,,Illinois,Male,,Bachelor degree,Black or African-American,,City or urban community,,34,Democratic party,
R_2YK4C6jlNNNMZEB,,,,,,,4.3,9,6.2,,,,Colorado,Male,,Bachelor degree,White,,Suburban community,,41,Democratic party,
R_Oe5ttJZoAzvUFsB,,,,2.1,7.2,5.9,,,,,,,Michigan,Female,,Associate degree,White,,City or urban community,,24,Democratic party,
R_2q7SePI1kXwqL8u,,,,,,,8,9,9,,,,Missouri,Male,,Bachelor degree,White,,Suburban community,,32,Independent,
R_3HuXSVL3oziReOd,,,,,,,,,,9,1,8,Illinois,Female,,Bachelor degree,White,,Suburban community,,48,Republican Party,
R_2CVVRGGUTCuJMIW,,,,9,1,9,,,,,,,Massachusetts,Female,,Bachelor degree,White,,City or urban community,,32,Independent,
R_eKjwN8o170sWwrD,,,,,,,2,8.2,9,,,,utah,Female,,Bachelor degree,White,,Suburban community,,40,Independent,
R_tKbgnyEYT1UluH7,4,6.2,8,,,,,,,,,,Pennsylvania,Male,,Some college but no degree,White,,Suburban community,,26,Libertarian Party,
R_2Sk3REqMbRQeXA2,,,,3.6,3.8,6.3,,,,,,,FL,Female,,Bachelor degree,White,,Suburban community,,26,Democratic party,
R_1IxUnC1Ai2LNN6O,5.6,4.7,5.6,,,,,,,,,,ca,Female,,Some college but no degree,"Spanish, Hispanic, or Latino,White",,Suburban community,,23,Democratic party,
R_pgYuQrLDG2gUu3L,,,,,,,8.5,3.6,9,,,,Michigan,Male,,Bachelor degree,White,,City or urban community,,32,Republican Party,
R_31tq6Xq3YvAiF5O,,,,5.1,5.1,5,,,,,,,TX,Male,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,22,Republican Party,
R_31GY6SvFSnnIbrb,,,,1,8,7,,,,,,,SC,Female,,Graduate degree,White,,Suburban community,,24,Democratic party,
R_3I3mEqpnuBuUqc8,,,,,,,1,8.4,9,,,,Virginia,Male,,Bachelor degree,Asian,,Suburban community,,24,Independent,
R_dmbWTZmYxfUD8rf,1,4.1,8.5,,,,,,,,,,MN,Female,,Bachelor degree,White,,City or urban community,,26,Democratic party,
R_25SBTaqKQlud2sn,,,,,,,,,,8,3,9,Pennsylvania,Female,,Bachelor degree,White,,City or urban community,,28,Democratic party,
R_31uu4IdhsLaI9rg,,,,,,,5.5,5.4,5.7,,,,indiana,Male,,Associate degree,White,,Suburban community,,33,Republican Party,
R_saHDalZEyYO4nFn,6,4,9,,,,,,,,,,Massachusetts,Male,,Bachelor degree,White,,Suburban community,,28,Libertarian Party,
R_241PkU9mUu5c8UW,,,,,,,,,,1,4,9,California,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,City or urban community,,28,Independent,
R_zePBKUVBBvBQSJj,,,,,,,,,,3,9,8,New York,Female,,Some college but no degree,White,,Suburban community,,56,Democratic party,
R_rrTRCsyYpgiqoLf,,,,9,1,5,,,,,,,Montana,Male,,Bachelor degree,White,,Rural community,,33,Libertarian Party,
R_yWsDqOPbTnVJrLb,,,,,,,3,9,1,,,,New Hampshire,Male,,Graduate degree,White,,Rural community,,25,Independent,
R_1LM4qGLmujO30Bt,,,,8.6,5.6,7.4,,,,,,,Arizona,Male,,Associate degree,"Spanish, Hispanic, or Latino",,Suburban community,,33,Libertarian Party,
R_1TUpgSFdGD86dQB,,,,,,,,,,7.5,2.9,4.7,Oregon,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,60,Republican Party,
R_3Rqh6IoLPNFlNX4,6.4,7,6.1,,,,,,,,,,fl,Male,,Some college but no degree,White,,Suburban community,,21,Republican Party,
R_1OZhpjROFNftwOR,5.9,7.5,9,,,,,,,,,,NJ,Female,,Bachelor degree,Asian-American,,City or urban community,,39,Democratic party,
R_2CmnrxnHle7DcSO,,,,9,1.9,6.2,,,,,,,MD,Male,,Graduate degree,White,,Suburban community,,33,Democratic party,
R_2qdR7MCeVBmpH1W,,,,,,,1,9,1,,,,NJ,Male,,Associate degree,White,,Suburban community,,39,Independent,
R_2SC4I6hrlxBJrto,,,,,,,2,8.6,7.2,,,,Minnesota,Male,,Bachelor degree,White,,Suburban community,,51,Democratic party,
R_3MoE2QqPsLN6st3,,,,,,,3,7.9,9,,,,florida,Female,,Graduate degree,Asian,,Suburban community,,34,Democratic party,
R_1rNewECoVtpMQfO,,,,,,,,,,2.9,8.1,5.1,PA,Female,,Associate degree,White,,Suburban community,,40,Democratic party,
R_s5wHYFXXt8zQTG9,,,,3.2,7.6,3.4,,,,,,,New York,Male,,Bachelor degree,Asian,,City or urban community,,28,Independent,
R_2D1d7vMO4h6rhde,,,,7,5.1,7.1,,,,,,,Massachusetts,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,29,Democratic party,
R_3IPOmFyCiSOJ555,2,8,6.6,,,,,,,,,,Massachusetts,Male,,Bachelor degree,White,,Suburban community,,34,Democratic party,
R_2qxiWyST3a6z6jV,,,,,,,,,,1,9,1,Georgia,Female,,Graduate degree,White,,Suburban community,,32,Independent,
R_1Ca3qmzNFzpST1i,1,4,8,,,,,,,,,,Virginia,Male,,Bachelor degree,White,,City or urban community,,33,Republican Party,
R_2xQrvZowFBGlqep,,,,,,,,,,4.4,5.6,5.2,oregon,Female,,Some college but no degree,White,,Rural community,,25,Independent,
R_2dtIOuaYBp7Dt2k,1,9,2.9,,,,,,,,,,TN,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,29,Independent,
R_12sD3bzw7gtgpG6,,,,,,,2.8,7.6,4.4,,,,NC,Male,,Associate degree,White,,Rural community,,36,Libertarian Party,
R_2y4xTIDCE9xEHtY,,,,6,7.1,1,,,,,,,Indiana,Male,,Associate degree,White,,Suburban community,,29,Independent,
R_3pnfDMegmZjXM21,9,3,9,,,,,,,,,,Rhode Island,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,35,Democratic party,
R_2dYYYSTvcfzU3Zf,,,,,,,1,9,7,,,,Ok,Male,,Some college but no degree,White,,City or urban community,,55,Republican Party,
R_u1HlLIFjKyXhPMd,,,,6,4.2,9,,,,,,,Rhode Island,Female,,Bachelor degree,White,,Suburban community,,23,Democratic party,
R_3MfmU1d0EKYdewm,1,5,9,,,,,,,,,,California,Male,,Associate degree,White,,Suburban community,,46,Democratic party,
R_3Ia94v7qrmveuRi,,,,,,,,,,5.1,4.9,2.9,Georgia,Female,,Bachelor degree,White,,Suburban community,,25,Republican Party,
R_2nOW7qu4JyztXBT,,,,,,,,,,8,2.5,8.4,NC,Female,,Graduate degree,White,,Rural community,,36,Republican Party,
R_20SdH3BBv3aNaf5,,,,6.4,5.9,6.5,,,,,,,Illinois,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,23,Democratic party,
R_1FCy5aZ2uvwqqnT,,,,,,,,,,2.1,4,7,Georgia,Female,,Graduate degree,White,,City or urban community,,64,Democratic party,
R_2fa4QD6CGe6JAmr,,,,,,,2,9,8.2,,,,North Carolina,Male,,"High school degree or equivalent (e.g., GED)",Black or African-American,,City or urban community,,34,Other (please specify):,No political affiliation
R_3PBl6MN8eJXrt0f,1,9,6.8,,,,,,,,,,Florida,Female,,Some college but no degree,White,,City or urban community,,27,Democratic party,
R_T01Y4clB9C1Li25,,,,,,,,,,1,3.6,9,Montana,Female,,Some college but no degree,White,,Suburban community,,53,Independent,
R_PB380HedRex4EZb,,,,,,,1,9,2.5,,,,Wisconsin,Male,,Bachelor degree,White,,Suburban community,,40,Republican Party,
R_9vM08hFPMWNNiSZ,,,,9,2.7,9,,,,,,,Alabama,Male,,Bachelor degree,White,,Suburban community,,37,Republican Party,
R_tXm5NsX9aDRm06J,9,9,9,,,,,,,,,,Michigan,Male,,Bachelor degree,White,,Rural community,,58,Independent,
R_xGf2RkC4IneZ6WB,,,,,,,6.6,6.1,3.5,,,,MA,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,Suburban community,,20,Democratic party,
R_41OeoMfPY2ae7bH,,,,1,9,1,,,,,,,OH,Female,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,59,Independent,
R_3JC0PBiChjBYQVb,,,,,,,,,,2.8,4.8,7.9,VA,Male,,Bachelor degree,Asian,,Suburban community,,22,Democratic party,
R_1ifyG4DbvehSwWp,,,,4.7,9,8.7,,,,,,,Oklahoma,Male,,Graduate degree,White,,Rural community,,67,Independent,
R_3nASG4fQbZgGBBz,1,5,6,,,,,,,,,,new mexico,Female,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,31,Independent,
R_12a0IpLFlXFQhgG,,,,,,,2.9,9,7.6,,,,Pennsylvania,Female,,Bachelor degree,White,,Rural community,,45,Democratic party,
R_xrRW4zEhfjUS0vL,,,,,,,,,,8,3,9,Virginia,Female,,Bachelor degree,White,,Rural community,,30,Republican Party,
R_2Sx0mcrkOIkP4cD,,,,,,,,,,2.8,7.7,6.5,Montana,Female,,Bachelor degree,White,,City or urban community,,34,Republican Party,
R_1IDZ1sB4WJuqi2A,,,,6.9,9,6.5,,,,,,,INDIANA,Female,,Associate degree,White,,City or urban community,,70,Independent,
R_2TN96MzoGF3l1Ar,,,,,,,4,8.5,7,,,,NY,Male,,Some college but no degree,White,,Rural community,,42,Independent,
R_9G1oT6ycwgEhgK5,6,8,9,,,,,,,,,,colorado,Male,,Bachelor degree,White,,Suburban community,,49,Independent,
R_1LB8s0utrDDAX42,9,9,9,,,,,,,,,,Illinois,Male,,Graduate degree,Black or African-American,,City or urban community,,30,Democratic party,
R_R5gbH0gWBC4fifL,,,,,,,3.2,6.1,8.1,,,,Wyoming,Female,,Bachelor degree,White,,Rural community,,57,Democratic party,
R_ZBNQ9zhKkzVe6Y1,,,,,,,8.3,2.6,8,,,,North Carolina,Female,,Some college but no degree,White,,Suburban community,,25,Republican Party,
R_1GxfVbXAnYr2fdi,,,,,,,,,,7,7,8.5,Pennsylvania,Female,,Less than high school degree,"Spanish, Hispanic, or Latino",,Suburban community,,23,Independent,
R_3R8VimddkLEwlzQ,1,9,4.9,,,,,,,,,,Ohio,Female,,Associate degree,White,,Suburban community,,24,Democratic party,
R_RF61S7BMSREhAsN,,,,9,1,9,,,,,,,Colorado,Male,,Graduate degree,White,,Rural community,,37,"Republican Party,Independent",
R_1mkKXYSgOu1DvwR,,,,5,6.1,9,,,,,,,NY,Male,,Associate degree,White,,Rural community,,30,Independent,
R_VVw6jvkhyaRgA9j,,,,,,,,,,2.6,2.8,2.9,florida,Male,,Bachelor degree,White,,Suburban community,,38,Independent,
R_33e7nBxhOojbYMl,,,,,,,4,6.2,6.4,,,,NV,Female,,Some college but no degree,White,,Suburban community,,23,Democratic party,
R_b4t7arhTsu56OYN,,,,,,,2,2.9,8,,,,Illinois,Male,,Associate degree,White,,City or urban community,,34,Democratic party,
R_20Vzr82kqWl7iyJ,,,,,,,,,,5.6,3.7,8.5,Pennsylvania,Female,,Bachelor degree,White,,Suburban community,,53,Democratic party,
R_3D7m62c2z6iHXQg,,,,,,,,,,7.2,5.5,6.2,ca,Male,,Associate degree,White,,City or urban community,,29,Republican Party,
R_1Lb693aEDda65wh,,,,5.8,5.9,4.5,,,,,,,AL,Male,,Bachelor degree,Black or African-American,,City or urban community,,33,Democratic party,
R_1E0R8DgVbYCmja2,,,,2.4,5.1,4.3,,,,,,,North Carolina,Male,,Bachelor degree,White,,Rural community,,38,Independent,
R_2RPyO1wu07TIsQs,1,9,6,,,,,,,,,,Wisconsin,Female,,Some college but no degree,Asian,,Suburban community,,46,Republican Party,
R_snUP7YWE9EopNvz,1,9,3.1,,,,,,,,,,Wisconsin,Female,,Some college but no degree,White,,Suburban community,,31,Democratic party,
R_27lqRBq8VVX7khA,,,,,,,,,,5.1,5.1,5.1,ca,Male,,Some college but no degree,White,,City or urban community,,22,Democratic party,
R_PtvQaIhA62RfVGV,,,,,,,1.9,4.4,8.3,,,,GA,Female,,Bachelor degree,White,,Suburban community,,40,Independent,
R_3exa3flNrdimRA2,1,9,7.2,,,,,,,,,,Minnesota,Male,,Bachelor degree,White,,City or urban community,,21,Independent,
R_1LuuWxuTyd1FXhh,3,4,8.3,,,,,,,,,,North Carolina,Male,,Bachelor degree,White,,Rural community,,62,Democratic party,
R_3CUySCiCfRColi5,,,,,,,,,,5.6,7.9,9,IL,Female,,Bachelor degree,White,,Rural community,,25,Republican Party,
R_BM3PqMXWsxDTLW1,,,,5.1,5.1,5.1,,,,,,,fl,Female,,Bachelor degree,White,,City or urban community,,24,Libertarian Party,
R_2qsyPAtLEsZ6md4,,,,1,9,1,,,,,,,California,Female,,Bachelor degree,Asian,,City or urban community,,40,Democratic party,
R_1DCQ2cHA7Qbj5zI,,,,,,,6.4,8.3,3.6,,,,Virginia,Female,,Graduate degree,White,,Suburban community,,31,Democratic party,
R_9t5hHEvCEhzmiQx,,,,,,,,,,1.2,7.6,2.6,Pennsylvania,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,24,Libertarian Party,
R_1LhYXuHauUtkxrq,,,,,,,1,9,5,,,,ca,Female,,Bachelor degree,White,,City or urban community,,26,Democratic party,
R_2bZUoUXrsAD70f6,,,,5,7.6,5.1,,,,,,,New York,Male,,Bachelor degree,Asian,,City or urban community,,38,Republican Party,
R_24HtibLC3TAdOXe,,,,,,,5,8.8,8.8,,,,California,Male,,Associate degree,White,,Rural community,,42,Independent,
R_9N6yf01JYQWWYYp,,,,7.8,2.9,8.9,,,,,,,NC,Female,,Graduate degree,White,,Suburban community,,31,Democratic party,
R_1f1JyhLietZp1FD,,,,,,,,,,1,9,1,CO,Male,,Graduate degree,White,,City or urban community,,76,Independent,
R_3sso32fdV64yGy6,4.3,6.2,6.2,,,,,,,,,,NJ,Male,,Graduate degree,White,,Rural community,,31,Republican Party,
R_3I0OrfPzVVaUBYa,8.2,2.9,2,,,,,,,,,,Maryland,Female,,Bachelor degree,White,,Suburban community,,56,Democratic party,
R_0rfr90AZnTUJEhH,5.9,5.9,5.9,,,,,,,,,,texas,Female,,Bachelor degree,White,,Suburban community,,25,Democratic party,
R_5o8tra0BEQBHtgl,,,,,,,3.1,6.9,8,,,,Arkansas,Female,,Graduate degree,White,,Rural community,,47,Democratic party,
R_2zGFnOvCNOFRvTq,,,,,,,,,,9,1,8.6,Texas,Female,,Bachelor degree,White,,City or urban community,,24,Libertarian Party,
R_RwXdSHinWrQJaMx,5.2,4.9,4.7,,,,,,,,,,Ohio,Male,,Graduate degree,White,,Suburban community,,38,Independent,
R_3hsvn9cl9frbQcG,,,,,,,,,,1.5,5,7,Delaware,Male,,Graduate degree,White,,Suburban community,,29,Democratic party,
R_3MbroLHeA2e1QIa,,,,,,,1.2,9,8.5,,,,WV,Male,,Some college but no degree,White,,Suburban community,,46,Republican Party,
R_1Ijew96djrT41RN,,,,7.9,4,6,,,,,,,ohio,Female,,Bachelor degree,White,,Rural community,,27,Democratic party,
R_9uHUqwhkGdhxUaJ,,,,1,9,1,,,,,,,Michigan,Female,,Some college but no degree,White,,Suburban community,,27,Republican Party,
R_2wQUXsmYWegjOPH,,,,,,,,,,9,3,9,Texas,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,Suburban community,,52,Democratic party,
R_3n8gsJzuyrezhhX,,,,1.9,5.1,2.2,,,,,,,Louisiana,Female,,Some college but no degree,White,,Suburban community,,40,Independent,
R_3HpQnkLWCk0pKo7,2.2,8.9,7.2,,,,,,,,,,Illinois,Male,,Graduate degree,White,,Suburban community,,33,Democratic party,
R_02oCg7pgxmXw2BP,,,,,,,1,5.1,1,,,,colorado,Male,,Bachelor degree,White,,Suburban community,,45,Democratic party,
R_2dzN33OFMKSzoFL,5.1,6.4,4.7,,,,,,,,,,texas,Female,,Bachelor degree,Black or African-American,,Suburban community,,22,Democratic party,
R_XTcp0lVoGRu0MRb,,,,,,,1,7,9,,,,Colorado,Male,,Associate degree,White,,City or urban community,,47,Independent,
R_2wTPjfTa9l2Beiv,,,,,,,,,,1,9,1,,,,Some college but no degree,White,,City or urban community,,50,Republican Party,
R_3HY3cnnLLhmQeMo,,,,,,,,,,2.6,1.5,2.8,new york,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,36,Independent,
R_0wkuS3g8nOAfEmB,,,,8.5,1.5,9,,,,,,,California,Male,,Bachelor degree,Asian,,City or urban community,,41,Democratic party,
R_1GN8hc2aTxJmdnw,,,,,,,5.6,6.4,4.2,,,,Texas,Male,,Associate degree,Asian,,Suburban community,,34,Republican Party,
R_1FtuKUgXYwj4NHP,,,,,,,,,,1,9,5.1,MICHIGAN,Male,,"High school degree or equivalent (e.g., GED)","White,Black or African-American",,City or urban community,,27,Independent,
R_3fCexm1QVrt1Q1h,1,9,4,,,,,,,,,,Nevada,Female,,Some college but no degree,White,,Rural community,,31,Independent,
R_1IXD8HPjs8dmoQU,,,,,,,6.2,3.9,3.6,,,,California,Male,,Some college but no degree,White,,Suburban community,,31,Democratic party,
R_1o5wFFBt7KHFPhe,7,4,8.5,,,,,,,,,,California,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,27,Independent,
R_12ovxftv64HUJWj,,,,1,1,9,,,,,,,AR,Female,,Some college but no degree,White,,Rural community,,69,Republican Party,
R_ApzbjnmCXLk8Gk1,,,,3,9,5,,,,,,,Texas,Male,,Bachelor degree,White,,Suburban community,,71,Independent,
R_D2XewhoQt37IIfv,,,,,,,,,,3,8.4,4,california,Male,,Graduate degree,Asian,,Suburban community,,30,Democratic party,
R_2s4uWZHBq71w6v6,,,,,,,1,8.1,9,,,,pennsylvania,Female,,Some college but no degree,White,,Suburban community,,23,Democratic party,
R_2s75CcY5ruIhwfv,7.2,3.7,9,,,,,,,,,,Minnesota,Female,,Bachelor degree,White,,Rural community,,23,Republican Party,
R_2yd3FMjPjKGTuaV,,,,,,,,,,8.3,2.5,8.3,ohio,Female,,Bachelor degree,White,,Suburban community,,37,Republican Party,
R_1OZkfO6oscydect,,,,1,1,9,,,,,,,AR,Male,,Some college but no degree,White,,Rural community,,28,Democratic party,
R_UFTab63Xrl4LiI9,,,,,,,1,9,2,,,,Indiana,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,54,Independent,
R_1PSj55C3LHHo3PS,2.7,5.1,3.6,,,,,,,,,,Florida,Male,,"High school degree or equivalent (e.g., GED)","White,Black or African-American,Other (please specify):",Mixed Race (White & Black),Suburban community,,27,Republican Party,
R_uxMOPmBB8irDkXf,,,,,,,,,,6.3,3.2,1.9,nv,Female,,Some college but no degree,White,,City or urban community,,36,Libertarian Party,
R_20TN13X2PmeXN4s,,,,,,,6.1,4,8,,,,Virginia,Female,,Bachelor degree,White,,Suburban community,,49,Democratic party,
R_cI9ArWnrClJuv2F,,,,,,,1,8.5,9,,,,Tennessee,Male,,Associate degree,White,,Rural community,,35,Other (please specify):,none
R_2pXqrs3S7qlZAWy,,,,,,,,,,9,9,9,Wisconsin,Female,,Bachelor degree,White,,Suburban community,,59,Democratic party,
R_10ZB6z2FSvKn5E6,1,9,4.5,,,,,,,,,,New JERSEY,Female,,"High school degree or equivalent (e.g., GED)",Black or African-American,,Suburban community,,47,Democratic party,
R_2WSBqmOtZhxiFGG,,,,7,3.5,8,,,,,,,Alaska,Male,,Bachelor degree,White,,Rural community,,30,Republican Party,
R_3kvM8n8x94ECVZX,3.9,6.5,9,,,,,,,,,,IN,Male,,Bachelor degree,White,,Suburban community,,32,Independent,
R_xh0XJqLYbMkUpUJ,,,,9,7.5,3.9,,,,,,,Florida,Female,,Associate degree,White,,Suburban community,,61,Independent,
R_3ewwWnTsbqLbWS6,,,,9,9,2.2,,,,,,,Texas,Male,,Some college but no degree,"Spanish, Hispanic, or Latino",,City or urban community,,32,Democratic party,
R_1IQsSpdajEfVQni,,,,1,3.6,8.6,,,,,,,Indiana,Male,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,34,Independent,
R_3kttQEm8Vcis1hp,,,,,,,,,,8,3,9,California,Male,,Some college but no degree,Asian,,Suburban community,,31,Democratic party,
R_SOuqrbIrVVaCdWh,,,,,,,6,8.2,9,,,,California,Male,,Bachelor degree,Asian-American,,Suburban community,,34,Democratic party,
R_290yXic6rCUcbWt,,,,,,,9,2.3,6.6,,,,Kansas,Female,,Some college but no degree,White,,Rural community,,25,Republican Party,
R_2YsRxsi7xRhslNA,3.8,4.9,5.1,,,,,,,,,,utah,Female,,Bachelor degree,Black or African-American,,Suburban community,,21,Independent,
R_riGSn9lbg8oejTP,,,,1,9,5.1,,,,,,,FLORIDA,Male,,Bachelor degree,Black or African-American,,City or urban community,,33,Republican Party,
R_302hex1qFfHqKSL,7.2,4.2,9,,,,,,,,,,North Carolina,Female,,Some college but no degree,White,,Rural community,,24,Independent,
R_2CTdowEbnh7Fk9q,3.9,9,7.1,,,,,,,,,,Illinois,Female,,Some college but no degree,Black or African-American,,Suburban community,,57,Democratic party,
R_2y8vdHXF51Cr4pT,,,,,,,4.5,5.6,6.8,,,,new york,Male,,Associate degree,White,,City or urban community,,26,Republican Party,
R_3rZkbYhOzOwfcgr,,,,,,,2,6.2,7.5,,,,New York,Female,,Bachelor degree,Black or African-American,,City or urban community,,28,Democratic party,
R_WkwmXwbDwOPHZq9,,,,7.3,2.6,8,,,,,,,Texas,Female,,Some college but no degree,White,,Suburban community,,31,Republican Party,
R_UintiaP04J36Jq1,1,3,9,,,,,,,,,,NY,Male,,Some college but no degree,White,,Suburban community,,19,Democratic party,
R_2U5x8rGvikmnrjd,6.2,3.9,6.3,,,,,,,,,,Va,Male,,Associate degree,Black or African-American,,Suburban community,,29,Democratic party,
R_U9JMKWk7oYLyMYV,,,,,,,,,,1.1,8,4.3,Missouri,Female,,Some college but no degree,White,,Rural community,,34,Democratic party,
R_2waz4IwAELxqJEs,,,,,,,,,,1,9,1,Mass,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,20,Independent,
R_3fe1waAvrQlo5An,,,,,,,,,,1,2,8,texas,Male,,Bachelor degree,Asian,,City or urban community,,25,Democratic party,
R_0pqKM70b7cS9elX,,,,7,2.9,3.5,,,,,,,California,Female,,Some college but no degree,White,,Suburban community,,59,Democratic party,
R_1jxplPfXtkTfXEk,,,,,,,6.2,5.5,9,,,,Pennsylvania,Female,,Some college but no degree,White,,Rural community,,21,Democratic party,
R_3qP7VnvRRmh684q,,,,3.1,4,7,,,,,,,California,Male,,Bachelor degree,Asian-American,,Suburban community,,33,Independent,
R_29jed8utTowPWjW,1,5,1,,,,,,,,,,Texas,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,23,Independent,
R_AgMDPH8QjgC8qcN,,,,,,,,,,9,1.7,9,New York,Male,,Some college but no degree,White,,Suburban community,,26,Democratic party,
R_Uyf70ACjhjfDhND,,,,,,,1,9,9,,,,Washington,Female,,Associate degree,White,,Rural community,,37,Democratic party,
R_3fOu7suE6rJRFlN,,,,,,,,,,7,1,1,Arkansas,Male,,Associate degree,White,,Suburban community,,69,Independent,
R_2Po2ZVntCnjMpA5,,,,6.5,4.5,6.3,,,,,,,Oregon,Male,,Some college but no degree,"White,Asian",,City or urban community,,21,Green Party,
R_3pr9ESw3xmtgx8s,,,,,,,1,8,9,,,,Alabama,Female,,Some college but no degree,Black or African-American,,Suburban community,,46,Democratic party,
R_2Y2NrvTLmhfM43W,1,9,4.1,,,,,,,,,,Florida,Female,,Some college but no degree,White,,Suburban community,,43,Democratic party,
R_2R7INLwGmpVm93c,1,5,9,,,,,,,,,,NC,Female,,Bachelor degree,White,,Suburban community,,33,Libertarian Party,
R_12fN9rHs3OlT2m1,,,,,,,,,,1.1,1.1,4.3,connecticut,Male,,Associate degree,Asian,,City or urban community,,25,Democratic party,
R_86yMFof2WAljaXT,,,,,,,3,4.9,7.4,,,,Texas,Male,,Some college but no degree,"Spanish, Hispanic, or Latino",,City or urban community,,26,Independent,
R_ABDnd5uQXwMEiDD,,,,,,,,,,3,4,7,Pa,Female,,Associate degree,White,,Rural community,,29,Democratic party,
R_1IsLXPEnLELjHBG,,,,,,,1.9,1.9,9,,,,MISSISSIPPI,Female,,Bachelor degree,White,,Rural community,,34,Republican Party,
R_Aaf5QidEGUP98fT,,,,4.5,1.9,6,,,,,,,Tennessee,Female,,Some college but no degree,Black or African-American,,Suburban community,,29,Democratic party,
R_1ePqRhQ4xHJPF8j,2.1,3,6,,,,,,,,,,Colorado,Male,,Some college but no degree,White,,Suburban community,,19,Republican Party,
R_bdzIVof2B3Rirm1,,,,9,2,3,,,,,,,Washington,Male,,Bachelor degree,White,,Suburban community,,33,Independent,
R_10q6dHmgNG4Igfm,,,,,,,9,9,4.2,,,,Oregon,Male,,Some college but no degree,Asian-American,,Rural community,,21,Democratic party,
R_2ZPU0qKl36SjKCf,,,,5,9,1,,,,,,,Iowa,Female,,Some college but no degree,White,,Rural community,,22,Republican Party,
R_3gOu5j1ZOwv8yoX,,,,,,,,,,8.6,1,9,MD,Male,,Graduate degree,"Spanish, Hispanic, or Latino",,Suburban community,,42,Libertarian Party,
R_2ylT0Z1NRpbicLa,6.3,5.5,9,,,,,,,,,,california,Male,,Bachelor degree,White,,Rural community,,54,Democratic party,
R_2yknWoyCsC93wMF,5,5,5,,,,,,,,,,Delaware,Male,,Graduate degree,White,,Suburban community,,55,Republican Party,
R_11WL1YEPcdWMJRk,,,,9,3,3.4,,,,,,,Geogia,Male,,Some college but no degree,White,,City or urban community,,57,Independent,
R_ZlyIUxdUfq4od0J,,,,,,,7.8,7.9,7.9,,,,Ny,Male,,Graduate degree,Black or African-American,,Suburban community,,22,Democratic party,
R_3O0VBDb6FRmHwNs,,,,,,,,,,6.1,6,6,Illinois,Male,,Bachelor degree,White,,Rural community,,35,Independent,
R_1eQRnF1snPIy4DB,,,,,,,1,9,9,,,,California,Female,,Some college but no degree,White,,Suburban community,,61,Democratic party,
R_YbQjgayHV794UKd,1.8,2.2,7.5,,,,,,,,,,Oklahoma,Male,,Bachelor degree,White,,Suburban community,,28,Republican Party,
R_1nOMTiKvpV6iVHq,,,,2.1,8.2,3.5,,,,,,,Nevada,Female,,Some college but no degree,Asian,,Suburban community,,26,"Democratic party,Independent",
R_2CfGDj81omhj15I,1,9,1,,,,,,,,,,Nevada,Female,,Some college but no degree,White,,City or urban community,,25,Independent,
R_1gzMqkW3Gmal6pD,,,,,,,1,8.3,9,,,,Louisiana,Male,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,30,Independent,
R_1pFJlnVUdWsi5Pp,,,,,,,,,,1,6,8.1,TX,Female,,Graduate degree,Other (please specify):,N/A,City or urban community,,25,Independent,
R_2fJQfMNNvBjNNeC,,,,7.9,4.1,5.4,,,,,,,ohio,Male,,Graduate degree,White,,City or urban community,,53,Republican Party,
R_ebp1NNgftsNjzJT,,,,1,8,3,,,,,,,nc,Male,,Bachelor degree,White,,Suburban community,,35,Republican Party,
R_2SAjbsk1jRQuZ6c,,,,,,,,,,1,8,7,Ohio,Female,,Bachelor degree,White,,Suburban community,,39,Republican Party,
R_1OUdB4APLFFNwv9,,,,,,,1.1,5.2,1,,,,Nh,Male,,Associate degree,"Spanish, Hispanic, or Latino,White",,Suburban community,,27,Independent,
R_1FeP1JRQ2Hv9jV6,,,,,,,,,,4,6,6,Ma,Female,,Bachelor degree,White,,Suburban community,,35,Democratic party,
R_3w87TLFwf55YDxT,1,2,6.6,,,,,,,,,,Arkansas,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,36,Republican Party,
R_3KZ6sEYGf93Gc3r,,,,1.5,5.8,8.5,,,,,,,NORTH CAROLINA,Male,,Bachelor degree,White,,Suburban community,,40,Republican Party,
R_2CPLnzxvHdiIZJ9,,,,9,1,1,,,,,,,Mo,Female,,Associate degree,White,,Rural community,,34,Independent,
R_qwFjCOxO2c5ewRH,,,,,,,1.3,9,6.9,,,,nj,Female,,Associate degree,White,,Rural community,,58,Democratic party,
R_2SepDMPa4Avxo6M,,,,,,,,,,7.9,2.7,5,Missouri,Female,,Some college but no degree,White,,Rural community,,45,Independent,
R_SJ1nsdYDrB4Dlqp,1.3,9,1,,,,,,,,,,FL,Male,,Some college but no degree,Black or African-American,,City or urban community,,31,Independent,
R_1FPuc0dLXk2m9oD,,,,,,,,,,1.8,4.4,3.4,KY,Male,,Some college but no degree,White,,Suburban community,,33,Republican Party,
R_1r6837pRcFVwHjK,,,,,,,8,5.8,7.2,,,,MI,Male,,Bachelor degree,White,,Rural community,,22,Independent,
R_1mf1VanvNZqALun,3.8,4.2,8.5,,,,,,,,,,Tennessee,Female,,Bachelor degree,White,,City or urban community,,27,"Democratic party,Republican Party",
R_211xKpanepaVb3O,1,8,8,,,,,,,,,,Ohio,Male,,Some college but no degree,White,,Suburban community,,35,Democratic party,
R_xhfBLTS0bLCjRst,,,,1,1,9,,,,,,,LA,Female,,"High school degree or equivalent (e.g., GED)",Black or African-American,,City or urban community,,31,Independent,
R_1oo4NVPedmjTHzS,,,,,,,,,,3.5,8.1,7,Virginia,Female,,Graduate degree,White,,Suburban community,,42,Democratic party,
R_3gYELW9YY2yUH7o,,,,,,,8,4,6,,,,PA,Male,,Associate degree,White,,City or urban community,,61,Democratic party,
R_3n2cPPg3k3SwcOZ,5,5,5,,,,,,,,,,ca,Female,,Some college but no degree,Black or African-American,,City or urban community,,39,Democratic party,
R_UazfBncaM0bwkTf,,,,,,,3,7.7,8.1,,,,california,Male,,Graduate degree,Asian,,Suburban community,,62,Independent,
R_1HbiwYvNTzhNrCH,,,,4.3,5.1,8.2,,,,,,,Michigan,Male,,Some college but no degree,White,,Rural community,,18,Democratic party,
R_2VxLm1pTzMRHwSR,,,,,,,,,,1.8,8,3,Massachusetts,Male,,Bachelor degree,Black or African-American,,City or urban community,,58,Independent,
R_2WOqfyGhHmBgPCc,1,7.9,3.8,,,,,,,,,,texas,Male,,Some college but no degree,White,,City or urban community,,52,Independent,
R_272yjGoUtAA5IQQ,,,,5.1,6,7,,,,,,,Connecticut,Male,,Graduate degree,White,,Rural community,,24,Democratic party,
R_22EXn2U3DjDFu0d,,,,,,,,,,5.1,1,3.9,arkansas,Male,,Some college but no degree,Black or African-American,,City or urban community,,43,Independent,
R_2PvU3oJn3Dd7zZX,,,,,,,1.2,1.9,1.1,,,,NY,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,65,Libertarian Party,
R_28GLLPiAlMfEOWk,,,,,,,,,,2.3,5,3,California,Female,,Bachelor degree,Asian,,Suburban community,,25,Democratic party,
R_3r26ZyjyRKDgZTX,,,,9,1,1,,,,,,,INDIANA,Male,,Bachelor degree,Black or African-American,,Suburban community,,32,Democratic party,
R_3RrtLluQXHFq5ji,1.1,9,1,,,,,,,,,,Colorado,Female,,Some college but no degree,White,,Suburban community,,25,Independent,
R_1DvzReXBtuLcEYw,,,,,,,5.5,6,7,,,,Louisiana,Male,,Graduate degree,White,,Rural community,,29,Independent,
R_3G7E3YY0GxIdCyP,,,,,,,,,,2.5,3.2,8.1,Virginia,Female,,Some college but no degree,White,,City or urban community,,37,Libertarian Party,
R_2TTusn1rauKgNlI,,,,,,,1,9,1,,,,California,Female,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,22,Democratic party,
R_324P5SQNvMJU6ac,7,6,5.5,,,,,,,,,,Louisiana,Male,,Graduate degree,White,,Rural community,,29,Independent,
R_3fCrVCYppyNbxcz,,,,1.7,3.9,3.7,,,,,,,Pennsylvania,Male,,Some college but no degree,Black or African-American,,City or urban community,,22,Independent,
R_22zwvSKoyDmVCXp,,,,9,9,9,,,,,,,Arizona,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,28,Republican Party,
R_4TqFgLVVDE36bwR,,,,,,,,,,3.9,1.8,9,il,Male,,Bachelor degree,White,,Suburban community,,43,Democratic party,
R_DfcUzahFRVOABG1,,,,,,,1.7,5.1,8.9,,,,Texas,Female,,Graduate degree,White,,Suburban community,,54,Republican Party,
R_30vsjjefHb3JCjD,4.6,5.1,8.1,,,,,,,,,,Texas,Female,,Some college but no degree,White,,Suburban community,,19,Green Party,
R_25GcsD4gLtQxB44,,,,,,,2.8,8.8,8.9,,,,Indiana,Female,,Graduate degree,White,,Suburban community,,36,Democratic party,
R_1Oq23HYWRUqkon9,2,5.2,5.1,,,,,,,,,,Florida,Male,,Some college but no degree,White,,Suburban community,,22,Democratic party,
R_3DqH5r5ipwtP2lW,,,,9,5.8,8,,,,,,,PA,Female,,Bachelor degree,White,,City or urban community,,24,Democratic party,
R_2fIHDdb77JebozE,,,,,,,,,,4,3,9,Idaho,Female,,Bachelor degree,White,,Suburban community,,24,Democratic party,
R_2e8YjWeXNTrlRO0,,,,8.2,6.1,7,,,,,,,Texas,Male,,Bachelor degree,Black or African-American,,City or urban community,,25,Democratic party,
R_23UhlXwi1V02NhU,,,,,,,,,,4,6.1,7.1,Massachussetts,Female,,Bachelor degree,White,,Suburban community,,55,Democratic party,
R_3lGgSQHzVvc7NTw,1,9,3.1,,,,,,,,,,Florida,Female,,Bachelor degree,White,,City or urban community,,30,Democratic party,
R_1CkHkrtiFNovOeB,1.9,2.9,7.2,,,,,,,,,,Maryland,Male,,Graduate degree,White,,City or urban community,,31,Democratic party,
R_3KvTBc9sMfCcOpj,,,,3.7,9,9,,,,,,,Indiana,Female,,Bachelor degree,White,,Rural community,,50,Republican Party,
R_1Ks9oApnMfo6WRO,,,,,,,5.1,7.7,5.2,,,,TN,Male,,Bachelor degree,White,,Suburban community,,30,Independent,
R_2eRp6YHaQU8tkzz,,,,,,,3,6.3,7.1,,,,NY,Male,,Some college but no degree,White,,Suburban community,,46,Independent,
R_oXp2mM4tqzfBbIB,,,,,,,,,,2,6,4,NJ,Male,,Graduate degree,White,,Suburban community,,35,Independent,
R_3DbSzY3uaAN1wJn,,,,,,,,,,5.6,3.9,5.7,california,Male,,Associate degree,White,,City or urban community,,25,Independent,
R_1MSpf4uoShb8vfQ,,,,5,4,9,,,,,,,Tennessee,Female,,Some college but no degree,White,,Suburban community,,27,Independent,
R_2AHfInNzrmPfQHY,,,,,,,,,,8.3,4.7,9,Texas,Female,,Graduate degree,White,,Suburban community,,59,Democratic party,
R_3stP2NYfdPyYHBX,,,,,,,3.1,7.1,6.2,,,,pa,Male,,Associate degree,Asian,,Suburban community,,39,Republican Party,
R_1rv2nnMWOnMWSQR,,,,2.1,5.1,7.9,,,,,,,California,Female,,Bachelor degree,"Asian,Asian-American",,City or urban community,,28,Democratic party,
R_3fMIJeHJXnyP0GT,2.3,9,9,,,,,,,,,,Minnesota,Female,,Associate degree,White,,Rural community,,55,Republican Party,
R_2rMIGZWhpfLwGjx,1,9,9,,,,,,,,,,Colorado,Male,,Bachelor degree,White,,Suburban community,,70,Republican Party,
R_rdS5sVlzhLYquJP,,,,,,,6,8.2,9,,,,New Jersey,Male,,Some college but no degree,White,,Suburban community,,44,Democratic party,
R_1LHW4VkzAfUyliE,8.3,4,7.1,,,,,,,,,,Maryland,Female,,Graduate degree,White,,Suburban community,,37,Republican Party,
R_1CIw3Mid5MyokG2,,,,,,,,,,7.6,7.7,8.7,Maryland,Male,,Some college but no degree,White,,Rural community,,39,Republican Party,
R_3ozqf88zJJsvffX,,,,,,,5.4,4.9,5.1,,,,NEw York,Male,,Graduate degree,White,,Suburban community,,37,Independent,
R_9ojgiLE0RUo06Y1,5,5,5,,,,,,,,,,Ohio,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,20,Democratic party,
R_3Pq4dbBWBjfYKH0,,,,2,7.9,8,,,,,,,California,Male,,Associate degree,"Spanish, Hispanic, or Latino",,City or urban community,,69,Republican Party,
R_1oHk8IiBplELGKd,,,,,,,1,9,7.2,,,,GA,Male,,Some college but no degree,Black or African-American,,City or urban community,,21,Democratic party,
R_bw4kub4gz53HtRv,,,,,,,,,,1,9,1,California,Male,,Some college but no degree,Asian,,Suburban community,,23,Libertarian Party,
R_1KwrtOsTmQ1X9gs,,,,,,,1,9,5.9,,,,Ohio,Female,,Less than high school degree,White,,City or urban community,,66,Democratic party,
R_3KI3klG31bxiiX3,,,,1,4,9,,,,,,,florida,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,37,Democratic party,
R_268VFJbHc3OUVp3,1,1,1,,,,,,,,,,North Carolina,Male,,Some college but no degree,Black or African-American,,City or urban community,,37,Democratic party,
R_3TQLr2hGC6XgKvT,,,,,,,,,,9,4.6,9,Ohio,Male,,Some college but no degree,White,,Suburban community,,61,Republican Party,
R_2YQEO4lfpiG4mYO,,,,8.2,3.8,9,,,,,,,Indiana,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,30,Independent,
R_WCBonhBo2a3vOlb,6,6.2,3.8,,,,,,,,,,texas,Female,,Some college but no degree,White,,Suburban community,,23,Independent,
R_2qDUoplVNvqRkJ4,,,,,,,9,3.2,9,,,,New Jersey,Female,,"High school degree or equivalent (e.g., GED)",White,,"City or urban community,Suburban community",,34,Republican Party,
R_27xNVjKGpxbsTaZ,,,,,,,,,,6,4.1,7.1,Califonia,Male,,Some college but no degree,White,,City or urban community,,20,Democratic party,
R_z9kyISG556UgxMZ,,,,9,1.9,9,,,,,,,Massachusetts,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,45,Independent,
R_RJQksHzaHrqasdr,1,9,9,,,,,,,,,,GA,Female,,Graduate degree,Other (please specify):,Biracial,Suburban community,,26,Republican Party,
R_2VxqWiRE8qnd7bV,,,,9,2,1,,,,,,,florida,Male,,Graduate degree,White,,Rural community,,61,Republican Party,
R_1LThWjtXILmmYzC,,,,,,,,,,6.1,4.6,9,Minnesota,Male,,Bachelor degree,White,,Suburban community,,26,Democratic party,
R_cFObFdANfsTNZfz,6.7,7.1,8.2,,,,,,,,,,California,Male,,Bachelor degree,"Spanish, Hispanic, or Latino,White",,Suburban community,,28,Independent,
R_3ktXkcgCDxujwU9,,,,,,,8.1,2,8,,,,PA,Male,,Bachelor degree,White,,Suburban community,,28,Independent,
R_sO9GZbbU4iTbnBT,,,,,,,5,9,7,,,,NE,Male,,Bachelor degree,White,,City or urban community,,48,Democratic party,
R_3Hn6oEVGcuEuffW,,,,,,,,,,1.6,7.7,3.1,oklahoma,Male,,Bachelor degree,White,,Suburban community,,32,Democratic party,
R_2uD6fEmPICQ6qtm,,,,,,,,,,7,3,9,Texas,Female,,Bachelor degree,White,,Rural community,,47,Republican Party,
R_yEm43v6H05l5F2V,,,,,,,1,8,5.9,,,,NC,Female,,Some college but no degree,White,,Suburban community,,48,Democratic party,
R_3sidrJqcs6OLPjD,,,,1,6.3,4.1,,,,,,,florida,Male,,Associate degree,Asian,,Suburban community,,22,Democratic party,
R_2ypvHantxv8UBhP,1.7,4.1,9,,,,,,,,,,NC,Female,,Bachelor degree,White,,Suburban community,,31,Republican Party,
R_2AHfwSXSGS73Tdx,,,,,,,1,9,5,,,,california,Male,,Some college but no degree,"Spanish, Hispanic, or Latino",,City or urban community,,26,Independent,
R_1d5LD17t0k43u2e,2.4,3.9,7.7,,,,,,,,,,Washington,Male,,Bachelor degree,White,,Suburban community,,28,Democratic party,
R_1MQj9Bv74TsB5Jy,,,,2.1,9,2.6,,,,,,,Ohio,Female,,Some college but no degree,White,,Rural community,,26,Republican Party,
R_2CUijpYA6TFvhfc,,,,,,,,,,1,9,5.1,Texas,Female,,Bachelor degree,White,,Suburban community,,34,Independent,
R_2b2Hch8EMJ9T8Iy,,,,,,,,,,9,1,1,Louisiana,Female,,Bachelor degree,White,,City or urban community,,42,Democratic party,
R_31bWEKxmGbSaT3q,,,,,,,8,7.7,2.3,,,,Ca,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,34,Republican Party,
R_1g5hth79nHqjWhb,,,,3,7,3,,,,,,,PA,Female,,Some college but no degree,White,,Suburban community,,69,Independent,
R_6maFfiA3O7yaBR7,,,,7.2,1.4,9,,,,,,,Pennsylvania,Female,,Bachelor degree,White,,Rural community,,26,Democratic party,
R_8Cb6HDvS6qJ2iJP,,,,,,,1.1,8.2,8.1,,,,Louisiana,Female,,Some college but no degree,White,,City or urban community,,29,Independent,
R_2rN5wFWpVKZsrvH,4,4.8,9,,,,,,,,,,CO,Female,,Bachelor degree,White,,Suburban community,,51,Independent,
R_2c0YJ2WyVWyzR8Z,,,,,,,,,,1,9,7.3,VT,Female,,Associate degree,White,,Suburban community,,20,Republican Party,
R_74zELAGmyjXWd8Z,1,1,1,,,,,,,,,,California,Male,,"High school degree or equivalent (e.g., GED)","Spanish, Hispanic, or Latino",,Suburban community,,25,Independent,
R_2zhVcZTIQzE455P,,,,1.6,5.1,6.1,,,,,,,Michigan,Male,,Some college but no degree,White,,Suburban community,,34,Democratic party,
R_R5dLYYXTdIR38Ah,1,9,5,,,,,,,,,,CA,Male,,Bachelor degree,Asian-American,,Suburban community,,53,Democratic party,
R_1I6qxlFUj3rj2Qi,,,,7,3,9,,,,,,,KY,Female,,Graduate degree,White,,Suburban community,,43,Republican Party,
R_3QYPUXwL1NvEtbn,,,,,,,,,,2,4,4,PA,Female,,Bachelor degree,White,,Suburban community,,60,Other (please specify):,no party affilation
R_3EHfMw9SlYVEKye,,,,,,,4,1,1,,,,Florida,Male,,Bachelor degree,White,,Suburban community,,58,Republican Party,
R_3Du7rdCt47TDDFH,,,,1,2.3,8.2,,,,,,,California,Female,,Graduate degree,White,,Suburban community,,44,Independent,
R_Zzd8jOnc9wcXtw5,,,,,,,3.3,6.9,3.7,,,,michigan,Female,,Some college but no degree,White,,Rural community,,44,Republican Party,
R_BrXLtevuGkSvOOl,,,,,,,1.2,9,9,,,,PA,Female,,Some college but no degree,Asian,,Suburban community,,34,Republican Party,
R_3MLHJ3DB4Kxi2wq,3.6,4.1,8.1,,,,,,,,,,californina,Female,,Bachelor degree,White,,Suburban community,,36,Independent,
R_24H0EeehmS6ZqJZ,,,,,,,,,,8.2,2.5,8.7,Florida,Male,,Some college but no degree,White,,Suburban community,,52,Democratic party,
R_12Jtm8wxj35SbOg,,,,9,3,5.1,,,,,,,Ohio,Male,,Some college but no degree,White,,Rural community,,47,Libertarian Party,
R_2QzndkbCmiHRJ0C,3.8,3.1,3.9,,,,,,,,,,Colorado,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,25,Independent,
R_qwtdvaRetpRAoUx,1.9,4.1,5.6,,,,,,,,,,OR,Female,,Bachelor degree,Black or African-American,,City or urban community,,33,Democratic party,
R_BQvoPaihyRbs8tb,,,,,,,,,,3.6,8.8,7.4,Florida,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,City or urban community,,36,Independent,
R_d3Snhsh5PIgSCQx,,,,,,,3,2.2,6.8,,,,PA,Female,,Bachelor degree,White,,Suburban community,,36,Republican Party,
R_vubAYW6yUzawjZf,,,,,,,,,,1.9,4.4,7.7,OHIO,Female,,Some college but no degree,White,,Suburban community,,54,Democratic party,
R_4V34ysmQVBhE3N7,,,,,,,,,,4,5,4,MA,Male,,Graduate degree,White,,City or urban community,,54,Democratic party,
R_1po3Iwt66Rl9tcw,,,,2,3.5,8.2,,,,,,,California,Male,,Bachelor degree,White,,Suburban community,,31,Independent,
R_1prhMXddkQyiKWN,,,,,,,1,5.2,9,,,,NewYork,Male,,Some college but no degree,Other (please specify):,Bi racial mixed race multi ethnic,City or urban community,,47,Other (please specify):,Neutral
R_3feYMGUTgHQO5is,,,,1,5.3,5.2,,,,,,,NC,Female,,Bachelor degree,Black or African-American,,Suburban community,,30,Democratic party,
R_31NugILdPa4IjVw,,,,6.5,6.8,6.5,,,,,,,pa,Female,,Some college but no degree,White,,Suburban community,,21,Republican Party,
R_3IWwmGpoSEyb4iZ,8.3,1,7.4,,,,,,,,,,Michigan,Male,,Some college but no degree,White,,Suburban community,,68,Republican Party,
R_290a87lgfgIzIIw,,,,,,,1,4.3,6.4,,,,Nebraska,Female,,Some college but no degree,White,,Suburban community,,20,Democratic party,
R_3JEkzZysWHyyUBA,7,3,9,,,,,,,,,,Utah,Male,,Some college but no degree,White,,City or urban community,,47,Democratic party,
R_2rX0rdUsbMj6bD3,,,,,,,,,,8.2,2.2,8.1,CA,Female,,Some college but no degree,White,,Suburban community,,65,Independent,
R_CmltkVWo27an7jz,,,,,,,1,9,9,,,,Georgia,Male,,Associate degree,"White,Black or African-American",,Suburban community,,28,Independent,
R_10r58tspyU8kezB,9,1,8.4,,,,,,,,,,WI,Female,,Some college but no degree,White,,Suburban community,,47,Independent,
R_3E9DOO1C1qzbXoz,,,,9,3.1,8.2,,,,,,,New York,Male,,Graduate degree,White,,Suburban community,,32,Libertarian Party,
R_3soah9Bs3UfpUsD,2.8,7.5,6,,,,,,,,,,Texas,Female,,Bachelor degree,White,,Suburban community,,41,Republican Party,
R_2RWJvEJ5NzhYavG,,,,9,5,9,,,,,,,Ohio,Male,,Bachelor degree,White,,Rural community,,56,Independent,
R_cTsSMT6xB37H47D,,,,,,,,,,2,5.1,3.1,California,Female,,Graduate degree,White,,City or urban community,,31,Democratic party,
R_3EKyVSsVCEkqhTZ,,,,,,,5.4,6.4,4,,,,Pennsylvania,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,19,Independent,
R_2XbLf9TCyYJ64Os,,,,,,,1,7.5,9,,,,California,Male,,Bachelor degree,Asian,,Suburban community,,26,Democratic party,
R_22qQfIsUR0l1KK0,,,,5.6,4.2,6.9,,,,,,,Missouri,Female,,Some college but no degree,White,,Suburban community,,46,Republican Party,
R_3HOHLnZUOJ1Zx41,2.9,9,7.6,,,,,,,,,,New York,Female,,Some college but no degree,White,,Suburban community,,20,Democratic party,
R_3MfBOT4yY449dE8,,,,,,,,,,3.6,6.9,8.3,Oklahoma,Male,,"High school degree or equivalent (e.g., GED)","White,Black or African-American",,"City or urban community,Suburban community",,30,Independent,
R_2TOhrWPsJtNRHYV,9,1,9,,,,,,,,,,Delaware,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,45,Independent,
R_3MFhNAw9AREBMe0,,,,,,,,,,8.7,3.2,8.5,Wisconsin,Male,,Graduate degree,White,,City or urban community,,36,Republican Party,
R_1KiNKt8ls33wUXQ,,,,,,,9,9,9,,,,Michigan,Female,,Less than high school degree,White,,City or urban community,,44,Democratic party,
R_UzOZNuKhRcq03a9,,,,9,1,4.5,,,,,,,KY,Female,,Bachelor degree,White,,Rural community,,38,Republican Party,
R_2ZQWz5fCDURPelq,1,4,9,,,,,,,,,,California,Male,,Some college but no degree,Asian,,Suburban community,,23,Democratic party,
R_tSfWyMffVK7L6hP,,,,,,,7,4.6,7,,,,Utah,Male,,Bachelor degree,White,,Suburban community,,67,Republican Party,
R_2t5wWqFz6LrbBg5,,,,,,,,,,9,1.9,1,MI,Male,,Some college but no degree,White,,City or urban community,,37,Democratic party,
R_1poFgxOm0uR1wh4,,,,1,9,1,,,,,,,FL,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,19,Democratic party,
R_2dYAjVmH2iBhhfv,,,,,,,,,,5,3,9,Colorado,Male,,Bachelor degree,Asian,,Suburban community,,31,Independent,
R_1Dpr8Jwwy4UuDou,,,,,,,,,,4.5,2.5,9,Michigan,Male,,Some college but no degree,White,,Suburban community,,31,Independent,
R_1dAAMJCSZ3MEDoD,,,,6.8,1.8,8.7,,,,,,,MN,Female,,Graduate degree,White,,Suburban community,,27,Republican Party,
R_3GBYTqjJpLmGEmd,,,,,,,1.5,2.5,3.8,,,,Nevada,Male,,Bachelor degree,White,,City or urban community,,,Democratic party,
R_3erl1y9Ze4Y9opU,1,2,1,,,,,,,,,,ohio,Female,,Bachelor degree,White,,Suburban community,,34,Democratic party,
R_2QmIdgyfdglBzuM,,,,,,,,,,8,1.4,7.2,Georgia,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,52,Republican Party,
R_2VxASqaaTCvhZTp,5.2,5.2,5.2,,,,,,,,,,Florida,Male,,Bachelor degree,White,,City or urban community,,23,Democratic party,
R_2QMt3Q9XqQ3o7Es,,,,,,,1,5,4.4,,,,CA,Male,,Some college but no degree,"Spanish, Hispanic, or Latino",,City or urban community,,28,"Libertarian Party,Independent",
R_1KjPqyaRXLWCgTY,1,5,9,,,,,,,,,,ohio,Male,,Some college but no degree,White,,Suburban community,,64,Republican Party,
R_3oTTcvGnZQwZWqH,,,,,,,,,,3,7.8,6.9,Ohio,Female,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,24,Green Party,
R_3MzziuXSxKhv8oe,,,,,,,2.5,5,5,,,,Virginia,Female,,Associate degree,White,,Suburban community,,74,Independent,
R_3r05hZ5YWpNNPrm,,,,,,,,,,5.1,6.3,3.5,ky,Female,,Graduate degree,White,,Rural community,,25,Republican Party,
R_9n28z0OcnhxQz3b,,,,1.1,8.7,1.3,,,,,,,Idaho,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,38,Independent,
R_3qli43ToOzcnTzf,,,,,,,5.1,9,7,,,,Illinois,Male,,Bachelor degree,White,,Suburban community,,24,Democratic party,
R_DCyC8N7qlQ2DKkF,2,7.2,6,,,,,,,,,,ma,Female,,Bachelor degree,White,,City or urban community,,27,Democratic party,
R_1gw3rrgX0zl4fOU,,,,9,1,1,,,,,,,Indiana,Male,,Bachelor degree,Other (please specify):,biracial,City or urban community,,59,Libertarian Party,
R_27kSgwEDfp8l9n0,,,,,,,,,,5.1,8.5,3.8,CA,Female,,Less than high school degree,"Spanish, Hispanic, or Latino",,Suburban community,,28,Independent,
R_29t3vhk8vm67fBz,,,,3.6,4.2,7.6,,,,,,,South Carolina,Male,,Some college but no degree,White,,Suburban community,,26,Independent,
R_29gF1Ghqmoa8nxh,,,,,,,4.3,7.4,7.5,,,,NH,Male,,Bachelor degree,White,,City or urban community,,29,Independent,
R_3FONRrVwbsiFRJT,,,,,,,9,6.1,7.2,,,,California,Female,,Some college but no degree,Asian,,Suburban community,,20,Democratic party,
R_1Kd7XOROTJE3LiU,,,,1,8.2,6,,,,,,,nh,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,32,Independent,
R_28D2wu86R6r0GnY,1,7.5,7,,,,,,,,,,New York,Male,,Bachelor degree,White,,Suburban community,,23,Democratic party,
R_28HRAtAX33CgRcq,,,,,,,,,,8.8,3.4,8.1,Illinois,Male,,Bachelor degree,White,,Suburban community,,31,Republican Party,
R_2pLz77DgcOm0iMH,1,5,1,,,,,,,,,,california,Female,,Bachelor degree,White,,Suburban community,,61,Democratic party,
R_31SNf9ncY3VMfXd,7.6,3,8.7,,,,,,,,,,Oregon,Female,,Bachelor degree,White,,Rural community,,42,Democratic party,
R_24uQLlVkNE0ZHdh,,,,,,,,,,8.1,4,9,California,Female,,Bachelor degree,White,,City or urban community,,25,Democratic party,
R_2cA9b9b3EgSem2w,,,,1,5.2,3,,,,,,,Indiana,Male,,Bachelor degree,Black or African-American,,City or urban community,,36,Democratic party,
R_3ERzHJVOGGBK4Pk,,,,,,,,,,1.9,5.1,1.9,IL,Male,,Graduate degree,White,,Rural community,,47,Republican Party,
R_XX7aPGOWB4QwLzH,1,4.5,9,,,,,,,,,,ohio,Female,,Some college but no degree,White,,Suburban community,,19,Democratic party,
R_1Lv4Gv1ShMAmbQi,,,,8.3,1,9,,,,,,,PA,Female,,Bachelor degree,White,,Rural community,,28,Republican Party,
R_3EKJxqxyzbXnJZD,,,,,,,2,9,6.3,,,,VA,Female,,Bachelor degree,White,,Rural community,,31,Republican Party,
R_2YPrwq9LCPUYAna,,,,,,,2,8,8,,,,louisiana,Male,,Bachelor degree,White,,City or urban community,,57,Independent,
R_2tKlGW1q9ZIroT9,,,,3.4,9,3.5,,,,,,,mi,Female,,Some college but no degree,Black or African-American,,City or urban community,,20,Democratic party,
R_2VxA6e1qoOd3keE,3,5,7.9,,,,,,,,,,New jersey,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,58,Democratic party,
R_BK95IapNqlMXqTv,,,,,,,1.8,4.9,8.3,,,,Georgia,Female,,Bachelor degree,Black or African-American,,Suburban community,,62,Democratic party,
R_30xftoqMUYD9bAX,,,,,,,,,,8.4,2.3,4,NM,Male,,Bachelor degree,White,,Suburban community,,34,Libertarian Party,
R_yW3zDe6FvZMYh1v,,,,,,,1,4.2,5.7,,,,Kentucky,Male,,Bachelor degree,Black or African-American,,Suburban community,,28,Democratic party,
R_3PvnDVyGGAQq2fF,,,,6,4,7,,,,,,,PA,Male,,Bachelor degree,White,,Suburban community,,37,Independent,
R_6Jbw5GKphzc4lRT,,,,,,,2.2,8,8,,,,Florida,Male,,Associate degree,White,,City or urban community,,35,Democratic party,
R_1kFdiuFNs8l48Vp,1,9,9,,,,,,,,,,Wisconsin,Female,,Some college but no degree,White,,Rural community,,22,Republican Party,
R_7NVx3jjPrR8ehTr,,,,1,9,3.3,,,,,,,TEXAS,Female,,Bachelor degree,White,,City or urban community,,32,Republican Party,
R_2YJ9HFJc9DWP8qk,,,,9,2,8.1,,,,,,,New Jersey,Female,,Graduate degree,White,,Suburban community,,32,Republican Party,
R_1kLKXEVRMoO87ig,7.1,5,6,,,,,,,,,,Michigan,Male,,Graduate degree,White,,City or urban community,,32,Republican Party,
R_2QmjxSzHaQYcou9,,,,,,,1,9,5,,,,pa,Male,,Some college but no degree,White,,Suburban community,,41,Democratic party,
R_2R9WlPdq1Du1cjw,,,,,,,,,,6,8,6,CA,Female,,Bachelor degree,Asian,,City or urban community,,28,Independent,
R_2E4AKq3uy5FCA8V,9,1,1,,,,,,,,,,Colorado,Male,,Some college but no degree,White,,Rural community,,39,Republican Party,
R_pDJ8tmEBGfNHkC5,,,,1,5.8,6.3,,,,,,,Maryland,Female,,Bachelor degree,White,,Suburban community,,31,Democratic party,
R_2UWNcNtY0dxvfkq,,,,,,,,,,4.3,9,6.2,florida,Female,,Associate degree,Black or African-American,,City or urban community,,40,Republican Party,
R_2PhPRfKjQopEK25,7,4,8.3,,,,,,,,,,SD,Female,,Associate degree,White,,Other (please specify):,"Small city about 20,000 population",39,Independent,
R_2wnVONHwzSmMk5D,,,,,,,1.6,8,9,,,,Alabama,Female,,Some college but no degree,Black or African-American,,City or urban community,,24,"Democratic party,Independent",
R_6swiIhpBqxpocal,,,,,,,,,,1.1,9,6.3,Nevada,Male,,"High school degree or equivalent (e.g., GED)",Native Hawaiian or other Pacific Islander,,Suburban community,,32,Republican Party,
R_DGAZjfLDyqONIGJ,,,,2.4,7.3,7.1,,,,,,,Texas,Female,,Bachelor degree,White,,City or urban community,,23,Democratic party,
R_26hZMSbLwumjpIP,,,,,,,,,,7,8,6,NY,Female,,Associate degree,White,,Suburban community,,42,Democratic party,
R_2t5MPZNpoEEabRC,9,2.7,1,,,,,,,,,,new jersey,Male,,Bachelor degree,White,,Suburban community,,37,Republican Party,
R_siBCQ5klTXxv3Tb,6,9,9,,,,,,,,,,MINNESOTA,Female,,Graduate degree,White,,Suburban community,,31,Democratic party,
R_6KjYxui32xC8qB3,,,,,,,1,7.9,9,,,,California,Female,,Some college but no degree,Asian,,Rural community,,33,Republican Party,
R_W2mheIAZKKEp9dv,,,,,,,3.4,5.1,5.1,,,,VA,Female,,Graduate degree,Black or African-American,,City or urban community,,26,Democratic party,
R_Djh6cISU8WogKEV,,,,,,,,,,6,7,8,Michigan,Male,,Some college but no degree,White,,City or urban community,,36,Independent,
R_1C7tzygCjdzch7Y,,,,1.1,9,2.2,,,,,,,WA,Male,,Associate degree,White,,Suburban community,,29,Independent,
R_8vLLZyjh3sqxdMR,,,,2.2,9,8.6,,,,,,,Pa,Female,,Bachelor degree,White,,Suburban community,,43,Republican Party,
R_1LuhYzGQMTwtP1i,,,,,,,1.4,7.1,8.3,,,,illinois,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,26,Democratic party,
R_2DZVK6Lyyw2o8JI,,,,,,,,,,8.1,6.4,8,tx,Female,,Bachelor degree,Asian,,Suburban community,,58,Independent,
R_2UVDvFNSo2BWwm6,,,,1.2,5,4.8,,,,,,,Pennsylvania,Female,,Bachelor degree,White,,Suburban community,,54,Democratic party,
R_1QfP6WuVzEeWRhX,,,,,,,,,,5.1,9,5.1,PA,Female,,Bachelor degree,White,,City or urban community,,53,Democratic party,
R_sShjTnu3bA6LMkx,8,2.7,8.5,,,,,,,,,,ID,Male,,Graduate degree,White,,Suburban community,,50,Independent,
R_1ImFKc6ZQ9VZRVK,,,,,,,,,,6,3.4,9,new york,Male,,Bachelor degree,White,,Rural community,,31,Republican Party,
R_3exz6RR6R7Z2Fua,2.5,5,7.5,,,,,,,,,,Michigan,Female,,Some college but no degree,White,,Suburban community,,58,Republican Party,
R_2QQaSOOpHPNUe4t,,,,9,9,9,,,,,,,Indiana,Male,,Bachelor degree,White,,Suburban community,,34,Republican Party,
R_31S2tdNRnsA3iNZ,3.6,4.4,5.6,,,,,,,,,,Washington,Male,,Bachelor degree,White,,Suburban community,,30,Independent,
R_21bO5i9WDSBwFWX,9,7.4,8.2,,,,,,,,,,US,Male,,Bachelor degree,White,,Rural community,,30,Republican Party,
R_2xwKJkx9ZydvmyS,,,,,,,1,9,1,,,,Texas,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,57,Republican Party,
R_1Ed1cYROiqaTgak,,,,,,,,,,4,3,8.3,Nebraska,Female,,Some college but no degree,White,,Rural community,,46,Democratic party,
R_bkJygqa7perZ5Dj,,,,,,,1,9,9,,,,Pennsylvania,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,28,Libertarian Party,
R_3Rqqo9RYwUpVF0x,,,,,,,,,,7,6.2,7.9,Texas,Female,,Some college but no degree,White,,Rural community,,19,"Democratic party,Independent",
R_pinVlfUA9WE8sQp,,,,,,,1,9,2.3,,,,NY,Male,,Bachelor degree,White,,Suburban community,,62,Republican Party,
R_3dLK21lu4IKTddE,,,,,,,4.5,5.5,5.3,,,,Texas,Male,,Bachelor degree,White,,Suburban community,,63,Republican Party,
R_10NrznPQEVWJYo0,,,,9,2,6.1,,,,,,,WI,Female,,Some college but no degree,White,,Rural community,,51,Republican Party,
R_31ux4nEd9wwf0nv,,,,5.9,2.1,9,,,,,,,Ohio,Female,,Some college but no degree,White,,Rural community,,29,Independent,
R_4OqdWhkkZMdpKKZ,8,8,8.5,,,,,,,,,,Illinois,Female,,Graduate degree,White,,City or urban community,,24,Democratic party,
R_2BfgsvA3DBsTZTY,,,,,,,3.4,3.9,8.2,,,,Iowa,Male,,Bachelor degree,White,,Rural community,,49,Independent,
R_pslJLVnqll2DdzH,,,,,,,,,,1,7.5,1.8,NC,Other (please specify):,Nonbinary,Graduate degree,White,,Suburban community,,38,Democratic party,
R_3CJhiXaDD5myOxG,8.6,8.5,8.3,,,,,,,,,,USA,Male,,Bachelor degree,Black or African-American,,City or urban community,,30,Republican Party,
R_2v81baBvT7wzTau,4,5.9,6.7,,,,,,,,,,,,,Some college but no degree,Asian,,Suburban community,,31,Other (please specify):,
R_2yjb276p5S7dq30,,,,1,4,8,,,,,,,Missouri,Female,,Bachelor degree,"White,Black or African-American,Asian",,Suburban community,,24,Republican Party,
R_2CeNdtFL9Nf5Ddx,,,,,,,,,,1,8.3,2.9,Texas,Female,,Graduate degree,"Spanish, Hispanic, or Latino",,"Suburban community,Rural community",,30,Democratic party,
R_sXL4KiOvHKLwt69,,,,,,,2,7.6,7.7,,,,Arkansas,Female,,Bachelor degree,Asian,,Rural community,,43,Independent,
R_eVgxiiYXMMpjEu5,,,,,,,,,,1,8,7,New York,Male,,Bachelor degree,Black or African-American,,City or urban community,,24,Independent,
R_BVdY3tQ9BdwerhD,,,,,,,1,4,2.3,,,,Texas,Female,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,25,Democratic party,
R_1IggfoRaV60aJYG,3.2,9,1.2,,,,,,,,,,OH,Female,,Some college but no degree,White,,Rural community,,59,Democratic party,
R_2X0eC4AT7fpnGcw,1,9,9,,,,,,,,,,california,Female,,Graduate degree,Black or African-American,,Suburban community,,40,Democratic party,
R_2fAJzTB9xBbNJzU,,,,6.4,7,4.5,,,,,,,Ny,Male,,Graduate degree,White,,City or urban community,,32,Democratic party,
R_1K1rlvkiseSDDbG,,,,2.9,9,2.6,,,,,,,Louisiana,Female,,Some college but no degree,Black or African-American,,Rural community,,43,Independent,
R_2tfWApLuBWqm2BI,,,,,,,1,5,1,,,,New York,Female,,Bachelor degree,Black or African-American,,Suburban community,,33,Democratic party,
R_3mlep7j02S1VNNt,,,,,,,,,,7.1,2.9,9,georgia,Female,,Bachelor degree,White,,Suburban community,,31,Republican Party,
R_3sA6ejdsoq8n9Id,,,,,,,,,,8.5,3,9,Ohio,Male,,Bachelor degree,White,,Suburban community,,26,Democratic party,
R_8wso5acnGId3csN,,,,,,,2,7,8,,,,California,Male,,Bachelor degree,Asian-American,,Suburban community,,32,Republican Party,
R_3mlNITao96gdbDh,6.7,3.1,6.6,,,,,,,,,,GEORGIA,Female,,Bachelor degree,White,,City or urban community,,45,Republican Party,
R_2uQioECBCtw6qYr,6.1,3.9,5.1,,,,,,,,,,Missouri,Female,,Some college but no degree,White,,Suburban community,,63,Independent,
R_3qvu5BzfY5FnZwO,,,,1,2.8,1.6,,,,,,,New York,Male,,Bachelor degree,Black or African-American,,City or urban community,,24,Democratic party,
R_290r9ibo3EhJP7I,,,,8,4,2,,,,,,,CA,Female,,Graduate degree,White,,Suburban community,,25,Democratic party,
R_VOOoE4D0jGb4DUB,,,,,,,,,,3,4,7,New Mexico,Male,,Some college but no degree,American Indian or Alaskan Native,,City or urban community,,23,Democratic party,
R_eh8E0kW5aeJV6Nz,5.5,5,2.8,,,,,,,,,,llinois,Female,,Bachelor degree,Black or African-American,,Suburban community,,62,Democratic party,
R_0wcKeN8G6Ct1iDv,,,,,,,6.6,9,4,,,,NY,Female,,Bachelor degree,White,,Rural community,,37,Democratic party,
R_7WLwMxXieNT4QRb,,,,,,,,,,7.2,4,8.2,MN,Female,,Bachelor degree,White,,Suburban community,,44,Republican Party,
R_2SwSvgrPlxXm6TV,,,,,,,,,,7.6,3.5,9,CA,Female,,"High school degree or equivalent (e.g., GED)",Asian,,Suburban community,,26,Democratic party,
R_1kHpTQ2JuKfBSi7,,,,7.7,3.2,8.6,,,,,,,Pennsylvania,Female,,Some college but no degree,Black or African-American,,City or urban community,,47,Independent,
R_2RV9x8EXn78Fu8X,1,9,1,,,,,,,,,,Kentucky,Male,,Some college but no degree,White,,Rural community,,31,Independent,
R_2Sejcc9UWLfQQZ7,,,,1.4,8.1,5.7,,,,,,,tennessee,Female,,Some college but no degree,White,,Suburban community,,23,Independent,
R_2RaHu1JwJiYh3mm,,,,,,,,,,1.8,3.1,8,in,Female,,Graduate degree,White,,Suburban community,,42,Republican Party,
R_3lSLffXml2mDJVK,,,,7,7,9,,,,,,,Ohio,Male,,Bachelor degree,White,,Suburban community,,29,Independent,
R_OeOzpft4WYTesAV,,,,,,,1,8.6,7.9,,,,New Jersey,Female,,Some college but no degree,"Spanish, Hispanic, or Latino,Black or African-American",,Suburban community,,33,Independent,
R_2xXh2bPjV0lhLz9,8.1,7.5,7.7,,,,,,,,,,Texas,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,58,Democratic party,
R_zYfPRZ3My43CBAl,,,,,,,,,,7.6,8.1,8,florida,Female,,"High school degree or equivalent (e.g., GED)",Black or African-American,,"City or urban community,Rural community,Other (please specify):",,22,Democratic party,
R_3ma8meQWNNQnpmS,,,,,,,1,8,9,,,,Arizona,Female,,Bachelor degree,White,,City or urban community,,48,Democratic party,
R_1GV6RGpJiGHBFak,,,,1.1,2.7,7.7,,,,,,,Michigan,Female,,Bachelor degree,White,,Rural community,,29,Republican Party,
R_skdjp7LCKu38QN3,7.1,5.8,6.5,,,,,,,,,,illinois,Female,,Some college but no degree,White,,City or urban community,,41,"Democratic party,Independent",
R_30er0avRMCmBqRC,,,,,,,,,,2,9,6,New Jersey,Male,,Associate degree,White,,Suburban community,,27,Republican Party,
R_1IaWG9yQocrVbbT,1.5,6,3.5,,,,,,,,,,Vermont,Male,,Bachelor degree,White,,Suburban community,,26,Republican Party,
R_1PRwz4FcbzIcA1w,,,,,,,6.9,9,9,,,,Texas,Female,,Bachelor degree,Black or African-American,,City or urban community,,38,Democratic party,
R_2CIJomplGXaDwrx,,,,2.7,3.6,3.1,,,,,,,New Jersey,Male,,Bachelor degree,White,,Suburban community,,46,Republican Party,
R_tRJI3uRu4coPmDL,,,,7.4,7.9,7.5,,,,,,,CA,Male,,Bachelor degree,White,,City or urban community,,27,Democratic party,
R_3qF4Lg0LO3aapkn,,,,,,,,,,5.8,6.1,4.1,Ohio,Female,,Graduate degree,Other (please specify):,Mixed,Rural community,,35,Independent,
R_1mOzwey9eZhz9lJ,2,8.5,4,,,,,,,,,,California,Female,,Some college but no degree,White,,Suburban community,,54,Democratic party,
R_2B2PMA5kxYedjNa,,,,,,,6,8,9,,,,FL,Female,,Some college but no degree,White,,Suburban community,,38,Democratic party,
R_6stOGI9uwLWiw2R,,,,4.5,5.1,4.7,,,,,,,Wisconsin,Male,,Bachelor degree,White,,Rural community,,27,Republican Party,
R_3KTJPT0TJvVUXVY,,,,,,,1,9,4,,,,,Female,,Graduate degree,White,,Suburban community,,27,Democratic party,
R_1QDFjkaY7bQ0bU0,,,,,,,6,8,9,,,,Florida,Female,,Bachelor degree,White,,City or urban community,,56,Independent,
R_1P29eNq629Q68Hf,1.5,8.6,3.8,,,,,,,,,,Virginia,Male,,Bachelor degree,White,,Suburban community,,28,Republican Party,
R_PvuCL5g6GA8G4h3,,,,,,,,,,4,7,7,ca,Female,,Associate degree,"Asian,Asian-American",,Suburban community,,50,Democratic party,
R_2DTbob76aNDxOZT,1,9,4,,,,,,,,,,Texas,Female,,Bachelor degree,White,,City or urban community,,40,Independent,
R_pgE2XNPXUdCh5aF,,,,5.2,9,3.5,,,,,,,Missouri,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,55,Republican Party,
R_3KJ9sPkEYYhLBRZ,,,,,,,,,,9,8,9,California,Female,,"High school degree or equivalent (e.g., GED)",Asian,,City or urban community,,19,Democratic party,
R_3ERpbj4YLJPAFCH,1,6.6,1,,,,,,,,,,Wisconsin,Female,,Some college but no degree,White,,City or urban community,,21,Independent,
R_0SXEm734MOyMOGd,,,,9,1,6.6,,,,,,,mt,Male,,Some college but no degree,White,,Suburban community,,43,Republican Party,
R_2rpTrELsHLUVEyO,,,,,,,3.4,6.1,8.5,,,,Utah,Male,,Associate degree,White,,Suburban community,,33,Independent,
R_1jvmPK26I51h98m,1,9,2.6,,,,,,,,,,California,Male,,Bachelor degree,White,,City or urban community,,32,Democratic party,
R_1gb9F8byOlAAynp,,,,,,,,,,3,8,9,Washington,Female,,Bachelor degree,White,,Suburban community,,34,Democratic party,
R_TvJ1J7Fle8gb077,,,,4.1,6.9,6.2,,,,,,,texas,Female,,Bachelor degree,White,,Rural community,,29,Republican Party,
R_2PpwpmUSCZNIGqP,,,,,,,3.2,6.6,7.3,,,,michigan,Female,,Graduate degree,White,,Suburban community,,57,Republican Party,
R_39KfeEIpzrKo7WV,1.7,7.4,8,,,,,,,,,,Colorado,Male,,Associate degree,White,,City or urban community,,29,Libertarian Party,
R_1lAx4wJnMsuZIHV,,,,,,,,,,7.1,3.9,9,Washington,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,29,Democratic party,
R_r7GT1pCGF85FjZ7,,,,8.5,2,4.5,,,,,,,NY,Male,,Bachelor degree,White,,Rural community,,35,Republican Party,
R_QhQKn9aHvtE9wVX,,,,,,,,,,1,9,2.9,Texas,Female,,Some college but no degree,Black or African-American,,Rural community,,41,Democratic party,
R_3KxdxR1p1msJhaH,,,,,,,1,1,1,,,,Ohio,Female,,Some college but no degree,White,,Suburban community,,21,Democratic party,
R_s6Y4MJxOm70G4Jr,,,,7.1,3.1,8.2,,,,,,,Maryland,Female,,Bachelor degree,White,,City or urban community,,23,Democratic party,
R_3M4Ip9i7mvzncWJ,,,,,,,,,,1,5.2,2.7,oklahoma,Female,,Bachelor degree,White,,Suburban community,,46,Democratic party,
R_2BaCKjh4kHdCZ2M,,,,,,,1,6.7,9,,,,Georgia,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,29,Republican Party,
R_21iA5nc2Eu75BTn,9,3,3,,,,,,,,,,Ohio,Male,,Bachelor degree,Other (please specify):,Middle Eastern Descent,Suburban community,,59,Independent,
R_3fiR6vDV0ITODTH,,,,,,,4.2,4.5,9,,,,AZ,Female,,Associate degree,White,,Suburban community,,50,Independent,
R_2fvZ4yCsp8zEomB,,,,,,,,,,9,5,1,Michigan,Male,,Associate degree,White,,City or urban community,,44,Republican Party,
R_22Eq7ZzT6TdXJb7,,,,,,,,,,3.5,5.9,6.8,Texas,Female,,Bachelor degree,American Indian or Alaskan Native,,City or urban community,,25,Democratic party,
R_21B8LNtUxHdEpBe,6,5,6,,,,,,,,,,Arizona,Female,,Some college but no degree,White,,Rural community,,29,Republican Party,
R_vxJPOhzgX1ltb8Z,7,5,9,,,,,,,,,,New York,Male,,Bachelor degree,White,,City or urban community,,40,Democratic party,
R_21BrrJSLZO5k5Cu,,,,,,,6.1,4.5,4.7,,,,UTAH,Female,,Some college but no degree,White,,Suburban community,,28,Republican Party,
R_9NSz0Dd53g2MZPP,,,,1,9,1,,,,,,,WI,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,22,"Democratic party,Independent",
R_10N34HXiOIKLNhH,,,,8,3,6,,,,,,,Florida,Female,,Graduate degree,White,,Suburban community,,57,Democratic party,
R_12L4Z0foV21ytcN,,,,4,5,7,,,,,,,California,Male,,Some college but no degree,Asian,,Suburban community,,34,"Democratic party,Independent",
R_1n7oSxu2l22yrMv,,,,,,,4.1,9,4,,,,Connecticut,Female,,Associate degree,White,,Suburban community,,54,Democratic party,
R_1jIX2C8d2I6GI1w,,,,,,,,,,5.1,6.8,5,New York State,Male,,Graduate degree,White,,Suburban community,,48,Independent,
R_2TvfI6J08Yaxh1t,8.2,6.6,3.8,,,,,,,,,,Georgia,Male,,Associate degree,White,,Suburban community,,30,Democratic party,
R_12DTqqVZKd4Lwn1,,,,1.4,8.2,2.4,,,,,,,New York,Male,,Bachelor degree,Asian,,Suburban community,,25,Democratic party,
R_3L84iCDmX8DxbR0,,,,,,,,,,5.1,9,5.1,Ohio,Female,,Bachelor degree,Black or African-American,,Suburban community,,41,Democratic party,
R_3Eg1VMmnv8gYuoE,4.7,4.1,5.9,,,,,,,,,,Minnesota,Female,,Some college but no degree,White,,Suburban community,,39,Democratic party,
R_3exHHibiX5SSa01,,,,,,,,,,3,2,9,NC,Female,,Some college but no degree,Black or African-American,,Suburban community,,26,Republican Party,
R_BEO1Fg2srn4Vfwd,,,,,,,1,9,9,,,,North Carolina,Female,,Bachelor degree,White,,City or urban community,,26,Democratic party,
R_yECpJM7E99Tk7Xb,,,,2.9,3,9,,,,,,,FL,Female,,Bachelor degree,White,,Suburban community,,60,Other (please specify):,Libertarian
R_24PmbsuzOGbDTlW,7,3,8,,,,,,,,,,CT,Female,,Graduate degree,White,,Suburban community,,48,Democratic party,
R_28ZY6xji8CeJWTn,,,,,,,1,6.2,3.9,,,,Colorado,Male,,Bachelor degree,White,,City or urban community,,23,Democratic party,
R_eaCQNJJEEE6df8Z,3,7.1,6.5,,,,,,,,,,oh,Female,,Some college but no degree,White,,Suburban community,,56,Independent,
R_1hA6tfYZB82Aa2h,,,,2,9,7,,,,,,,Illinois,Female,,Bachelor degree,White,,City or urban community,,46,Democratic party,
R_1IY2OZZ3ZEXapU6,,,,,,,,,,8,4,9,Florida,Male,,Associate degree,White,,Suburban community,,25,Independent,
R_z8RjpiaSvoeOaK5,,,,,,,1.4,4.4,8.6,,,,michigan,Female,,Associate degree,White,,Rural community,,40,Republican Party,
R_6nazVwVbeh95go9,,,,,,,1,8.9,9,,,,TX,Female,,"High school degree or equivalent (e.g., GED)","White,Asian",,Suburban community,,35,Independent,
R_1jNxfAwKxGfVpDA,3,6,7,,,,,,,,,,Kentucky,Male,,Bachelor degree,White,,Suburban community,,42,Independent,
R_1OIRLm6phrZ5kX4,,,,,,,,,,9,1.5,7,Missouri,Male,,Bachelor degree,Other (please specify):,American,Rural community,,29,"Democratic party,Republican Party,Green Party,Libertarian Party,Other (please specify):,Independent",other
R_3gMgoBiFG4sLqtl,,,,,,,,,,9,1,1,IL,Female,,Associate degree,White,,Rural community,,36,Independent,
R_Ptgdo1H4hDokLCN,,,,,,,2.8,8,9,,,,Massachusetts,Male,,Graduate degree,White,,Suburban community,,46,Green Party,
R_3qNZJNeoRwJ5OHN,,,,2.9,4.1,8.7,,,,,,,Michigan,Female,,Bachelor degree,White,,Suburban community,,49,Independent,
R_3nTXcNRGadYxrSa,,,,8,1.5,9,,,,,,,Ohio,Female,,Some college but no degree,White,,Suburban community,,22,Democratic party,
R_1hYKf7QiP7ARdrC,7.3,7.4,8.8,,,,,,,,,,Ny,Female,,Bachelor degree,White,,Suburban community,,31,Democratic party,
R_2cupzEb3yMtIcXn,,,,,,,,,,7,4,4.4,Virginia,Female,,Some college but no degree,White,,Suburban community,,32,Independent,
R_26bCV52P8PqecBE,1.2,8.9,6.7,,,,,,,,,,Pennsylvania,Female,,Bachelor degree,White,,Suburban community,,45,Republican Party,
R_272tWuppOkoDYni,,,,,,,1,3,6.1,,,,Tennessee,Male,,Bachelor degree,White,,City or urban community,,35,Republican Party,
R_a4Qvvz3embVThFT,,,,2,4.1,7,,,,,,,Maine,Female,,Some college but no degree,White,,City or urban community,,36,Republican Party,
R_2bmmTiOwuUak9jz,,,,8.1,3,8.1,,,,,,,illinois,Male,,Some college but no degree,White,,City or urban community,,45,Republican Party,
R_3IRfpRU4BTlYZxT,2,9,4,,,,,,,,,,Illinois,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,35,Independent,
R_oZVaXUxcdfIkmmR,7,6,9,,,,,,,,,,New Mexico,Female,,Bachelor degree,White,,Rural community,,51,Independent,
R_C9pgd4qFzqtNyDv,,,,,,,,,,9,2.1,6.3,Florida,Male,,Some college but no degree,White,,Suburban community,,49,Libertarian Party,
R_3rNVm2KVZs9uNSf,,,,,,,1,7,9,,,,CA,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,City or urban community,,38,Democratic party,
R_3n2k6bAMGMb2j8N,,,,,,,1,8.7,8.9,,,,Tennessee,Male,,Bachelor degree,White,,Suburban community,,37,Republican Party,
R_3nxyMQzxzOfzIBE,,,,3,4.1,5,,,,,,,California,Male,,Bachelor degree,Asian,,Suburban community,,57,Republican Party,
R_PtWyNKXsjWTdMl3,7.4,1,9,,,,,,,,,,IL,Female,,Some college but no degree,White,,Suburban community,,33,Democratic party,
R_3PUmeTdaibSWLYu,,,,,,,,,,1,9,1,,Female,,Bachelor degree,Asian-American,,City or urban community,,,Democratic party,
R_1mKHLPnNIGOg7JM,,,,9,1.4,5,,,,,,,Florida,Female,,Bachelor degree,White,,Suburban community,,24,Republican Party,
R_pJzd3Iiwq6RzPnb,,,,,,,,,,1,9,1,Florida,Female,,Some college but no degree,White,,Suburban community,,28,Republican Party,
R_TqlhguzS2d4CcpP,,,,,,,1,8.9,1,,,,New Jersey,Female,,Bachelor degree,White,,Suburban community,,43,Democratic party,
R_1pXz6q5aGl7XIlm,,,,,,,,,,9,4.1,6.2,Georgia,Male,,Bachelor degree,White,,Suburban community,,52,Republican Party,
R_sZ2xogUapwfvP9L,8.3,5.8,6.8,,,,,,,,,,tx,Male,,Bachelor degree,White,,City or urban community,,66,Republican Party,
R_3r1ZOhwqLZD6V2V,,,,,,,1,9,1,,,,Michigan,Female,,Some college but no degree,Black or African-American,,City or urban community,,20,Independent,
R_3EsQVAmWVnEqyM3,,,,1,8.9,1,,,,,,,NM,Female,,"High school degree or equivalent (e.g., GED)","Spanish, Hispanic, or Latino",,City or urban community,,53,Democratic party,
R_2zMyZYQ7pBLCFLI,,,,,,,,,,2,8,2,fl,Male,,Some college but no degree,White,,City or urban community,,51,Democratic party,
R_3qKxNTfSrnUYNTo,,,,9,1,9,,,,,,,California,Male,,Some college but no degree,White,,Suburban community,,23,Republican Party,
R_3PFRNhlisnMSyxj,1,9,7.7,,,,,,,,,,california,Male,,"High school degree or equivalent (e.g., GED)","Spanish, Hispanic, or Latino,White",,City or urban community,,29,Democratic party,
R_ebKs6KDGTp6d5fj,,,,,,,6,2.4,3.8,,,,maryland,Male,,Some college but no degree,White,,Suburban community,,32,Independent,
R_xfnSrgRxEdyShfH,1.7,8,6.7,,,,,,,,,,Maryland,Male,,Graduate degree,White,,Suburban community,,35,Independent,
R_z2wmrX0jaV8cAo1,,,,5.1,5.1,9,,,,,,,Alabama,Female,,Bachelor degree,White,,City or urban community,,71,Republican Party,
R_UaTpFo9r0wuvg2Z,,,,,,,,,,7.1,6.6,8,Oregon,Female,,Some college but no degree,White,,Suburban community,,23,Democratic party,
R_AEYYKTqWaS3JSZX,,,,,,,1.2,7,8.2,,,,virginia,Female,,Bachelor degree,Asian,,Suburban community,,28,Democratic party,
R_1ruk2cShavmSAmQ,1,9,9,,,,,,,,,,,Female,,Bachelor degree,"Spanish, Hispanic, or Latino",,City or urban community,,26,Democratic party,
R_3FKcrLKO25Ase2d,,,,4.7,1.6,8.1,,,,,,,Indiana,Male,,Bachelor degree,White,,Suburban community,,46,Republican Party,
R_2TSO2pd90gl6iDH,,,,,,,5.1,5.8,4.7,,,,florida,Male,,Some college but no degree,White,,Rural community,,30,Republican Party,
R_ZftOdbQQ5GDE7NT,1,1,3.5,,,,,,,,,,CA,Male,,Associate degree,White,,City or urban community,,46,Independent,
R_1JEcSiGRZJRii3M,,,,,,,,,,7,9,7,Florida,Male,,Some college but no degree,White,,City or urban community,,32,Republican Party,
R_21huAfvNtQIDbWy,,,,6,6,9,,,,,,,Iowa,Male,,Bachelor degree,White,,Suburban community,,33,Independent,
R_2bTaho4DWGC1Y6q,,,,,,,1.9,9,3.3,,,,AL,Female,,"High school degree or equivalent (e.g., GED)",Black or African-American,,City or urban community,,56,Democratic party,
R_3puuSP7mfFpc9O2,,,,,,,1.5,6.2,8.4,,,,Arizona,Male,,Bachelor degree,White,,Suburban community,,65,Republican Party,
R_1Nzy8CkPxdhQxmK,6.9,4,7.3,,,,,,,,,,ca,Male,,Graduate degree,White,,City or urban community,,36,Republican Party,
R_Q5MPG2LgyAq1H4B,,,,,,,,,,1,3,8,FL,Female,,Graduate degree,White,,City or urban community,,31,Republican Party,
R_247AweT2plZT1e2,,,,6,9,9,,,,,,,Alabama,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,27,Democratic party,
R_3MtbfWmFZ2iZtcv,1.9,6.1,4.1,,,,,,,,,,OR,Male,,Bachelor degree,White,,City or urban community,,48,Democratic party,
R_6x3oZMKZdaqWlMt,,,,,,,2,9,2,,,,California,Female,,Graduate degree,White,,City or urban community,,66,Democratic party,
R_vekDDGSKXVKzYxb,,,,5,9,2.1,,,,,,,Texas,Female,,Associate degree,White,,Suburban community,,51,Republican Party,
R_3F3ZbXIrGQBN9Sd,,,,,,,,,,1,9,1,Florida,Female,,Some college but no degree,White,,Rural community,,32,Independent,
R_eeul5pKv2YA7pa9,1,8,8,,,,,,,,,,Maryland,Female,,Bachelor degree,White,,Rural community,,50,Republican Party,
R_3jViAGi9yiHJNaA,,,,1,9,9,,,,,,,Florida,Male,,Bachelor degree,"White,Black or African-American,Native Hawaiian or other Pacific Islander",,Suburban community,,30,Democratic party,
R_ZfO6A1BEQOuyUkp,,,,,,,4.1,2.8,3.9,,,,Arizona,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,45,Republican Party,
R_1o7IHVydCrsxK3T,2.6,5.7,4.2,,,,,,,,,,California,Male,,Bachelor degree,Asian,,City or urban community,,26,Democratic party,
R_bNlgAtF6LWb4J6F,,,,,,,,,,1.3,3.2,6,California,Female,,Graduate degree,White,,City or urban community,,30,Democratic party,
R_3ITerWcODq6YTG1,,,,1.4,3.3,8,,,,,,,California,Male,,Bachelor degree,White,,City or urban community,,47,Democratic party,
R_3JhgqCZs0f591AB,,,,,,,,,,9,1,1,South Carolina,Male,,Bachelor degree,White,,Suburban community,,61,Independent,
R_27dk8NwLq1fhLeK,,,,5,9,1,,,,,,,ny,Male,,Associate degree,Asian,,"City or urban community,Suburban community",,20,Libertarian Party,
R_SVqZNkE7ae847M5,,,,,,,3.3,4,7.6,,,,California,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,41,Democratic party,
R_1CxyPxB36OJ6whs,,,,,,,1,9,9,,,,texas,Female,,Associate degree,White,,City or urban community,,26,Democratic party,
R_1OIEXDJAzTnf8k8,,,,,,,,,,3,9,6.1,nevada,Male,,Some college but no degree,"Spanish, Hispanic, or Latino",,Suburban community,,20,Independent,
R_xnDZrmzjiGh0x4l,,,,8,1.1,8.5,,,,,,,la,Female,,Graduate degree,White,,Rural community,,45,Republican Party,
R_3snqwSIyPhMkfUk,,,,,,,1,9,9,,,,Oregon,Female,,Bachelor degree,White,,City or urban community,,43,Democratic party,
R_O23AQ5PryJHujZL,1,7.3,7.8,,,,,,,,,,IA,Female,,Bachelor degree,White,,Suburban community,,23,Republican Party,
R_3F4cTtHOW89m8Jn,6,4,5,,,,,,,,,,Michigan,Female,,Graduate degree,White,,Suburban community,,49,Democratic party,
R_2aDkdhMm2ps0RDv,,,,1,3,5,,,,,,,South Carolina,Male,,Some college but no degree,White,,Suburban community,,22,Republican Party,
R_2B5xPWzOncJJFtz,,,,,,,,,,7.5,3,8,California,Male,,Some college but no degree,"Asian,Asian-American",,City or urban community,,42,Democratic party,
R_1f2Znoz8XPxUMDU,,,,4,9,6.1,,,,,,,OR,Female,,Associate degree,White,,Rural community,,37,Republican Party,
R_08LlWUp3iuBYSIN,,,,,,,,,,8,2,7,Texas,Female,,Bachelor degree,White,,City or urban community,,61,Republican Party,
R_2U5ejsMclhK3Bap,,,,,,,,,,8.2,8.4,7.9,USA,Male,,Bachelor degree,Black or African-American,,Suburban community,,30,Republican Party,
R_3hsBtqgeIVwHl5N,1,5.1,2.7,,,,,,,,,,SD,Male,,Bachelor degree,White,,Rural community,,35,Democratic party,
R_3L7RLZjsJDpw27K,6.3,5.4,2.9,,,,,,,,,,Me,Female,,Bachelor degree,White,,Rural community,,22,Democratic party,
R_2asne28ehzWPWJ1,,,,,,,1,9,8,,,,New Jersey,Female,,Some college but no degree,White,,Suburban community,,41,Independent,
R_1DvPZ0p3z5iYohD,,,,,,,1.8,4.5,8.5,,,,New Mexico,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,Suburban community,,51,Independent,
R_2SfskVw8y78f2yC,,,,,,,2.1,8.2,8.2,,,,virginia,Male,,Bachelor degree,Asian,,Suburban community,,38,Republican Party,
R_xc213CGfKifgz2F,,,,2.4,3.5,2.2,,,,,,,oh,Male,,Associate degree,White,,Suburban community,,35,Independent,
R_1NrZkNpq3AAH60s,7.6,7.3,6.2,,,,,,,,,,Illinois,Female,,Bachelor degree,White,,City or urban community,,32,Independent,
R_cMEWdc94dY0RmNj,,,,,,,1,9,4.1,,,,Texas,Female,,Bachelor degree,"Spanish, Hispanic, or Latino",,City or urban community,,41,Democratic party,
R_2aWuuX0mvYKXLkJ,,,,,,,,,,9,1.1,6,Florida,Female,,Bachelor degree,White,,City or urban community,,55,Republican Party,
R_1FxpAZmiOxjdRYi,,,,2.9,9,8.2,,,,,,,KS,Male,,Graduate degree,White,,Suburban community,,29,Republican Party,
R_2VPClc0r1iONta9,,,,,,,,,,1,9,1,Connecticut,Male,,Bachelor degree,Black or African-American,,Suburban community,,51,Democratic party,
R_1TfGTzNeMYp3wJ3,,,,,,,1.5,6.5,9,,,,Wisconsin,Male,,Graduate degree,White,,Suburban community,,31,"Democratic party,Independent",
R_3QQuz5BK9nAFNPM,1,1,1,,,,,,,,,,ca,Female,,Graduate degree,"Spanish, Hispanic, or Latino",,"City or urban community,Suburban community",,27,Democratic party,
R_CfCArIyuJtwGAiB,,,,8,1,9,,,,,,,Florida,Male,,Bachelor degree,White,,Suburban community,,42,Democratic party,
R_1LHSQwmvyN5NyZQ,,,,,,,,,,6.4,4,8,ND,Female,,Bachelor degree,White,,Rural community,,25,Democratic party,
R_szcLi53YKIxUnvP,,,,1.8,7.1,5.1,,,,,,,Florida,Female,,Some college but no degree,Black or African-American,,City or urban community,,24,Democratic party,
R_1jIIzeOSnu6TOFn,,,,,,,,,,1,9,1,California,Female,,Some college but no degree,White,,City or urban community,,20,Independent,
R_3fwaIP1piqV3w0V,5,5,8,,,,,,,,,,NJ,Female,,Graduate degree,Black or African-American,,Suburban community,,33,Other (please specify):,Democratic Socialist
R_2VC72kQom0MZhlE,,,,,,,3,6,8,,,,TX,Male,,Some college but no degree,White,,Rural community,,28,Democratic party,
R_7Um4EOYrPXpbnc5,,,,,,,1.2,6.9,9,,,,Michigan,Male,,Bachelor degree,Asian,,Suburban community,,40,Democratic party,
R_3dM8UV3EkNgXHtT,1,9,1,,,,,,,,,,Pennsylvania,Female,,Bachelor degree,White,,City or urban community,,42,Democratic party,
R_eXTCXoUmXYAm7mx,,,,1,9,5,,,,,,,Michigan,Female,,Bachelor degree,Black or African-American,,City or urban community,,31,Democratic party,
R_Wjpj382OrKd7O01,,,,,,,,,,1.1,9,1,Florida,Male,,Associate degree,"Spanish, Hispanic, or Latino",,City or urban community,,27,Democratic party,
R_3prmAQin7AesixR,,,,3.6,3.7,5.4,,,,,,,California,Male,,Bachelor degree,Asian,,Suburban community,,24,Independent,
R_2DN3VQMQLkJtOYu,,,,8,6,9,,,,,,,ohio,Female,,Associate degree,White,,Suburban community,,39,Independent,
R_1odTWXyLnTxvcql,,,,,,,,,,1,8,5,California,Female,,Bachelor degree,Asian,,City or urban community,,37,Republican Party,
R_AzJWIo6vVvqiLQt,6.5,8,9,,,,,,,,,,CA,Male,,Bachelor degree,Black or African-American,,Suburban community,,25,Democratic party,
R_3fjJ3SLtuhjud3Z,,,,,,,3,5.1,4.1,,,,California,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,Suburban community,,23,Independent,
R_25WOTbBAXrenIsi,6.5,8.2,5.9,,,,,,,,,,Nj,Female,,Some college but no degree,White,,Suburban community,,25,Independent,
R_3kGTgUpDzAYtCIW,,,,,,,,,,1.1,7.1,1.3,IN,Female,,Some college but no degree,White,,City or urban community,,32,Republican Party,
R_3nUDLkwXcL0lThU,,,,,,,3,4,3.6,,,,MI,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,39,Independent,
R_2AEkhmKzD5wL8MW,,,,,,,8.1,8.1,8.1,,,,Michigan,Female,,Bachelor degree,White,,City or urban community,,23,Democratic party,
R_2DTvNUpd7OwtgZS,,,,,,,9,9,9,,,,Utah,Male,,Some college but no degree,White,,Suburban community,,35,Republican Party,
R_22Wag5sVn0ZgF1b,,,,,,,1,5.1,1.5,,,,texas,Female,,Some college but no degree,White,,City or urban community,,24,Independent,
R_2BsrEl3LA5kJLjk,,,,,,,,,,9,2,7,MS,Male,,Bachelor degree,White,,Suburban community,,48,Republican Party,
R_3R8DECVzL7DptyE,,,,9,1,9,,,,,,,New Hampshire,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,27,Republican Party,
R_ZdC9ihw4vu2tgg9,8,8.7,7.1,,,,,,,,,,Illinois,Female,,Bachelor degree,Black or African-American,,Suburban community,,56,Democratic party,
R_1Lo0N636YVIbfbS,1.5,3.5,7.3,,,,,,,,,,California,Male,,Some college but no degree,White,,Suburban community,,34,Independent,
R_263ZRNHapHKBhLd,,,,,,,,,,3.2,5.1,6,MN,Female,,Bachelor degree,Black or African-American,,Rural community,,22,Democratic party,
R_27KcKzWDAW4YMOq,,,,1,9,1,,,,,,,Tennessee,Male,,Associate degree,Black or African-American,,Rural community,,33,Republican Party,
R_1hBhWwOmOEBXkSW,9,2.9,6.2,,,,,,,,,,CA,Female,,Bachelor degree,White,,Suburban community,,58,Independent,
R_bgyBOXHUQXWxWKt,,,,8,6.6,6.8,,,,,,,TEXAS,Male,,Bachelor degree,White,,Rural community,,24,Green Party,
R_2aESnznejKMQY9o,,,,,,,,,,8.3,2.7,9,Minnesota,Female,,Bachelor degree,White,,Suburban community,,31,Democratic party,
R_xnl9PZQqbic2Rqh,,,,,,,8.2,9,9,,,,Nevada,Male,,Some college but no degree,White,,City or urban community,,34,Democratic party,
R_3IXgHPaOQfU98k4,,,,1,9,1,,,,,,,Arizona,Female,,Some college but no degree,White,,City or urban community,,70,Independent,
R_cuOD7QyjAtXw0Ex,,,,,,,2,8,8.1,,,,California,Female,,Bachelor degree,White,,City or urban community,,24,Independent,
R_3DwsldKmDh41QWb,2,9,5.1,,,,,,,,,,PA,Female,,Bachelor degree,White,,Suburban community,,41,Independent,
R_300ItjKAz01AtUb,9,7,9,,,,,,,,,,Colorado,Male,,Some college but no degree,White,,Suburban community,,36,Independent,
R_3F5vp5uhGuevtW6,,,,,,,,,,7,4,8,texas,Male,,Some college but no degree,White,,Suburban community,,35,Republican Party,
R_2YidHGehCLpl8Nc,,,,7.7,1.8,7.1,,,,,,,Illinois,Male,,Graduate degree,Asian,,Suburban community,,29,Independent,
R_1LAv4DWCTS59abe,,,,,,,1,8,8.9,,,,Missouri,Female,,Associate degree,White,,City or urban community,,42,Republican Party,
R_2zuSqfqfhBF4Xap,,,,,,,,,,3.6,8.8,6.8,MO,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,31,Independent,
R_2txHqSlxa3KHsX6,,,,,,,,,,7,8.3,3.1,Ga,Female,,Bachelor degree,Black or African-American,,Suburban community,,40,Democratic party,
R_1q3cTZO0dEdL7oP,1,5.1,3,,,,,,,,,,Pennsylvania,Female,,Associate degree,White,,Suburban community,,61,Democratic party,
R_2fe5S37abm72kYZ,,,,1.2,4,5.5,,,,,,,illinois,Male,,Bachelor degree,White,,Rural community,,39,Independent,
R_2ARwkHXWfj1bWLH,4,6,6.5,,,,,,,,,,Alabama,Male,,Bachelor degree,White,,Suburban community,,29,Independent,
R_1rMpNczaUapNpqd,,,,,,,,,,1,7.3,3.5,Oregon,Female,,Some college but no degree,"White,Black or African-American",,City or urban community,,40,Democratic party,
R_3NNV6Sy6ZWnLL4Q,,,,6.1,9,6.5,,,,,,,Tn,Male,,Some college but no degree,White,,City or urban community,,25,Democratic party,
R_Ulj44W0iw0mVvKF,,,,,,,,,,1.9,9,1.3,NC,Male,,Bachelor degree,Asian,,Suburban community,,38,Democratic party,
R_2qxTHG6wLtmZ5rC,,,,,,,2.5,4.5,8,,,,California,Female,,Some college but no degree,White,,Suburban community,,53,Democratic party,
R_3k7BmEXoLpt1Qy1,5.3,4.8,5.4,,,,,,,,,,MI,Male,,"High school degree or equivalent (e.g., GED)",Black or African-American,,Suburban community,,25,Democratic party,
R_3yi24XrGqdY6WRP,,,,,,,,,,3,6,5.5,MS,Female,,Bachelor degree,White,,Suburban community,,29,Democratic party,
R_3QLSSosrVMyuWLO,,,,5.1,5.1,5.1,,,,,,,Michigan,Female,,Associate degree,White,,Suburban community,,21,Republican Party,
R_XBo84lCaMlBhh85,,,,,,,1,9,2.2,,,,california,Female,,Bachelor degree,Asian,,Suburban community,,54,Republican Party,
R_1oeggBemr1Z2qLp,,,,,,,,,,9,9,9,Washington,Female,,Associate degree,White,,Suburban community,,39,Republican Party,
R_PwbUglBKjYY3GV3,,,,1,9,6,,,,,,,,Female,,Associate degree,"White,Asian",,Suburban community,,27,Democratic party,
R_1f13DOxIgw6tEDs,3,6,9,,,,,,,,,,Texas,Female,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,42,Democratic party,
R_2SGoxIBom5bwFuS,,,,,,,1,9,8.7,,,,,Female,,Bachelor degree,,,Suburban community,,32,Republican Party,
R_3oBetaEkAhlqKpB,,,,3,9,8,,,,,,,CA,Female,,Bachelor degree,Asian-American,,Suburban community,,48,Democratic party,
R_2AHHr1FOmEPvg80,1,5,9,,,,,,,,,,Kansas,Male,,Bachelor degree,Asian,,City or urban community,,23,Democratic party,
R_1OHyaH1TIzgeNbB,,,,,,,,,,6.2,6.2,4.4,tx,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,41,Democratic party,
R_290NcGDDF7bri2O,,,,,,,1,9,5,,,,Nevada,Male,,Some college but no degree,Asian,,City or urban community,,22,Democratic party,
R_3GkRtaFFHajNYSQ,4,6,8,,,,,,,,,,New York,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,37,Independent,
R_22wQgVsQ4g19NXP,,,,9,4.8,9,,,,,,,texas,Female,,Some college but no degree,White,,Suburban community,,32,Independent,
R_1GOm0HhJkdWgSAe,,,,,,,1.6,6.8,8,,,,TX,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,City or urban community,,31,Democratic party,
R_XFGDbRSc4wXBWJb,,,,7.9,3,6.1,,,,,,,California,Male,,Bachelor degree,"Spanish, Hispanic, or Latino,White",,Suburban community,,36,Independent,
R_3QJjsp2qjkwmOHm,1,9,1,,,,,,,,,,Pennsylvania,Female,,Associate degree,White,,Suburban community,,22,Democratic party,
R_33qjKE5QZKNYrgC,,,,,,,,,,2.9,9,4.6,Colorado,Female,,Some college but no degree,White,,City or urban community,,37,Democratic party,
R_24la9VOnO9frPsH,,,,,,,,,,1.9,4.1,9,Oklahoma,Female,,Bachelor degree,Asian,,City or urban community,,24,Democratic party,
R_28Cb53z7xgy45X4,,,,,,,7.5,6,6,,,,Georgia,Male,,Bachelor degree,White,,Suburban community,,23,Republican Party,
R_1eOVhWpIzm4uydI,,,,,,,1.1,4.5,8.5,,,,CA,Male,,Graduate degree,White,,Suburban community,,38,Libertarian Party,
R_3lzXVsKKmyWw1oQ,,,,9,9,9,,,,,,,California,Female,,Some college but no degree,White,,Suburban community,,59,Libertarian Party,
R_Wd3KBkjb4aXaNwZ,1,9,5,,,,,,,,,,connecticut,Male,,Associate degree,White,,Suburban community,,41,Republican Party,
R_8udyXkNJDoIGnhT,8.5,1,7,,,,,,,,,,Florida,Male,,Bachelor degree,White,,Suburban community,,33,Republican Party,
R_20VBBLQ8YjPV4bm,,,,,,,,,,4,6.1,4.1,MN,Female,,Bachelor degree,White,,Suburban community,,23,Republican Party,
R_AcITageyGFhdeFP,,,,3.2,8.5,4.3,,,,,,,PA,Female,,Some college but no degree,White,,Suburban community,,20,Democratic party,
R_1DMVrwCha3ViSQX,,,,,,,,,,4.2,4,7,arizona,Female,,Bachelor degree,White,,Suburban community,,32,Democratic party,
R_3JCKKAgzDV80PFr,,,,6,4,7,,,,,,,South Carolina,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,33,Democratic party,
R_Os902qtsIDo2DOp,9,9,9,,,,,,,,,,California,Male,,Bachelor degree,Black or African-American,,Suburban community,,29,Republican Party,
R_2Pq9gVp7wgUmYHd,2.2,6.7,6.2,,,,,,,,,,Connecticut,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,21,Democratic party,
R_2uxDK6sUc9ZmfCC,,,,,,,8.8,8.8,8.9,,,,USA,Male,,Bachelor degree,Black or African-American,,City or urban community,,30,Republican Party,
R_2wpBzyILq9Q9GLn,,,,,,,2,6.3,9,,,,California,Female,,Bachelor degree,"Spanish, Hispanic, or Latino,American Indian or Alaskan Native",,Suburban community,,55,Independent,
R_1hMdbiYmGPMHaKv,,,,7,1,9,,,,,,,New Jersey,Male,,Some college but no degree,White,,Suburban community,,41,Independent,
R_TwpnqGl6AMtZHQR,,,,,,,,,,1.7,9,2.9,Illinois,Female,,Some college but no degree,"Spanish, Hispanic, or Latino,White",,Rural community,,34,Democratic party,
R_1QB0ioI6dHNnC1B,,,,,,,9,9,9,,,,FL,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,34,Other (please specify):,anarcho-capitalist
R_1dGJ9j6Fjaj2NNT,,,,1.9,8.2,1,,,,,,,MD,Male,,Bachelor degree,Black or African-American,,City or urban community,,22,Democratic party,
R_tQGfFd7Jy6toHCN,,,,,,,3.5,6.5,9,,,,MI,Female,,Associate degree,White,,Suburban community,,25,Independent,
R_1HySTW1r1sCcWSB,7.9,5,8.5,,,,,,,,,,Illinois,Male,,"High school degree or equivalent (e.g., GED)",White,,"City or urban community,Suburban community",,30,Democratic party,
R_O3jaIsVjZalfAad,,,,,,,1.6,3.3,8.1,,,,alaska,Female,,Bachelor degree,White,,Suburban community,,24,Democratic party,
R_3rMMzrSNAqQpQUY,,,,,,,,,,1,9,6.5,Missouri,Male,,Bachelor degree,Black or African-American,,Suburban community,,44,Independent,
R_31XFukNrpBdGsQv,,,,,,,,,,7.5,3,9,Alabama,Female,,Associate degree,White,,Rural community,,26,Democratic party,
R_3HTvfgOnX24yiHv,,,,6.1,5.7,3.3,,,,,,,CALIFORNIA,Female,,"High school degree or equivalent (e.g., GED)",Asian,,City or urban community,,22,Independent,
R_1JJgjluMaHO8keQ,,,,7.8,5.3,7.6,,,,,,,AZ,Female,,Some college but no degree,White,,City or urban community,,22,Democratic party,
R_DLRr6jeSWWUWnS1,,,,,,,,,,2.9,7.2,2.9,California,Female,,Bachelor degree,Asian,,City or urban community,,50,Democratic party,
R_1Imepnc7WEDaTkJ,,,,,,,,,,9,5,9,Michigan,Female,,Bachelor degree,"White,American Indian or Alaskan Native",,City or urban community,,47,Other (please specify):,Jeffersonian Republican
R_A7lbziDkQ4OMnVn,2.8,3.9,9,,,,,,,,,,Virginia,Male,,Associate degree,American Indian or Alaskan Native,,Suburban community,,63,Independent,
R_2ebugIZVCrdUFLX,,,,,,,2,7.5,7,,,,NC,Male,,Bachelor degree,Asian,,Suburban community,,26,Independent,
R_URBE3KK221YUteF,,,,1,7.2,7.4,,,,,,,Oregon,Female,,Associate degree,White,,Rural community,,49,Green Party,
R_2sU6EY0Av6cVdEc,,,,,,,2,9,9,,,,New york,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,34,Democratic party,
R_1gpSxTjk6Pi0bAf,8,1,1,,,,,,,,,,NY,Female,,Bachelor degree,White,,Rural community,,46,Independent,
R_3phiAyLoAnuwMgv,6.6,6.1,6.2,,,,,,,,,,california,Female,,Some college but no degree,White,,Suburban community,,29,Democratic party,
R_1n9BJTVHboVAFUd,,,,,,,,,,9,2.5,9,MASS,Male,,Some college but no degree,White,,Suburban community,,35,Green Party,
R_3PGB9qSpvejRIhH,,,,,,,1,5.2,4.8,,,,NY,Female,,Bachelor degree,White,,City or urban community,,53,Democratic party,
R_2tbsza2X71VhxSN,,,,1,9,1,,,,,,,New Jersey,Male,,Some college but no degree,White,,Suburban community,,18,"Libertarian Party,Independent",
R_10NKl49IZ1txlnP,,,,,,,2,9,5,,,,Florida,Female,,Bachelor degree,Black or African-American,,City or urban community,,36,Democratic party,
R_8iihnXwdqNWehFv,,,,,,,,,,1,9,2.3,Texas,Male,,Associate degree,Black or African-American,,Rural community,,37,Independent,
R_1GPTbLqgimBZqDg,4,4.1,9,,,,,,,,,,california,Female,,Graduate degree,White,,Suburban community,,25,Republican Party,
R_6sCkyGaoXzQshi1,,,,1,6,6,,,,,,,Texas,Male,,Associate degree,White,,Suburban community,,38,Independent,
R_2eaj6GFq42hDhAz,2.3,9,6.4,,,,,,,,,,Maryland,Female,,Some college but no degree,White,,Suburban community,,38,Democratic party,
R_1Nfwk0RLrPQmnnn,,,,,,,,,,8.4,1.1,1,Texas,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,25,"Republican Party,Libertarian Party",
R_RE79kw1Bh1z9Chz,,,,1,7.7,9,,,,,,,Oregon,Female,,Associate degree,Asian,,City or urban community,,23,Democratic party,
R_U9qihDyuWkgXl7P,,,,,,,7,2,3,,,,Illinois,Male,,Bachelor degree,White,,Rural community,,39,Independent,
R_27OuOlPEkB8gVPp,,,,8.3,7.7,7.9,,,,,,,GEORGE,Male,,Graduate degree,White,,City or urban community,,30,Democratic party,
R_1myLbrGzikhGY8j,,,,,,,,,,5.5,7.7,4.8,oregon,Male,,Associate degree,White,,Suburban community,,62,Democratic party,
R_cBhliMi0AqyTeJr,,,,,,,1,9,8.1,,,,Texas,Male,,Bachelor degree,White,,City or urban community,,37,Democratic party,
R_1H7shHYimkDtRdA,1.8,1.8,7.9,,,,,,,,,,NE,Male,,Graduate degree,White,,Suburban community,,39,Republican Party,
R_21EsOnXsTq5Im9s,3.8,4.8,8,,,,,,,,,,California,Male,,Bachelor degree,White,,Suburban community,,26,Democratic party,
R_zZMkJ2s9tgeOO6l,,,,,,,,,,8.5,3,7,Arizona,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,50,Democratic party,
R_2upphUizgR6Lx8E,,,,9,1,1,,,,,,,wisconsin,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,50,Independent,
R_1FDJvbOxB5oZpSj,,,,5.7,4.1,6.7,,,,,,,North Carolina,Female,,Associate degree,White,,Suburban community,,28,Democratic party,
R_3lMpGBxc24zcoXZ,1.9,3.1,8.7,,,,,,,,,,GA,Female,,Bachelor degree,Other (please specify):,Mixed Race,Suburban community,,23,Democratic party,
R_vIXVvzmSQN50c8h,,,,,,,1,1.9,9,,,,North Dakota,Female,,Some college but no degree,White,,City or urban community,,47,Independent,
R_3F23O5RYklaEmlK,,,,,,,3,4.5,5.1,,,,alabama,Female,,Associate degree,White,,Suburban community,,23,Republican Party,
R_2azztyf4pQ7TY9N,,,,,,,,,,6.4,8,7.9,MISSOURI,Female,,Bachelor degree,White,,Suburban community,,30,Independent,
R_1liTyDYTTNOgDIL,2,8.8,4,,,,,,,,,,illinois,Male,,Bachelor degree,White,,Suburban community,,34,Independent,
R_2dMRCapz0evbDnw,,,,1.5,7.5,4.1,,,,,,,new york,Female,,Some college but no degree,Black or African-American,,City or urban community,,40,Democratic party,
R_122Yguhxnll1qWg,,,,,,,1.5,8,8.5,,,,Ohio,Female,,Bachelor degree,White,,Suburban community,,27,Independent,
R_3342yAzBNBODFk1,,,,,,,,,,3.2,3.9,8.2,IN,Male,,Some college but no degree,Asian,,Suburban community,,54,Democratic party,
R_1GOXETI9hdcatyx,,,,,,,4,5,4.5,,,,Florida,Male,,Some college but no degree,White,,Suburban community,,34,Democratic party,
R_3GD1DDZOc2q9r0X,,,,3.4,9,6.7,,,,,,,Oklahoma,Male,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,32,Republican Party,
R_31XDk5ysxzrMWNr,2,7,9,,,,,,,,,,Georgia,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,47,Republican Party,
R_1i9IcuJKpis81P2,,,,6,4.5,3,,,,,,,Texas,Female,,Associate degree,White,,Suburban community,,22,Independent,
R_2BfdJjY7BNf0hlU,,,,,,,,,,7,7.4,6.9,us,Male,,Bachelor degree,White,,City or urban community,,30,Democratic party,
R_3sdKvWNI5xzqdga,,,,,,,3.9,4.9,9,,,,WA,Female,,Bachelor degree,Asian-American,,City or urban community,,22,Democratic party,
R_2ebw0wNmP7hONWA,1,8.5,9,,,,,,,,,,California,Male,,Graduate degree,"Spanish, Hispanic, or Latino",,Suburban community,,31,Democratic party,
R_sS9aUQ27Q0cjMkx,,,,,,,1,9,8.1,,,,New York,Male,,Some college but no degree,Black or African-American,,City or urban community,,21,Democratic party,
R_T6OvcOdsDu9Zzpv,,,,1,7,3.5,,,,,,,Maryland,Male,,Some college but no degree,"White,Black or African-American",,Suburban community,,49,Democratic party,
R_3P7eU4Dy3CnBsHF,1,9,5.1,,,,,,,,,,missouri,Female,,Some college but no degree,Black or African-American,,Suburban community,,32,Democratic party,
R_sFpUKCw1L959Kal,,,,,,,6.1,5.1,7,,,,MD,Female,,Bachelor degree,White,,Suburban community,,25,Independent,
R_2zl2noKE96t2ZeD,,,,1,9,1,,,,,,,florida,Male,,Some college but no degree,Other (please specify):,,City or urban community,,39,Independent,
R_2l6wq3sj7nFL8jL,,,,,,,,,,9,5.1,9,TX,Female,,Bachelor degree,"Spanish, Hispanic, or Latino,White",,Suburban community,,27,Green Party,
R_RXP7ZrVNNorijpD,,,,,,,,,,1.3,4.7,4.8,indiana,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,35,Democratic party,
R_4UBOqoaw7K1NtI1,5,9,5,,,,,,,,,,florida,Female,,Some college but no degree,Black or African-American,,City or urban community,,50,Democratic party,
R_3qaML9UMLz79QNu,2.1,9,3.4,,,,,,,,,,florida,Female,,Bachelor degree,Asian,,City or urban community,,40,Republican Party,
R_2aW8MUD76DD4BXu,,,,,,,,,,1.9,7.7,2.9,new hampshire,Male,,Bachelor degree,"Spanish, Hispanic, or Latino,White",,Rural community,,31,Democratic party,
R_2CJJW1VwzWjrRL4,,,,,,,3.7,7.8,7.4,,,,South Carolina,Female,,Graduate degree,White,,Rural community,,33,Green Party,
R_2DLEqBbjYGfVcjW,,,,6,4,8,,,,,,,Michigan,Male,,Graduate degree,White,,"Suburban community,Rural community",,40,Democratic party,
R_Ut0neRUJwBqmTrH,,,,7,5,5,,,,,,,North Carolina,Female,,Some college but no degree,Black or African-American,,Rural community,,29,"Democratic party,Independent",
R_27vzaljEzYJn74p,,,,9,3,4,,,,,,,Maryland,Female,,Bachelor degree,Black or African-American,,Suburban community,,46,Democratic party,
R_1oA6o9SOjWohK4z,,,,,,,4.7,6.9,9,,,,IN,Female,,Graduate degree,White,,Suburban community,,34,Democratic party,
R_2ckoTBjKz1CMnQy,1,9,8.3,,,,,,,,,,ILLINOIS,Male,,Some college but no degree,Black or African-American,,City or urban community,,51,Independent,
R_3GBwfoIMVRMF2r7,,,,,,,,,,5,3.7,1,michigan,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,40,"Other (please specify):,Independent",middle of road
R_3Nw8a9dNS1fSZdO,,,,,,,1,7.9,8.8,,,,California,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,White,Independent,
R_334mQBSufCkglcC,,,,,,,,,,1,9,9,Tennessee,Male,,Some college but no degree,"White,Black or African-American",,Rural community,,44,Democratic party,
R_2Ua2KE588nLFYUs,1,8,3.5,,,,,,,,,,California,Female,,Bachelor degree,Asian-American,,City or urban community,,23,Democratic party,
R_25vaXYxkvmzT5ZP,,,,8.6,3.5,7.8,,,,,,,Washington,Female,,Associate degree,White,,Suburban community,,29,Libertarian Party,
R_1OOUzM14Lsuc6sU,,,,,,,5.1,5.1,6,,,,PA,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,22,Republican Party,
R_3fpDn7VvPzuT8zS,3.1,3.1,6.5,,,,,,,,,,NC,Female,,Graduate degree,White,,City or urban community,,52,Republican Party,
R_2CPnZu6SGWqijQf,,,,,,,,,,8,2,1.9,Nevada,Female,,Bachelor degree,White,,Rural community,,54,Republican Party,
R_3QJJWgKnNecW7SH,,,,,,,,,,1,5.1,5.9,pa,Female,,Associate degree,White,,Suburban community,,53,Democratic party,
R_3g6nTAXT1VdtLym,4,7.1,9,,,,,,,,,,Michigan,Female,,Bachelor degree,White,,Suburban community,,28,Republican Party,
R_W7kQRvGl6k79qhP,,,,9,1,9,,,,,,,MN,Female,,Bachelor degree,White,,Suburban community,,30,Democratic party,
R_1dphUwAUjSpDUFl,,,,,,,4.5,5,5.5,,,,texas,Male,,Graduate degree,"White,Asian",,Suburban community,,52,Independent,
R_27Hw5hTai2XNlJ4,,,,5.1,9,5.1,,,,,,,Pa,Female,,Some college but no degree,White,,Rural community,,65,Republican Party,
R_12iiBVhQM9TuT6n,,,,,,,1.6,9,4.4,,,,Ohio,Male,,Bachelor degree,White,,Suburban community,,32,Republican Party,
R_1FFLSAWavkDRtTi,,,,,,,,,,8.3,5.1,9,ny,Female,,Bachelor degree,White,,Suburban community,,37,Democratic party,
R_2v6BJGJPwqvU0X5,5.1,4.7,4.5,,,,,,,,,,alabama,Male,,Bachelor degree,White,,Suburban community,,26,Libertarian Party,
R_28ZiSZ4at8N2zOh,,,,,,,,,,5.9,7.1,7.4,TEXAS,Female,,Bachelor degree,Asian-American,,City or urban community,,46,Democratic party,
R_3enbGpbb4od5H4Z,,,,9,7,9,,,,,,,WV,Female,,Some college but no degree,White,,Rural community,,52,Democratic party,
R_2czIKfmBeIYZiIJ,4,4,8,,,,,,,,,,north carolina,Male,,Bachelor degree,White,,Suburban community,,66,Republican Party,
R_DLVJ4QvfgPe4FR7,,,,,,,3,6,9,,,,maryland,Male,,Some college but no degree,White,,Suburban community,,39,Republican Party,
R_Wvbuh9bDw44yS5z,,,,,,,,,,7,2.8,9,Pennsylvania,Male,,Bachelor degree,White,,Suburban community,,27,Republican Party,
R_3jTFpmEmTcxafiD,,,,,,,9,4,9,,,,Texas,Male,,Bachelor degree,White,,Suburban community,,40,Independent,
R_ULpkYy2OAf9m3dL,2.9,7,6,,,,,,,,,,North Carolina,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,63,Democratic party,
R_BJsPeTSKOnAklbz,,,,2.4,9,1.9,,,,,,,New Jersey,Female,,Some college but no degree,White,,Suburban community,,37,Republican Party,
R_28Y6gNf4a7XFQjj,,,,,,,,,,2.9,5,7,Florida,Male,,Some college but no degree,White,,Suburban community,,54,Republican Party,
R_3DpzNFUc9d0Dyog,1.2,9,5.9,,,,,,,,,,NJ,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,51,Independent,
R_3m9mDBEab9881Wp,,,,,,,1,9,7.2,,,,Iowa,Male,,Bachelor degree,Asian,,Suburban community,,31,Democratic party,
,225,225,225,225,225,225,227,227,227,223,223,223,,,,,,,,,,,

==> f2_2_model.csv <==
ResponseId,7040_1,7040_2,7040_3,10020_1,10020_2,10020_3,5550_1,5550_2,5550_3,9010_1,9010_2,9010_3,State,Gender,D2_2_TEXT,Education,Race,D4_8_TEXT,Community,D5_4_TEXT,D6,D7,D7_5_TEXT
R_ZE8HgMyyG0qftSN,,,,,,,6.4,5.7,7.4,,,,,,,,,,,,,,
R_1LhDzDlQLQ9UCIc,,,,2.7,6.9,8.1,,,,,,,Pennsylvania,Male,,Graduate degree,White,,City or urban community,,26,Libertarian Party,
R_3nk3uQMAuSZbXeC,,,,9,1,1.3,,,,,,,FL,Female,,Some college but no degree,White,,Suburban community,,24,Independent,
R_2tndB1Kb74AUAEu,,,,,,,,,,1,9,1,TN,Female,,Some college but no degree,Black or African-American,,City or urban community,,24,Independent,
R_2CEaBld21LJmwqV,1.6,8.2,1.5,,,,,,,,,,Maryland,Female,,Graduate degree,White,,Suburban community,,35,Democratic party,
R_3q8WDLwHb8QqY1H,,,,8.3,2.7,6.9,,,,,,,Louisiana,Male,,Bachelor degree,White,,City or urban community,,35,Democratic party,
R_TdgkNhuJWKXEfip,,,,,,,,,,8.6,2.5,6.8,California,Female,,Bachelor degree,White,,City or urban community,,26,Democratic party,
R_pbd8lxthrFU2fLP,7,4,9,,,,,,,,,,Idaho,Female,,Some college but no degree,White,,Rural community,,24,Democratic party,
R_w7eUqhIueGhww2l,,,,,,,5.1,7.4,6.7,,,,wisconsin,Female,,Bachelor degree,White,,City or urban community,,27,Republican Party,
R_2v7HlCMgX6ZOmfO,1.1,3.5,7.4,,,,,,,,,,florida,Male,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,35,Republican Party,
R_1OZHd39R1TPKvV7,,,,,,,,,,9,1,9,PA,Female,,Bachelor degree,Black or African-American,,City or urban community,,32,Democratic party,
R_2Yx2yRpDoj5Q8Rq,,,,,,,4.6,3.9,1,,,,NC,Male,,Associate degree,White,,City or urban community,,28,Independent,
R_1N9O7kE9WpI4rl7,,,,,,,7.2,9,8,,,,usa,Male,,Bachelor degree,Black or African-American,,Suburban community,,30,Republican Party,
R_2zOagrY4qNQdpQ7,,,,,,,,,,1,8.4,2.9,Missouri,Female,,Some college but no degree,White,,City or urban community,,30,Republican Party,
R_1Qoo6SkCnTZmeXR,,,,,,,4.5,5.5,5.7,,,,ny,Female,,Bachelor degree,White,,Suburban community,,36,Republican Party,
R_3smLmKhY5ecw1br,,,,9,1,3.1,,,,,,,NC,Female,,Bachelor degree,White,,Suburban community,,57,Republican Party,
R_3qCij4awKjTX8gw,,,,8.3,6.1,8.1,,,,,,,ga,Female,,Bachelor degree,Black or African-American,,Rural community,,34,Democratic party,
R_1dp0zL5qBVraNMt,,,,4.8,6.8,3.2,,,,,,,michigan,Female,,Associate degree,White,,Suburban community,,35,Independent,
R_2CWdeZTJJoMFrHm,5.1,5.5,7,,,,,,,,,,Pennsylvania,Male,,Graduate degree,"Asian,Asian-American",,City or urban community,,27,Independent,
R_3hG4C7zh6teUmiU,9,6,9,,,,,,,,,,Florida,Female,,Bachelor degree,Other (please specify):,mixed,City or urban community,,41,Independent,
R_24uwgm7ENXUjnK3,,,,,,,9,9,8.8,,,,usa,Male,,Bachelor degree,Black or African-American,,Rural community,,30,Republican Party,
R_2v1xd4kXGPudhWB,,,,,,,,,,7.7,4.1,5.7,Oregon,Male,,Associate degree,White,,Rural community,,44,Libertarian Party,
R_3kcXr3tmDsGX4s0,3.5,8.1,6.2,,,,,,,,,,CA,Male,,Bachelor degree,White,,City or urban community,,33,Democratic party,
R_SIQQxwtLhtNAoox,,,,7.5,1,9,,,,,,,mt,Male,,Associate degree,"Spanish, Hispanic, or Latino",,City or urban community,,30,Libertarian Party,
R_31Y5UbY7R4xqDWj,,,,,,,8.5,9,9,,,,USA,Male,,Bachelor degree,Black or African-American,,Rural community,,30,Republican Party,
R_yraR9pdZqYEdAlz,,,,,,,,,,8.5,5,7.7,Washington,Male,,Associate degree,White,,Suburban community,,25,Democratic party,
R_w6mNar8rUSlFrpv,,,,,,,,,,1,9,1,Illinois,Male,,Bachelor degree,White,,City or urban community,,48,Republican Party,
R_2UiulU0hCfhESL9,,,,9,3.8,8.1,,,,,,,FL,Male,,Bachelor degree,Black or African-American,,Suburban community,,45,Republican Party,
R_2ZE7GPdjZN3lL10,,,,,,,,,,1,9,1.5,NJ,Male,,Some college but no degree,Asian,,Suburban community,,34,Democratic party,
R_3HM1fWkSQvJJ4id,,,,9,1.5,7.1,,,,,,,Utah,Female,,Some college but no degree,White,,Suburban community,,38,Republican Party,
R_3oAYxRl5Mzzv25x,2.8,7.2,5.9,,,,,,,,,,Nevada,Female,,Some college but no degree,White,,City or urban community,,37,Independent,
R_3PlhUaMg4ybcZ5D,,,,,,,,,,1,9,1,PA,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,24,Democratic party,
R_3iXd1Bj2enVHRAF,,,,6.3,5.5,7.6,,,,,,,New Jersey,Male,,Bachelor degree,White,,Suburban community,,30,Democratic party,
R_29prJ16HvjdGHuJ,,,,6,4,8,,,,,,,Minnesota,Female,,Some college but no degree,White,,Suburban community,,55,Republican Party,
R_yJXfqTx8JkCZIXL,,,,,,,1,4,9,,,,Colorado,Male,,Some college but no degree,White,,Suburban community,,47,Democratic party,
R_1kHcDJ76hPP1Cm5,7.6,1.8,6.6,,,,,,,,,,Maine,Female,,Bachelor degree,White,,Rural community,,42,Democratic party,
R_2YPu665rr4UQKjf,1,9,1,,,,,,,,,,Maryland,Male,,Bachelor degree,White,,Rural community,,24,Republican Party,
R_1mfTCdcqFd8p55K,6,5,7.5,,,,,,,,,,NH,Male,,Some college but no degree,White,,Suburban community,,34,Independent,
R_28A2ZTObitqxNPJ,,,,,,,1,8.1,9,,,,Washington,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,55,Republican Party,
R_ZpKDQem5GZWo4kV,,,,,,,,,,1,9,6,Florida,Female,,Associate degree,White,,Suburban community,,60,Republican Party,
R_1I60huQol0jTnFN,,,,,,,1.4,5.9,8.1,,,,New York,Male,,Some college but no degree,White,,Suburban community,,49,Democratic party,
R_a9OwclNX0R8jCx3,,,,,,,,,,7.9,3,9,Minnesota,Male,,Bachelor degree,White,,Suburban community,,56,Independent,
R_1d4YRwCKjpBGUe4,,,,,,,4,8,8.9,,,,MD,Male,,Bachelor degree,White,,Rural community,,26,Republican Party,
R_31pBghxywNewfIz,,,,7.5,4,8.5,,,,,,,Florida,Female,,Some college but no degree,White,,Suburban community,,68,Democratic party,
R_6SubIkyYVECajw5,,,,,,,,,,8,5.9,8,VT,Female,,Bachelor degree,White,,Suburban community,,38,Independent,
R_3nCvvSFKuD2HWFm,,,,1,5.1,8,,,,,,,NY,Male,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,22,Independent,
R_3HozEHK27yaKwFJ,,,,9,1,9,,,,,,,Texas,Female,,Associate degree,White,,Rural community,,47,Independent,
R_3G7ctfemJcd4G3L,,,,,,,3,5.6,9,,,,tn,Female,,Associate degree,Other (please specify):,American,Rural community,,45,Independent,
R_PSbUhvcpepw8dLH,7.6,5,6.8,,,,,,,,,,Illinois,Female,,Associate degree,White,,Rural community,,38,Republican Party,
R_1Zddli2i41bK9gZ,,,,,,,1.9,2,2.6,,,,GA,Male,,Bachelor degree,Black or African-American,,City or urban community,,28,Independent,
R_2agEBoNUc9n8Mx2,,,,,,,,,,8.1,3,8.5,Texas,Male,,Some college but no degree,"Spanish, Hispanic, or Latino",,Suburban community,,22,Independent,
R_33eXW4grWcIQjqj,7.8,2.5,8.3,,,,,,,,,,Ga,Female,,Bachelor degree,White,,Suburban community,,51,Democratic party,
R_daOI3zqa8DFYklH,,,,,,,,,,7.1,4.2,8,New York,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,31,Republican Party,
R_pJzR3154Y82rj7r,3.2,7,2.7,,,,,,,,,,ga,Female,,Associate degree,Black or African-American,,Suburban community,,28,Democratic party,
R_2aLZkaJqqO2EUVa,,,,1.4,8.9,4.1,,,,,,,FL,Male,,Associate degree,White,,City or urban community,,31,Democratic party,
R_2dNgMh220x31L0A,1,5.2,8.1,,,,,,,,,,TN,Female,,Bachelor degree,White,,Suburban community,,27,Independent,
R_TbDce2dXzYu1jLr,5,9,9,,,,,,,,,,Florida,Female,,Some college but no degree,"Spanish, Hispanic, or Latino,Black or African-American",,Suburban community,,33,Libertarian Party,
R_TuTh7p9tW4Q99br,,,,8,3,4.5,,,,,,,Florida,Male,,Graduate degree,"White,Asian",,Suburban community,,28,Democratic party,
R_1C3o8TsJy74iym2,,,,,,,1,1,9,,,,NC,Female,,Associate degree,Black or African-American,,Rural community,,29,Democratic party,
R_7R0dx2sxybc2TKh,6,4.1,9,,,,,,,,,,nh,Male,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,20,Independent,
R_1JQkzxsSn6oIiiZ,,,,,,,1,9,1,,,,Tennessee,Female,,Some college but no degree,White,,City or urban community,,26,Democratic party,
R_1qUvUENrCXrkMY1,,,,2,8.3,2,,,,,,,Illinois,Male,,Bachelor degree,White,,City or urban community,,29,Republican Party,
R_2SAm8jrfrFD11rB,8,8,9,,,,,,,,,,Tennessee,Female,,Bachelor degree,White,,Suburban community,,52,Republican Party,
R_3PAfIhsKZtzAaBP,,,,,,,4,7,9,,,,Maryland,Female,,Bachelor degree,White,,Suburban community,,40,Republican Party,
R_31yMgXXQlwwbqzL,,,,,,,,,,1,3.9,9,Indiana,Male,,Some college but no degree,White,,Suburban community,,25,Other (please specify):,
R_33pVjFmD2NRyfUK,,,,,,,,,,4,6,5,Virginia,Female,,Graduate degree,Black or African-American,,Suburban community,,63,Democratic party,
R_2CIADigirv9iAa4,,,,2.6,6.9,4,,,,,,,fl,Female,,Some college but no degree,White,,Suburban community,,49,Democratic party,
R_cCvl8ZfZMQx365r,,,,,,,,,,6.6,3.6,7.7,NY,Male,,Bachelor degree,White,,Suburban community,,41,Democratic party,
R_Tj5kkTBmhjnKixX,,,,,,,7.8,3.9,8.4,,,,OR,Male,,Some college but no degree,White,,Rural community,,26,Democratic party,
R_21tiOJCMVgYXQmF,,,,,,,,,,2,8,3,Kansas,Male,,Some college but no degree,White,,Rural community,,27,Independent,
R_zdOGlaG5P5nx39v,,,,9,1,9,,,,,,,Texas,Female,,Bachelor degree,Black or African-American,,Suburban community,,34,Independent,
R_12y9WqteA6vpHed,2,8,7,,,,,,,,,,Illinois,Female,,Bachelor degree,White,,Suburban community,,48,Republican Party,
R_rf1lNkd8bbtcFc5,,,,,,,9,8.5,9,,,,Georgia,Female,,Associate degree,White,,Suburban community,,47,Libertarian Party,
R_27rp8X67GPbr5Uv,,,,,,,,,,7.6,8.3,9,Oregon,Male,,Some college but no degree,White,,Rural community,,41,Independent,
R_DH4yIPI8aqyBOGR,,,,,,,7.9,3.5,9,,,,Wisconsin,Female,,Associate degree,White,,Suburban community,,48,Republican Party,
R_31sij8wrWkJtK3D,,,,2.4,5.6,7,,,,,,,Texas,Male,,Some college but no degree,White,,Suburban community,,24,Independent,
R_3J9tATthdEIIT65,3,4,5,,,,,,,,,,Ohio,Male,,Bachelor degree,White,,Suburban community,,70,Republican Party,
R_2yq32V5ritGzqaZ,,,,,,,,,,4.7,2.6,7.3,North Carolina,Male,,Bachelor degree,White,,Suburban community,,24,Independent,
R_3PN8MSeYNvnxz3c,7,4.1,7.6,,,,,,,,,,Illinois,Female,,Bachelor degree,White,,Suburban community,,43,Democratic party,
R_30r7hKC4GZGgDo0,,,,,,,,,,7.7,3.5,8.3,NJ,Female,,Associate degree,White,,City or urban community,,28,Democratic party,
R_3ISlYG7EH9XPJgV,,,,1,8.9,1.4,,,,,,,Massachusetts,Male,,Bachelor degree,White,,City or urban community,,36,Independent,
R_Ung2GjsbBUFaaC5,,,,,,,,,,8,6.6,9,texas,Female,,Some college but no degree,White,,Rural community,,32,Libertarian Party,
R_1rwUQcstU8H8aDA,,,,4.2,2.4,7.9,,,,,,,Georgia,Female,,Bachelor degree,White,,Suburban community,,62,Democratic party,
R_1FQvcTcmY57BQPv,,,,,,,4.5,7.9,9,,,,Florida,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,69,Democratic party,
R_1GVQ1EyLhSkxLG2,9,9,1,,,,,,,,,,Maryland,Male,,Bachelor degree,White,,City or urban community,,23,Democratic party,
R_3svLIKhwWA2e9tD,9,7,9,,,,,,,,,,California,Female,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,27,Democratic party,
R_RsoYvxwu3nysMuZ,,,,,,,7,8,8,,,,Indiana,Female,,Some college but no degree,Black or African-American,,City or urban community,,43,Independent,
R_29uyTpKZbsYBDdF,,,,9,2.8,7.3,,,,,,,new york,Female,,Bachelor degree,White,,City or urban community,,31,Democratic party,
R_24i4nPArAZ3hqwM,7.3,3.5,9,,,,,,,,,,Texas,Female,,Some college but no degree,White,,Rural community,,32,Democratic party,
R_3fH55b3qrcEcP2f,,,,,,,1,7.5,9,,,,Michigan,Female,,Graduate degree,White,,Rural community,,58,Republican Party,
R_2B55TB5tiPdYz06,,,,,,,8,4,7,,,,New York,Female,,Graduate degree,White,,City or urban community,,35,Independent,
R_2uErx54CPAwqZ8V,,,,,,,,,,8.9,2.3,7.1,NC,Female,,Bachelor degree,White,,Suburban community,,32,Democratic party,
R_1EbyixXGMNhXNCP,,,,,,,9,4.1,6.8,,,,texas,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,Suburban community,,23,Democratic party,
R_2E0rQfwX5htiYKd,,,,,,,,,,9,1.3,9,pa,Female,,Some college but no degree,White,,Suburban community,,48,Republican Party,
R_1dH6o9O9bAoeyFL,,,,4,2,9,,,,,,,Florida,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,35,Republican Party,
R_3RkD0mhzbro8h6W,1,5,1,,,,,,,,,,South Carolina,Female,,Some college but no degree,White,,Suburban community,,47,Republican Party,
R_3PhLf7UDibGoODK,,,,,,,8.2,8,1.4,,,,CA,Female,,Some college but no degree,White,,Rural community,,44,Republican Party,
R_32PyUtpudT76a2g,,,,9,1,1,,,,,,,Indiana,Female,,Bachelor degree,White,,Suburban community,,55,Independent,
R_2bPMOYgq1lsH9HN,3,9,7.1,,,,,,,,,,illinois,Female,,Some college but no degree,White,,Rural community,,29,Independent,
R_1lmBns1GzJ0C0Li,,,,1,4,3,,,,,,,FL,Female,,Bachelor degree,Asian,,Suburban community,,23,Democratic party,
R_31sJR5buSuwXWIC,1,1,1,,,,,,,,,,Kentucky,Female,,Associate degree,White,,Suburban community,,42,Democratic party,
R_1nU4AVtjDABF4Zp,,,,,,,2,8.2,4.6,,,,Connecticut,Female,,Associate degree,White,,Suburban community,,26,Democratic party,
R_2Ea5wjGBNWVGX02,,,,,,,,,,9,1.9,7,Arkansas,Male,,Graduate degree,White,,Rural community,,36,Libertarian Party,
R_RrfpTEz41IirqJb,,,,9,2,9,,,,,,,Ohio,Female,,Associate degree,White,,City or urban community,,60,Other (please specify):,Constitution
R_pa7IRiiN9LAz1uh,,,,,,,,,,3,4,1,WASHINGON,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,66,Republican Party,
R_2rCnOSuBOqIRvM5,,,,,,,7.8,6.8,9,,,,New Jersey,Female,,Some college but no degree,White,,Suburban community,,30,Green Party,
R_1DoHiln5dUzeQgQ,1.8,4.7,6,,,,,,,,,,KY,Male,,Some college but no degree,White,,Suburban community,,41,Republican Party,
R_2EEv2mJZWN9XI0s,,,,,,,,,,8.1,2.9,7,Georgia,Female,,Associate degree,White,,Suburban community,,51,Democratic party,
R_dap6zKHil0MyYWR,,,,,,,9,6.8,3.2,,,,Idaho,Male,,Some college but no degree,White,,Rural community,,61,Republican Party,
R_1NkqFIGLKvXSErH,1,5.9,1,,,,,,,,,,Pennsylvania,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,29,Democratic party,
R_r8XbP2UXa25Hr0Z,,,,6.7,5.8,5.6,,,,,,,Missouri,Female,,Graduate degree,White,,Suburban community,,27,Democratic party,
R_23gbQeShWbpAq25,,,,,,,4,6,4.5,,,,NM,Male,,Associate degree,White,,Rural community,,30,Independent,
R_2DUBueOB5wvxsnl,,,,,,,,,,2.9,9,4.7,Tx,Female,,Some college but no degree,White,,City or urban community,,43,Republican Party,
R_1gRsLT9wIEwzXW0,,,,,,,,,,6.5,2.1,8.6,Florida,Female,,Associate degree,"Spanish, Hispanic, or Latino",,City or urban community,,20,Democratic party,
R_1LCmJGBO8rgReju,8,4,8,,,,,,,,,,Alabama,Male,,Graduate degree,White,,City or urban community,,29,Democratic party,
R_31YHfFP8Z24EvnJ,,,,,,,7.6,6.6,4,,,,Georgia,Male,,Bachelor degree,White,,City or urban community,,29,Republican Party,
R_3ragZB5wm4LFASl,,,,9,5,9,,,,,,,California,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,25,Democratic party,
R_1EiKxPoKHl8fIY4,5,1,9,,,,,,,,,,Tennessee,Female,,Bachelor degree,White,,Suburban community,,26,Republican Party,
R_805VXG4S8K4lEVr,,,,9,9,8,,,,,,,Oklahoma,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,41,Independent,
R_tG1Q0Eb5gBzujoB,,,,,,,4.9,7.3,8.9,,,,Florida,Male,,Bachelor degree,Asian,,Suburban community,,35,Democratic party,
R_rcCJ8GXHxGdqJhf,1,9,9,,,,,,,,,,illinois,Female,,Associate degree,White,,Rural community,,40,Republican Party,
R_3fUyouyvQpzarvC,9,1,7.5,,,,,,,,,,TX,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,City or urban community,,49,Republican Party,
R_3CUBFS3SJ03P5Ru,,,,,,,1,8,8,,,,tx,Male,,Some college but no degree,White,,Suburban community,,48,Republican Party,
R_2QX9iWFnvV6MND5,,,,,,,,,,5.1,8,6,Virginia,Male,,Graduate degree,"Spanish, Hispanic, or Latino",,Suburban community,,42,Democratic party,
R_UQ5Rgt5VfGhYgF3,,,,,,,,,,6.1,5.2,7.3,Nebraska,Male,,Bachelor degree,White,,Rural community,,26,Democratic party,
R_27TnY1W2Szw0Nc4,,,,,,,1,9,4.3,,,,Minnesota,Female,,Some college but no degree,White,,Suburban community,,21,Independent,
R_2EbJFj7iINXTrQt,,,,,,,,,,7,9,9,California,Male,,Some college but no degree,White,,Rural community,,57,Republican Party,
R_0wHh6VtsPWkwulj,,,,4.4,2.9,7.4,,,,,,,New Jersey,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,33,Independent,
R_3iQlrhG455xMRnW,3.2,1,9,,,,,,,,,,North Carolina,Female,,Bachelor degree,White,,Suburban community,,46,Republican Party,
R_1gTQjDigrPv8ldA,,,,,,,,,,1,5,1,PA,Female,,Associate degree,White,,Rural community,,47,Independent,
R_2dJXPufG17fvJ79,3.7,5.1,4.4,,,,,,,,,,CO,Female,,Graduate degree,White,,City or urban community,,51,Democratic party,
R_2az8RwxplYhzEB2,,,,1,1,1,,,,,,,Florida,Female,,Some college but no degree,White,,Other (please specify):,Island town,59,Democratic party,
R_3Mhhil2AqeZaBnf,,,,,,,5.1,5.1,5.1,,,,fl,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,Suburban community,,28,"Green Party,Independent",
R_uwwQEEHB0XRIOzf,,,,9,1.9,8.2,,,,,,,Kansas,Female,,Associate degree,White,,City or urban community,,54,Democratic party,
R_0pOwioY4ZfwP9qF,,,,,,,,,,5,9,1,AR,Female,,Some college but no degree,White,,Rural community,,41,Republican Party,
R_3PH1IoF9VzhkymQ,,,,8.2,2.9,9,,,,,,,Illinois,Female,,Bachelor degree,White,,Suburban community,,47,Republican Party,
R_6m3ABRSRa9dmokF,,,,,,,,,,9,2,9,New Jersey,Female,,Graduate degree,White,,Suburban community,,43,Independent,
R_2aUEzXLy7Uymi8S,6.1,3.1,7.4,,,,,,,,,,Michigan,Female,,Associate degree,White,,Suburban community,,32,Democratic party,
R_1ohackmQrMOxUZo,,,,,,,,,,9,4.7,8,Illinois,Male,,Bachelor degree,White,,Suburban community,,27,Democratic party,
R_ZxWypXWIyDyTpgl,,,,,,,3.7,6.1,6.4,,,,NH,Female,,Some college but no degree,White,,City or urban community,,20,Independent,
R_yO88HgmxgZFFUdP,1,5,8.6,,,,,,,,,,Florida,Female,,Associate degree,"Spanish, Hispanic, or Latino",,Suburban community,,27,Independent,
R_1LBw0njC9MQDkAc,,,,,,,1,9,9,,,,SC,Male,,Some college but no degree,White,,Suburban community,,26,Independent,
R_2w4PogoHiDB284d,1,9,1,,,,,,,,,,Ohio,Male,,Some college but no degree,White,,City or urban community,,38,Independent,
R_7WzI0MOTp9JZM8F,,,,,,,,,,4,5.2,9,NH,Female,,Graduate degree,White,,City or urban community,,31,Republican Party,
R_2wySIYrFZVMwraS,,,,,,,1,5.1,1,,,,Colorado,Female,,Some college but no degree,White,,City or urban community,,31,Democratic party,
R_81itudLKYDH62fn,,,,1,3,6.5,,,,,,,California,Male,,Some college but no degree,White,,City or urban community,,36,Independent,
R_31zWy77aqWXIMM9,,,,8.1,1.1,8.9,,,,,,,Colorado,Female,,Bachelor degree,White,,City or urban community,,34,Independent,
R_1OHrM6kzWMeTrIE,4,4,6,,,,,,,,,,Minnesota,Male,,Graduate degree,White,,Suburban community,,35,Independent,
R_cLMU2Kb1gOMp97j,,,,,,,2.7,8.6,4.1,,,,Colorado,Female,,Some college but no degree,White,,City or urban community,,33,Republican Party,
R_3PXJp2oXd1obXMx,,,,,,,,,,8.5,5.5,9,CA,Female,,Bachelor degree,Asian,,City or urban community,,35,Democratic party,
R_3aZUm7h2AKC9fZ7,,,,1.9,8.1,7.2,,,,,,,California,Male,,Graduate degree,White,,Suburban community,,40,Independent,
R_eLqnPfihjwV8bDP,,,,,,,1,6.2,6.1,,,,TN,Male,,Bachelor degree,White,,City or urban community,,77,Independent,
R_3hiqJ8Y2NHnAWa1,,,,,,,,,,6.5,3,8.8,ca,Male,,Graduate degree,White,,Suburban community,,37,Democratic party,
R_ZgUOcEXCWJsVg9r,,,,,,,1,7.3,4.1,,,,PA,Female,,Bachelor degree,White,,City or urban community,,23,Democratic party,
R_3IVL9V8dnM0lcoe,,,,8.6,1.7,4.7,,,,,,,Alabama,Male,,Bachelor degree,White,,Rural community,,24,Independent,
R_3FUQJEEgOGv2ngN,8.3,4,7.1,,,,,,,,,,Louisiana,Female,,Bachelor degree,White,,Suburban community,,30,Democratic party,
R_3pih3GbQORyyHyN,,,,1,9,1,,,,,,,NJ,Male,,Bachelor degree,White,,Suburban community,,63,Democratic party,
R_24pZ2TiJKsA6Gc2,,,,,,,9,9,9,,,,California,Female,,Bachelor degree,Black or African-American,,City or urban community,,35,Democratic party,
R_3HhaeXRlrcDWQeY,,,,,,,,,,8.3,2,9,Michigan,Female,,Bachelor degree,White,,Rural community,,48,Republican Party,
R_2vlcGQDOJkMG4yA,,,,6.5,3.6,9,,,,,,,Arkansas,Female,,Bachelor degree,White,,Rural community,,29,Democratic party,
R_ptLxhtJjcfvbjwt,,,,,,,1.3,6.8,3.5,,,,Georgia,Female,,Some college but no degree,White,,Suburban community,,52,Republican Party,
R_3mgErKnefLhavEs,,,,3.9,2.5,2.8,,,,,,,Virginia,Female,,Graduate degree,White,,Rural community,,27,Republican Party,
R_1Yrgan5n2k5M1JD,9,4.1,5.1,,,,,,,,,,MO,Female,,Bachelor degree,White,,City or urban community,,45,Other (please specify):,Socialist
R_UR3CmRMpbMmujPb,,,,,,,,,,1,7,8,South Carolina,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,31,Independent,
R_2CrZe6A10N7sDkx,8,3,7,,,,,,,,,,Pennsylvania,Male,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,38,Independent,
R_3HUCMisBZNkT12n,,,,,,,5,5,1.9,,,,Texas,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,59,Democratic party,
R_1gUgQ9U1RmRFxxA,,,,,,,,,,8.1,3.1,9,Arizona,Male,,Some college but no degree,White,,Suburban community,,67,Independent,
R_0PV7LIiH6GTDxst,4,5.9,7.2,,,,,,,,,,CA,Female,,Graduate degree,"White,Asian",,Suburban community,,27,Libertarian Party,
R_1mJ0CYxtfjzwR3p,,,,1.9,8.4,6.7,,,,,,,California,Female,,Associate degree,White,,Suburban community,,40,Republican Party,
R_8eM8QCIMrV9ZV4Z,,,,,,,,,,1,9,9,KY,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,54,Republican Party,
R_1gNp0kNpFJy3frr,9,8.8,8.7,,,,,,,,,,NYS,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,43,Independent,
R_1hKlJO2rG53M6bD,,,,8.6,2.5,7.5,,,,,,,Virginia,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,18,Republican Party,
R_3koLoiN3vaN5Z78,1.9,4.8,5.1,,,,,,,,,,sc,Female,,Some college but no degree,White,,Suburban community,,45,Republican Party,
R_2Y9Q59cxFAcFHi7,,,,,,,8.2,3.5,1.9,,,,oregon,Female,,Bachelor degree,White,,Suburban community,,54,Democratic party,
R_SP1Uk0P8Cxgcvg5,,,,2,5,3,,,,,,,California,Female,,Bachelor degree,Asian,,Suburban community,,32,Democratic party,
R_6DbQ1t2QxkVJtoR,,,,,,,8.2,7.4,8.3,,,,rhode island,Female,,Graduate degree,White,,Suburban community,,27,Democratic party,
R_2SHLc34k97yx9aX,9,1,9,,,,,,,,,,iowa,Male,,Associate degree,White,,City or urban community,,44,Republican Party,
R_3ssQb7asm3VGUYo,,,,,,,7.2,8.2,6.4,,,,WI,Female,,Bachelor degree,White,,Suburban community,,33,Independent,
R_2tG6vX6ZssYM74x,,,,,,,,,,7.9,2.5,3.4,Michigan,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,46,Republican Party,
R_1lv5hHJZZq6hyrz,,,,9,1,2.1,,,,,,,Tennessee,Male,,Bachelor degree,White,,Suburban community,,33,Democratic party,
R_3HCzvVc5mdBwT55,,,,,,,4.9,7.3,9,,,,NH,Female,,Bachelor degree,Asian,,Suburban community,,42,Independent,
R_2XiHjKCHavKT67x,,,,,,,,,,5.1,4.8,8,texas,Male,,Bachelor degree,White,,Suburban community,,24,Democratic party,
R_3KByWCf4yZpk1YN,9,1.4,9,,,,,,,,,,PA,Male,,Bachelor degree,"White,Asian",,Suburban community,,20,Democratic party,
R_30kGKF8ALLenjDi,1,9,7,,,,,,,,,,FL,Male,,Some college but no degree,"Spanish, Hispanic, or Latino",,Suburban community,,29,"Democratic party,Independent",
R_3jTJwen6PmYTmDv,9,7.1,5.9,,,,,,,,,,CA,Male,,Associate degree,White,,Rural community,,68,Independent,
R_2CK981UaZPTQ4x9,,,,9,1,9,,,,,,,NY,Male,,Bachelor degree,Asian,,Suburban community,,20,Republican Party,
R_2ONlNHB3RIQNACI,,,,6,5,2,,,,,,,New Mexico,Male,,Associate degree,"Spanish, Hispanic, or Latino",,Suburban community,,32,Independent,
R_1EdhefLAImF0mVA,,,,,,,,,,2.1,6.9,2.1,Tennessee,Female,,Some college but no degree,White,,Suburban community,,30,Democratic party,
R_3032i4ZirBD7j0r,,,,,,,7.6,8.1,7.4,,,,Ohio,Female,,Bachelor degree,White,,Suburban community,,28,Republican Party,
R_3nfwonkHpFFbeVQ,,,,9,2.5,7.5,,,,,,,virginia,Male,,Bachelor degree,White,,Rural community,,35,Democratic party,
R_SJLLU0VFGYYmIBH,,,,,,,,,,2,8,8,Texas,Male,,Some college but no degree,White,,Suburban community,,33,Independent,
R_1fjBQMZKvlyKLfl,7,8.7,8.8,,,,,,,,,,MA,Male,,Bachelor degree,"Asian,Asian-American",,Suburban community,,36,Independent,
R_3CVOpsJtmuJfPl3,,,,,,,,,,2.4,4,5.7,GA,Female,,Some college but no degree,White,,Suburban community,,50,Independent,
R_2ZEy7Bkolz5tz5w,9,2,2,,,,,,,,,,California,Male,,Graduate degree,White,,Suburban community,,56,Libertarian Party,
R_3GlYxNt0YaqP3Nd,,,,,,,3.8,6.1,5.7,,,,michigan,Female,,Some college but no degree,White,,Suburban community,,47,Democratic party,
R_3KCKotcUGeMHfLR,,,,,,,,,,1,9,1,flORIDA,Male,,Associate degree,"Spanish, Hispanic, or Latino",,City or urban community,,67,Republican Party,
R_1jPorjdxDTdx2m1,,,,1,9,1,,,,,,,Oregon,Female,,Bachelor degree,White,,Suburban community,,27,Independent,
R_2rj4oHkXKrTXqLg,,,,9,5,9,,,,,,,Kentucky,Female,,Some college but no degree,White,,Rural community,,36,Republican Party,
R_2y9IkEQd8arqRoZ,7.1,5.9,9,,,,,,,,,,Utah,Female,,Some college but no degree,White,,Suburban community,,50,Democratic party,
R_1gI82sDNKOq8GRO,,,,,,,9,2.5,8.5,,,,New York,Male,,Bachelor degree,White,,Suburban community,,25,Republican Party,
R_Y3VyTp0aBHamVfb,,,,,,,1,4.7,9,,,,MI,Female,,Bachelor degree,White,,City or urban community,,55,Democratic party,
R_YX0CUmAdxDkUYkV,,,,,,,,,,2.7,8,2.2,Wisconsin,Male,,Some college but no degree,White,,City or urban community,,26,Independent,
R_3kdKVZNgxBT8Oc5,,,,,,,7,5.1,8.2,,,,Florida,Female,,Bachelor degree,White,,Suburban community,,40,Republican Party,
R_3imy3vsQqyh7r69,1,9,2.4,,,,,,,,,,Minnesota,Male,,Bachelor degree,White,,City or urban community,,25,Democratic party,
R_2cCN1AN4on83nDD,,,,9,1,5.2,,,,,,,Illinois,Female,,Bachelor degree,White,,Rural community,,34,Democratic party,
R_3Kv9ssSKZ9eybWQ,,,,8.5,2,7,,,,,,,,Male,,Bachelor degree,"White,Asian-American",,Suburban community,,24,Independent,
R_PG7FDcvtCtiaOXv,7,8,8,,,,,,,,,,Maryland,Male,,Some college but no degree,White,,Rural community,,20,Independent,
R_08HtzpL2rw7SUVP,,,,,,,,,,1,9,1,FL,Female,,Some college but no degree,White,,Suburban community,,24,Democratic party,
R_1n3KZWbANfRVB6y,,,,,,,4.4,5.4,4,,,,ohio,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,31,Democratic party,
R_1MPXnlHOUidm4Oe,,,,8.2,3,5,,,,,,,Florida,Male,,Associate degree,White,,Suburban community,,59,Independent,
R_ZEp7YS26WpXP6IF,,,,,,,,,,8,9,6.1,Ohio,Female,,Associate degree,White,,Suburban community,,45,Republican Party,
R_3Ny9wi84zFfEFOz,6.3,4,9,,,,,,,,,,TX,Female,,Bachelor degree,White,,Suburban community,,27,Democratic party,
R_3EGXrfEfLpMtwme,,,,,,,,,,1.2,1.7,2,Wyoming,Female,,Some college but no degree,White,,Rural community,,50,Republican Party,
R_2wc9IwWWKKpWM4A,,,,,,,4.1,7.9,9,,,,California,Male,,Graduate degree,Asian,,Suburban community,,31,Democratic party,
R_1I4XQENPKyJUU0w,9,2.9,2.9,,,,,,,,,,louisiana,Male,,Bachelor degree,White,,Suburban community,,27,Independent,
R_1GQ6I6Tcq8zdXce,,,,6.5,7.1,6.5,,,,,,,Pennsylvania,Female,,Some college but no degree,White,,City or urban community,,65,Democratic party,
R_DTg8aQEVkjwfBWp,,,,,,,6.5,5.1,9,,,,Texas,Female,,Bachelor degree,White,,City or urban community,,59,Democratic party,
R_3JLd2affjF2C3wl,,,,1,9,1,,,,,,,Mississippi,Female,,Associate degree,White,,Rural community,,29,Republican Party,
R_12b5x2bDbBJ1uSd,6,6.8,7.6,,,,,,,,,,Nj,Male,,Bachelor degree,White,,Suburban community,,50,Democratic party,
R_30qQHZVONd5Z7nX,,,,,,,,,,1,1,9,TX,Male,,Graduate degree,White,,Suburban community,,29,Democratic party,
R_2VHGDc9248JUO6F,,,,,,,,,,9,1,1,Nebraska,Female,,Associate degree,White,,Rural community,,33,Independent,
R_xlmbD3aFvuFC0uZ,2,7.5,8.5,,,,,,,,,,Nevada,Female,,Bachelor degree,White,,City or urban community,,27,Republican Party,
R_3387gZJnBSRdEyJ,,,,9,1,2.4,,,,,,,California,Female,,Some college but no degree,White,,Rural community,,65,Independent,
R_1QPzhngnOZVQN5n,,,,,,,,,,9,1.9,8.3,New Mexico,Female,,Graduate degree,White,,Suburban community,,51,Independent,
R_3NR4tBQ7s82XMAk,,,,,,,1,9,5.2,,,,Georgia,Female,,Bachelor degree,Black or African-American,,Rural community,,58,Democratic party,
R_3L84qzsjGiaV5AW,9,9,9,,,,,,,,,,NEW YORK,Female,,Bachelor degree,White,,City or urban community,,24,Independent,
R_C2J1duJzXBE215n,,,,1,7.5,4.9,,,,,,,VA,Female,,Bachelor degree,Black or African-American,,Suburban community,,33,Independent,
R_RxbDRfHClZ1raP7,,,,1,1,3.8,,,,,,,Virginia,Male,,Some college but no degree,White,,City or urban community,,24,"Republican Party,Independent",
R_uxGljJNaIz3fUOd,,,,,,,1,9,1,,,,north carolina,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,35,Democratic party,
R_3fUet4nEt8cmjUR,3.1,4.3,5.3,,,,,,,,,,New York,Female,,Bachelor degree,White,,Suburban community,,28,Republican Party,
R_2tlKT4K6eBqhoF5,,,,,,,,,,9,2,9,ca,Female,,Graduate degree,White,,City or urban community,,48,Democratic party,
R_Qb64TK5sKlhZO6t,,,,,,,1,9,7.5,,,,Georgia,Male,,Associate degree,Black or African-American,,Suburban community,,30,Republican Party,
R_31vMhCZHV58km1N,,,,9,4.5,8.1,,,,,,,Indiana,Female,,Bachelor degree,White,,Suburban community,,36,Republican Party,
R_1PTOoJWghAiR3X8,7.4,3.3,8,,,,,,,,,,Florida,Female,,Some college but no degree,"White,Black or African-American,Asian,Other (please specify):",Caribbean,"Suburban community,Other (please specify):",University,20,Democratic party,
R_eCLBAuHKUWVCmRj,,,,2,6.7,9,,,,,,,md,Male,,Graduate degree,White,,City or urban community,,28,Democratic party,
R_1jv1HZu7FtPycYy,,,,,,,,,,3.7,9,1,Tennessee,Female,,Bachelor degree,White,,Suburban community,,69,Independent,
R_2XchmjIxddBsrcK,,,,1,2.9,8.2,,,,,,,Minnesota,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,36,Independent,
R_1gkDUhW0sEkAczm,9,2,1,,,,,,,,,,SC,Male,,Some college but no degree,White,,Suburban community,,54,Republican Party,
R_2ToDcho7jzOGxrP,,,,,,,5.9,5.1,4.7,,,,PA,Female,,Some college but no degree,White,,Rural community,,53,Republican Party,
R_28P9SAcapgacFX7,,,,,,,,,,8.9,1.4,3.4,North Carolina,Female,,Bachelor degree,Black or African-American,,City or urban community,,50,Independent,
R_OHbzJCOTEXV0lqh,,,,,,,5.5,5.6,5.7,,,,Florida,Female,,"High school degree or equivalent (e.g., GED)","Spanish, Hispanic, or Latino",,City or urban community,,45,Republican Party,
R_1QyF6y6wabmUbvU,1.7,5.1,3.9,,,,,,,,,,Idaho,Male,,Some college but no degree,White,,Suburban community,,34,Republican Party,
R_2wi7K8NjaFSOiCv,,,,,,,,,,7,2.9,8.2,Wisconsin,Female,,Graduate degree,White,,City or urban community,,31,Democratic party,
R_2QLgi3AtTQYJwQ3,,,,,,,,,,8.2,1.8,8.2,IL,Female,,Bachelor degree,White,,Rural community,,30,Democratic party,
R_2b1cYeYxeg2lhqH,,,,8.4,1.4,8.9,,,,,,,Colorado,Female,,Some college but no degree,White,,Rural community,,70,Republican Party,
R_OO3KfraiPDNHne9,,,,,,,4.8,6.3,4.1,,,,Washington,Male,,Bachelor degree,White,,Suburban community,,37,Independent,
R_1Ny8dQpVhnflvmO,6,4,8,,,,,,,,,,PA,Male,,Bachelor degree,White,,Suburban community,,44,Democratic party,
R_3edVD2HneC2or0m,,,,6.8,3.7,9,,,,,,,Indiana,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,18,Democratic party,
R_9uJyhE14V4msiZj,1.7,5,1.8,,,,,,,,,,Tennessee,Female,,"High school degree or equivalent (e.g., GED)","Spanish, Hispanic, or Latino,White",,Suburban community,,28,Democratic party,
R_2zCLPCVZWDMwQzr,,,,,,,4,3,9,,,,Texas,Male,,Bachelor degree,White,,Suburban community,,22,Libertarian Party,
R_3FIIDWqQpGSSFPy,,,,,,,,,,9,1,1,Texas,Female,,Associate degree,White,,Rural community,,48,Democratic party,
R_12ywfnySR8iuJQI,,,,,,,,,,5.9,9,6.8,pa,Female,,Some college but no degree,Black or African-American,,"City or urban community,Suburban community",,41,Democratic party,
R_2f1JMmfAeHBBtQg,5.5,7,9,,,,,,,,,,VA,Male,,Bachelor degree,White,,City or urban community,,26,Republican Party,
R_2CxNucbZOeyytzu,,,,7,9,9,,,,,,,Indiana,Female,,Associate degree,White,,Rural community,,29,Democratic party,
R_2alXQ30ReuAbxkX,,,,9,1,9,,,,,,,Illinois,Male,,Graduate degree,White,,Suburban community,,44,Democratic party,
R_1dvlELETQqOqhIy,,,,,,,8.3,3,9,,,,ca,Female,,Associate degree,White,,City or urban community,,23,Green Party,
R_31cnsb7BFHpVFWN,1,6.9,9,,,,,,,,,,Louisiana,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,27,Republican Party,
R_6nWIC4ricTdoiEV,,,,,,,3.1,5.8,9,,,,DC,Female,,Bachelor degree,Black or African-American,,City or urban community,,35,Democratic party,
R_3q8s3aRZ7EYlqn2,,,,,,,,,,6,3.9,6.2,CA,Male,,Bachelor degree,White,,Suburban community,,46,Republican Party,
R_39Hzrq2epMPBDix,2.4,5.4,6.3,,,,,,,,,,florida,Female,,Bachelor degree,White,,Suburban community,,44,Republican Party,
R_2ScvWSQfdojbhIG,,,,,,,,,,9,3,9,Nevada,Male,,"High school degree or equivalent (e.g., GED)",Asian,,City or urban community,,35,Democratic party,
R_3Oiz44tCrEpk5PJ,,,,,,,1,3.6,7.8,,,,NC,Female,,Graduate degree,Black or African-American,,Suburban community,,32,Democratic party,
R_2aFsYQE2MRvzPdW,,,,8.5,2.9,7.5,,,,,,,Illinois,Male,,Graduate degree,White,,Rural community,,36,Republican Party,
R_2VxyqjGdMMhseao,,,,,,,,,,1,4.5,7,Florida,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,Suburban community,,50,Democratic party,
R_2TpJ4aNxaH9Qjwr,9,5,8,,,,,,,,,,GEOGIA,Female,,Some college but no degree,White,,Suburban community,,30,Democratic party,
R_3ktUkCidGcS5F7s,,,,3.9,5.1,6.3,,,,,,,MD,Female,,Some college but no degree,Black or African-American,,Suburban community,,34,Democratic party,
R_2S6xrAQgAyegg9V,,,,,,,1,5.9,9,,,,Michigan,Male,,Graduate degree,Black or African-American,,City or urban community,,30,Independent,
R_2WZImLhpZvBfuBB,1.7,9,5,,,,,,,,,,Washington,Female,,Some college but no degree,White,,Suburban community,,21,Republican Party,
R_29hKw6tnH8tHX7T,,,,,,,,,,7.1,1.6,9,New York,Female,,Some college but no degree,White,,Suburban community,,20,Democratic party,
R_1f3MZyn2N03rByl,,,,,,,1,1,5,,,,Colorado,Male,,Some college but no degree,"Spanish, Hispanic, or Latino,White",,Suburban community,,20,Independent,
R_QihsWFenngP0S0p,7,2,9,,,,,,,,,,Massachusetts,Male,,Bachelor degree,White,,Suburban community,,41,Republican Party,
R_3stWtdhZejmkq9b,,,,,,,,,,9,1,7,New Mexico,Female,,Associate degree,White,,Suburban community,,30,Democratic party,
R_1i4oljTqW6TeIvf,,,,1,9,9,,,,,,,New York,Female,,Bachelor degree,White,,City or urban community,,33,Democratic party,
R_3QPeyXRcIPuXObg,,,,,,,1,9,1,,,,missouri,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,38,Independent,
R_UE1ykYenO8Lvwkh,,,,6,3,8,,,,,,,virginia,Female,,Bachelor degree,White,,Rural community,,23,Republican Party,
R_2zViuQ2E3mOHTn5,,,,,,,,,,7.2,1.8,9,Michigan,Female,,Graduate degree,White,,City or urban community,,45,Democratic party,
R_25QSfefeb0u4Cjl,,,,7.2,3.4,8.1,,,,,,,Maryland,Male,,Bachelor degree,White,,Suburban community,,44,Republican Party,
R_3ExMXAZVc1uYEM6,6,2.8,7.1,,,,,,,,,,Florida,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,24,Republican Party,
R_DUXdBUM9K2VnbaN,,,,,,,6.1,7.4,8.4,,,,WASHINGTON,Male,,Bachelor degree,White,,Suburban community,,30,Libertarian Party,
R_2S9vWIfybkuTgYI,1,2.1,8,,,,,,,,,,pa,Female,,Associate degree,White,,Rural community,,57,Republican Party,
R_2qlSR1qkSP9pbX6,,,,,,,2.5,6.8,6.9,,,,oregon,Female,,Some college but no degree,White,,City or urban community,,42,Republican Party,
R_1gCGgl4pRWfpXwo,,,,1,9,9,,,,,,,Connecticut,Male,,Bachelor degree,White,,Suburban community,,29,Democratic party,
R_2CWdsNrWcbe1vK2,,,,,,,,,,7.1,5.1,6.8,NY,Female,,Associate degree,"Spanish, Hispanic, or Latino",,City or urban community,,,,
R_3haq3Ufh0W0H9Sz,8.5,1.8,3.3,,,,,,,,,,minnesota,Male,,Bachelor degree,White,,City or urban community,,41,Republican Party,
R_2DSU5aJQYVS0xZ3,9,2,4,,,,,,,,,,Minnesota,Female,,Some college but no degree,White,,Suburban community,,36,Democratic party,
R_2ZVntY5Tp491SB8,,,,,,,,,,1,9,9,Massachusetts,Female,,"High school degree or equivalent (e.g., GED)",Other (please specify):,portuguese,Suburban community,,27,Independent,
R_3G8JLUNQWzPkgDQ,,,,2.5,5.7,3.2,,,,,,,Tennessee,Female,,Some college but no degree,Asian,,Suburban community,,56,Republican Party,
R_DwKOPp0oMhue2RP,,,,,,,,,,8,5.5,8,Louisiana,Female,,Associate degree,Black or African-American,,Suburban community,,39,Democratic party,
R_3lriXhU8QFhYCth,,,,,,,1.6,1.6,8.1,,,,kentucky,Female,,Graduate degree,"White,Other (please specify):",,Suburban community,,33,Democratic party,
R_3rMbdR8RGzjoD0Y,,,,,,,,,,9,6.3,1.1,CA,Male,,Associate degree,Asian-American,,City or urban community,,26,Democratic party,
R_2bTov1THwI7Rshm,,,,,,,8,6.2,9,,,,NM,Female,,Some college but no degree,White,,City or urban community,,31,Independent,
R_2QtGsZDsLc3dzF3,,,,1,9,1,,,,,,,Ohio,Female,,Some college but no degree,White,,City or urban community,,30,Republican Party,
R_2tDctTHu3pXKuVB,7.1,4.4,7.1,,,,,,,,,,Mississippi,Female,,Associate degree,White,,Rural community,,46,Republican Party,
R_24piyG70jtorACX,2,7,9,,,,,,,,,,Florida,Male,,Graduate degree,White,,City or urban community,,34,Republican Party,
R_BS7yxe1Vf7ViDPb,,,,,,,1.9,9,4.7,,,,New Jersey,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,City or urban community,,28,Republican Party,
R_2TNno0spQzDxpAI,,,,9,1,1.7,,,,,,,Wisconsin,Male,,Some college but no degree,White,,Suburban community,,26,Republican Party,
R_u2lcLWZf2n85uCZ,,,,,,,1,9,7,,,,WI,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,40,Democratic party,
R_3iQLHxdhtRWdYpT,,,,,,,,,,6.6,4.5,5.7,CA,Female,,Bachelor degree,Asian,,Suburban community,,24,Republican Party,
R_2EFvgoEvLUi0kT7,,,,,,,9,9,8,,,,NJ,Female,,"High school degree or equivalent (e.g., GED)",White,,"Suburban community,Rural community",,28,Democratic party,
R_1F4UkAgdY2ZzvaF,,,,8,3,8,,,,,,,Nevada,Female,,Some college but no degree,White,,Suburban community,,32,Democratic party,
R_2rOZoGMQfx43k0a,,,,,,,,,,1,9,1.8,AL,Male,,Associate degree,Asian,,City or urban community,,34,Republican Party,
R_3KCPV0hbq42TeIN,6.5,9,8,,,,,,,,,,Arkansas,Male,,"High school degree or equivalent (e.g., GED)",Black or African-American,,Suburban community,,37,Independent,
R_1l4CdgxPkLXQenQ,,,,,,,7.1,7.6,6.4,,,,ny,Female,,Bachelor degree,Black or African-American,,City or urban community,,26,Democratic party,
R_2BeBLS6m0ofuXek,8.6,7,7,,,,,,,,,,California,Female,,Some college but no degree,White,,Suburban community,,43,Republican Party,
R_1dz9eZO2eDxKGZG,,,,6.5,3,6.1,,,,,,,IL,Female,,Bachelor degree,Other (please specify):,Mixed,Suburban community,,48,Other (please specify):,none
R_1KkIimhFlAZIN9S,,,,,,,,,,1,2.9,7,KANSAS,Male,,Some college but no degree,White,,City or urban community,,44,Independent,
R_25GUxVVYTjT0DgF,,,,,,,,,,8,1,7,Arizona,Female,,Some college but no degree,White,,Suburban community,,54,Democratic party,
R_2dsZHyN3LD5P8bf,6.7,2.4,7.9,,,,,,,,,,FL,Female,,Bachelor degree,"Asian,Asian-American",,Suburban community,,24,Independent,
R_3ir7O4soLB5mluJ,,,,8.2,2.9,9,,,,,,,CT,Female,,Bachelor degree,White,,Suburban community,,29,Libertarian Party,
R_31m7O9jEWkgekhI,,,,,,,1,9,1,,,,Michigan,Male,,Bachelor degree,White,,City or urban community,,44,Democratic party,
R_bPklPBPLn8kBBTz,,,,,,,,,,5,1,9,FL,Male,,Some college but no degree,White,,Suburban community,,64,Independent,
R_31gupPIPOI9G9sQ,,,,8.3,5.1,9,,,,,,,california,Male,,Graduate degree,White,,Suburban community,,54,Independent,
R_2373S2sutovylJ7,6.1,4.8,5.6,,,,,,,,,,ohio,Male,,"High school degree or equivalent (e.g., GED)",Black or African-American,,City or urban community,,25,Independent,
R_3m7WlKjoXdcPqK4,,,,,,,1.1,9,7.8,,,,New York,Female,,Bachelor degree,White,,City or urban community,,41,Democratic party,
R_80lPWYPidKAV6lX,1,4,6,,,,,,,,,,Va,Female,,Associate degree,White,,Suburban community,,48,Republican Party,
R_NWQpNy8WV0dCG3v,,,,,,,9,8.9,9,,,,georgia,Male,,Bachelor degree,White,,Suburban community,,65,Libertarian Party,
R_28Im8wDf4Vygdcn,,,,7.8,4.1,8,,,,,,,CT,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,33,Libertarian Party,
R_1jl9N86hV2jjl6p,,,,,,,,,,9,9,9,MA,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,47,Republican Party,
R_1gb6E4ajaEl0wk6,,,,,,,1,9,4.9,,,,Maryland,Female,,Some college but no degree,Black or African-American,,Suburban community,,29,Democratic party,
R_2v7Il1kPYAJucC7,2.2,7,4.9,,,,,,,,,,North Carolina,Female,,Bachelor degree,White,,Suburban community,,31,Republican Party,
R_1pJxHan9QBTRW8d,,,,,,,,,,9,1,8.9,Indiana,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,48,Republican Party,
R_2fu92nWOCpkLNyV,,,,1,9,2.9,,,,,,,Michigan,Female,,Bachelor degree,White,,City or urban community,,25,Independent,
R_2OQ1BDXOjwD3ODq,,,,,,,3.8,4.6,6.4,,,,Georgia,Female,,Associate degree,White,,City or urban community,,37,Democratic party,
R_2WUMGo3gQtK3I5c,,,,2.2,5.1,2.5,,,,,,,CA,Male,,Some college but no degree,American Indian or Alaskan Native,,City or urban community,,24,Democratic party,
R_1lyp8kNvQRbn9IY,,,,,,,,,,4,5.7,2.8,Ma,Male,,Some college but no degree,White,,City or urban community,,29,Independent,
R_xtuKRLA42yNbXix,6.3,6.2,8.4,,,,,,,,,,PA,Female,,Bachelor degree,White,,City or urban community,,23,Democratic party,
R_1gBl1bEu8zeZk6g,,,,,,,,,,9,1,1.9,California,Male,,Graduate degree,White,,City or urban community,,29,Independent,
R_10Uwk9yrEirUhTX,8,3,6.5,,,,,,,,,,Arkansas,Female,,Bachelor degree,White,,Suburban community,,33,Democratic party,
R_29s3CjJ7m6Jqz8b,,,,5.5,7.5,9,,,,,,,Idaho,Female,,Some college but no degree,White,,Suburban community,,23,Democratic party,
R_2BsQ1wxc7WrMxq5,,,,,,,4,5,6.7,,,,IL,Male,,Some college but no degree,White,,Suburban community,,22,Republican Party,
R_12Jwld85pcgmloj,,,,5.9,2.8,6.2,,,,,,,tx,Female,,Some college but no degree,White,,Suburban community,,32,Independent,
R_4OD1BQjGK6tDeV3,,,,,,,9,9,9,,,,Alaska,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,29,Independent,
R_1hF4ex4UIiRzsqZ,,,,,,,,,,4.3,6.5,5.2,texas,Male,,Bachelor degree,Black or African-American,,City or urban community,,47,Democratic party,
R_3jVrbphwp0xSnmh,5.2,1,5.1,,,,,,,,,,Ny,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,33,Democratic party,
R_qUiSLoOmS2V0LQZ,,,,,,,,,,9,2.9,8.1,Oregon,Male,,Some college but no degree,Asian,,City or urban community,,53,Democratic party,
R_2EETPfoQkzBRDyY,9,2.3,7.9,,,,,,,,,,CT,Male,,Bachelor degree,White,,Suburban community,,28,Republican Party,
R_2YYdcNVY1fIp4M1,,,,,,,3.1,4.2,2.1,,,,RI,Female,,Bachelor degree,White,,Suburban community,,24,Green Party,
R_3OiFc0t3aGrIu9y,,,,7.4,7.5,7.6,,,,,,,massachusetts,Male,,Graduate degree,White,,City or urban community,,28,Democratic party,
R_xi91zyZFLxu2mNX,,,,,,,,,,1,1,9,MI,Female,,Associate degree,White,,Rural community,,53,Democratic party,
R_scbFS6xpImT5Bfz,,,,,,,1,9,1,,,,GA,Female,,Associate degree,White,,Suburban community,,35,Republican Party,
R_2bZebKbwYzyvp0n,,,,8,3,9,,,,,,,California,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,27,Democratic party,
R_x4bMp5uNLDE1T2N,7,8,9,,,,,,,,,,TEXAS,Female,,Some college but no degree,White,,City or urban community,,37,Independent,
R_22kL35E3cJnLmIg,,,,9,1,5.1,,,,,,,Ohio,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,24,Independent,
R_2vcBCEgwOQtACXk,,,,,,,,,,1.8,7.2,2.9,Massachusetts,Female,,Graduate degree,White,,City or urban community,,26,Democratic party,
R_0eqEvpVXigRy74d,7.5,4.5,6,,,,,,,,,,Louisiana,Female,,Bachelor degree,"Spanish, Hispanic, or Latino,White",,Rural community,,60,Democratic party,
R_2who0RmVoesdwJ7,,,,,,,9,9,9,,,,TN,Female,,"High school degree or equivalent (e.g., GED)",Black or African-American,,City or urban community,,54,Republican Party,
R_2OPHbD1uU5TODWG,,,,,,,5,5,4.9,,,,georgia,Female,,Some college but no degree,White,,Rural community,,42,Independent,
R_3G0KvU5AFKNmAos,,,,,,,,,,9,1,1,NY,Female,,Bachelor degree,White,,City or urban community,,22,"Democratic party,Independent",
R_3p0aECJA4w6p7c2,,,,9,1,7,,,,,,,florida,Female,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,35,Democratic party,
R_1qba5Vp5SqqIfxh,1,9,1,,,,,,,,,,NY,Female,,Associate degree,White,,Suburban community,,40,Republican Party,
R_1GKb2mg2e0XERIp,1,3.2,8.1,,,,,,,,,,Iowa,Male,,Some college but no degree,White,,Suburban community,,37,Democratic party,
R_2qxWhvZZguVcmXs,,,,3.1,8.1,9,,,,,,,Wisconsin,Female,,Bachelor degree,White,,Rural community,,35,Libertarian Party,
R_7TI5Chusl7MxCil,,,,,,,1,9,7.4,,,,North Carolina,Male,,Graduate degree,White,,City or urban community,,30,Democratic party,
R_1Q4UJpqx85BfCUF,1,9,1,,,,,,,,,,Vermont,Male,,Associate degree,White,,Suburban community,,44,Independent,
R_2Cg4s8wN47Pn126,,,,,,,,,,4.4,6.7,6.3,Georgia,Female,,Graduate degree,Asian,,Suburban community,,37,Democratic party,
R_UH08IXSjpWa249j,,,,,,,1.4,5.1,4,,,,Colorado,Male,,Some college but no degree,White,,Suburban community,,46,Republican Party,
R_2uQb9NKZaHb2G80,,,,,,,,,,2,5,6,texas,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,City or urban community,,33,Democratic party,
R_2YAoMxqukcC36uM,5,9,9,,,,,,,,,,North Dakota,Female,,Some college but no degree,White,,City or urban community,,30,Democratic party,
R_27NCMyerbrCtRUs,,,,,,,5.1,5.1,5.1,,,,CA,Female,,Some college but no degree,American Indian or Alaskan Native,,City or urban community,,29,Republican Party,
R_3eaypCEfYRJXpRg,1.7,5.2,3.8,,,,,,,,,,Florida,Male,,Some college but no degree,White,,Suburban community,,34,Libertarian Party,
R_3qyP404S9UTdeRv,,,,,,,,,,9,1.9,7.1,Virgina,Male,,Bachelor degree,White,,Suburban community,,43,Independent,
R_PGPnPPxFgi6nwB3,,,,6,9,9,,,,,,,Texas,Female,,Some college but no degree,White,,City or urban community,,24,Libertarian Party,
R_SVjLm3nwIB21oLD,,,,,,,6.2,5,7,,,,VA,Female,,Graduate degree,White,,Rural community,,61,Democratic party,
R_3erI5AG8erqikb0,6.4,4.1,5.7,,,,,,,,,,florida,Male,,Some college but no degree,White,,Suburban community,,51,Republican Party,
R_PMU5lzpHEVyFRGF,,,,,,,,,,1,9,5.5,California,Male,,Bachelor degree,Asian,,City or urban community,,29,Democratic party,
R_1mLDc40D50xNmcT,,,,,,,,,,2.2,7,2.3,Maryland,Female,,Bachelor degree,White,,Suburban community,,32,Democratic party,
R_Zn4yNtr5TYvqu09,,,,7.3,9,2.6,,,,,,,va,Male,,Graduate degree,White,,Suburban community,,36,Other (please specify):,not relevant to survey
R_1nVGzezhX7ehqFZ,,,,1,9,1,,,,,,,NJ,Male,,Bachelor degree,White,,Suburban community,,39,Republican Party,
R_2YtwkRAdabveLUW,,,,,,,,,,5.1,9,2.8,alabama,Female,,Associate degree,White,,Suburban community,,41,Republican Party,
R_1I4Mnlplj5bNL0G,,,,,,,9,2,9,,,,indiana,Female,,Bachelor degree,White,,Suburban community,,53,Republican Party,
R_2To7lPejxys4eQO,2,6.1,7.1,,,,,,,,,,Oklahoma,Male,,"High school degree or equivalent (e.g., GED)","Spanish, Hispanic, or Latino,White,Asian-American",,City or urban community,,26,Independent,
R_1gT5mbgZhmIMVvh,,,,,,,2,4.9,7.4,,,,Florida,Male,,Graduate degree,White,,Suburban community,,28,Democratic party,
R_2ZVOcyghsutSjTE,,,,,,,,,,9,2.1,2.2,Wyoming,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,67,Democratic party,
R_2OO2DcUnxglfv1H,,,,,,,1,7.9,3.4,,,,sc,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,40,Democratic party,
R_2rHMif94XJEHtaj,,,,1,9,1.6,,,,,,,Colorado,Female,,Some college but no degree,White,,City or urban community,,29,Democratic party,
R_uwfnHOjXHi20DaV,,,,8.1,2.5,7.5,,,,,,,Pennsylvania,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,69,Democratic party,
R_22zx8OyNde17dyZ,,,,,,,,,,1.9,9,9,New York,Female,,Bachelor degree,White,,Rural community,,58,Republican Party,
R_2BgMHEqeqhx7Wiq,8.6,1.2,4.8,,,,,,,,,,MN,Other (please specify):,,Some college but no degree,White,,Suburban community,,22,Democratic party,
R_3sb25TqcFpYyH75,,,,,,,5.5,7,6,,,,New York,Male,,Graduate degree,Asian-American,,Suburban community,,28,Democratic party,
R_3qNz76Iugd6Ufn2,,,,,,,1,1,9,,,,PA,Male,,Bachelor degree,White,,City or urban community,,31,Democratic party,
R_2wmqk2DAZFrpbCK,3,1,9,,,,,,,,,,Maryland,Female,,Bachelor degree,Black or African-American,,City or urban community,,36,Democratic party,
R_eA7FJhK0E09s2rv,2.7,3.1,7.7,,,,,,,,,,New Jersey,Male,,Graduate degree,White,,Suburban community,,50,Democratic party,
R_06Yjgu8KpLRLAn7,,,,4.6,4,7.1,,,,,,,kentucky,Female,,Some college but no degree,White,,Suburban community,,20,Republican Party,
R_1r6MFKkjNNM5vho,,,,,,,,,,1,9,1,Pennsylvania,Female,,Bachelor degree,Black or African-American,,Suburban community,,28,Democratic party,
R_zU4PXAcWQIEgeM9,,,,,,,,,,9,5.5,9,Texas,Female,,Some college but no degree,Black or African-American,,Suburban community,,28,Democratic party,
R_8nYRji2E1IIzorf,,,,1.8,3.1,8.6,,,,,,,California,Male,,Associate degree,Asian,,Suburban community,,21,Libertarian Party,
R_248EVwWAYCK85NT,,,,,,,5.9,6.8,5.3,,,,Ga,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,22,Republican Party,
R_25WWA4uC6986pZL,,,,,,,,,,8.1,2.5,8.2,NY,Female,,Bachelor degree,White,,Rural community,,39,Republican Party,
R_1mzxoEBDESTp7o0,1,1,6.1,,,,,,,,,,georgia,Male,,Associate degree,White,,Suburban community,,63,Independent,
R_DIh82lTqkAJhS7f,,,,9,1,1,,,,,,,Oregon,Male,,Some college but no degree,White,,Suburban community,,21,Democratic party,
R_2TouFhErHaZQney,1,4,1,,,,,,,,,,Illinois,Male,,Some college but no degree,White,,Suburban community,,24,Independent,
R_1JVKL3l4wdDzKoZ,,,,,,,1,9,4.4,,,,Texas,Female,,Some college but no degree,Black or African-American,,Suburban community,,25,Democratic party,
R_visjh1vZqzhm39D,,,,,,,1.4,8.3,8.4,,,,Missouri,Female,,Bachelor degree,White,,City or urban community,,27,Democratic party,
R_1hEWxmbU9IA8wbE,,,,9,9,9,,,,,,,Illinois,Female,,Some college but no degree,White,,Suburban community,,32,"Other (please specify):,Independent",
R_2uIfgO6tg3JdCfu,,,,,,,,,,7.3,7.3,2.9,GA,Male,,Associate degree,Black or African-American,,Suburban community,,23,Republican Party,
R_2cusUAlyTxx8fBl,,,,,,,,,,8.2,1,2,Florida,Female,,Some college but no degree,White,,City or urban community,,33,Republican Party,
R_3phAM2k1tVii0LB,3.6,8.3,7,,,,,,,,,,California,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,Suburban community,,26,Democratic party,
R_2QPBVlTWgkxkJhu,,,,,,,9,3.7,9,,,,AZ,Female,,Associate degree,Other (please specify):,USA,Rural community,,57,"Other (please specify):,Independent",Indie
R_1FfjE5xSoWPBnku,1.9,8.1,8.1,,,,,,,,,,Texas,Female,,Bachelor degree,White,,Suburban community,,38,Republican Party,
R_ahOyvkIr8UMoYnv,,,,9,2,4,,,,,,,Idaho,Male,,Bachelor degree,White,,Rural community,,31,Republican Party,
R_3P7zhxalnaqE77C,,,,,,,,,,1,9,9,South Carolina,Male,,Some college but no degree,Black or African-American,,Rural community,,28,Democratic party,
R_22E3WeoVpSAS4lG,,,,3.6,5.1,5.1,,,,,,,Pennsylvania,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,51,Democratic party,
R_w13tgeduzt0FAB3,,,,,,,6.1,9,4,,,,michigan,Female,,Some college but no degree,Black or African-American,,Suburban community,,32,Democratic party,
R_3dKEAJnW6MVrUrt,,,,,,,,,,1,5,9,NY,Female,,Graduate degree,Asian,,Suburban community,,45,Democratic party,
R_QfzRD4kEDtwODOp,7.8,7,8.5,,,,,,,,,,Illinois,Male,,Bachelor degree,White,,Suburban community,,31,Independent,
R_2xxjWTmjBdZPDgc,6.9,9,6.2,,,,,,,,,,texas,Female,,Associate degree,White,,City or urban community,,39,Republican Party,
R_PFFKcGLQisw9VMB,,,,,,,1,9,2.6,,,,Pa,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,51,Democratic party,
R_RrwrXNTNvbliRkl,,,,,,,2.3,9,3.9,,,,California,Male,,Graduate degree,White,,Suburban community,,28,Democratic party,
R_3s4ZuKQGp6rHdBV,,,,,,,,,,8.2,3.1,9,Florida,Male,,Some college but no degree,White,,Suburban community,,49,Democratic party,
R_22SrjBXmVQ3nHYO,,,,2,5,7.5,,,,,,,Oregon,Female,,Bachelor degree,White,,Suburban community,,35,Democratic party,
R_3nl106ZSFdV5GB8,,,,,,,1,7.2,9,,,,indiana,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,28,Republican Party,
R_3m3N150jaBKZd2P,,,,1,5,1,,,,,,,Texas,Female,,Associate degree,White,,Rural community,,53,Independent,
R_WAOeCakdtBoPloR,9,1,9,,,,,,,,,,ohio,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,27,Independent,
R_1d7jysPSOk1QJKs,8,3.5,6.7,,,,,,,,,,Illinois,Male,,Some college but no degree,White,,Rural community,,71,Democratic party,
R_vHJRTx2RxB68Lux,,,,,,,,,,1,9,1,Florida,Female,,Bachelor degree,White,,Suburban community,,32,Republican Party,
R_3qv2sKAc5TxUQRb,8.2,5,8.6,,,,,,,,,,Maine,Male,,Bachelor degree,White,,Suburban community,,47,Independent,
R_wY96FwYw0q3Bp0R,,,,4.3,7.7,3.8,,,,,,,Kansas,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,62,Republican Party,
R_1KcKzx9qs4BEUQq,,,,,,,1.1,9,3,,,,Washington,Male,,Bachelor degree,White,,Suburban community,,39,Independent,
R_xbzu0T69woEdqGR,,,,4.3,2.8,8.9,,,,,,,Texas,Female,,Bachelor degree,White,,City or urban community,,61,Republican Party,
R_8i8iZVbfkoUHiCZ,,,,1,9,1,,,,,,,kentucky,Female,,Some college but no degree,White,,Rural community,,36,Democratic party,
R_2EsZGqu4R4Xwpn6,,,,,,,,,,1.5,8.7,1.6,Virginia,Female,,Some college but no degree,White,,Suburban community,,71,Democratic party,
R_2RadDyTkIAAsaIE,,,,,,,,,,1,9,1,florida,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,47,Independent,
R_XZJoEqpWHrt1zQl,6.5,6,7.5,,,,,,,,,,Missouri,Male,,Some college but no degree,White,,Suburban community,,36,Democratic party,
R_1Lu345vejO3FJIJ,,,,,,,2,5.1,1.1,,,,united states,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,57,Independent,
R_pFR4S2vrFvf5VIJ,,,,1,9,5,,,,,,,Illinois,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,59,Independent,
R_3dYvXzpT7f31IK5,3.1,1.7,8.6,,,,,,,,,,California,Female,,Bachelor degree,Asian-American,,City or urban community,,28,Democratic party,
R_3iDSprqCIPvyDp0,,,,,,,,,,3.8,3.9,8.6,PA,Female,,Bachelor degree,White,,City or urban community,,55,Independent,
R_1Cwr1QEFCR6MlHA,,,,,,,1,9,7.4,,,,TX,Female,,Some college but no degree,White,,Suburban community,,55,Democratic party,
R_3dKBd0LCcUyfPpZ,,,,9,4.4,7.9,,,,,,,OH,Male,,Bachelor degree,White,,Suburban community,,23,Independent,
R_22XIQIQtyToBQ6k,,,,,,,,,,4.8,1,9,North Carolina,Male,,Some college but no degree,Black or African-American,,Suburban community,,44,Democratic party,
R_2wSx6sneehvF3BV,,,,,,,4.2,6.1,5.2,,,,NJ,Male,,Bachelor degree,White,,City or urban community,,26,Republican Party,
R_1ln0V5U7Lc5taqa,6,5,5,,,,,,,,,,minnesota,Female,,Some college but no degree,White,,Suburban community,,29,Democratic party,
R_qx8krxDbh9yQbW9,,,,,,,3.8,5.6,7.9,,,,GA,Female,,Bachelor degree,White,,Rural community,,30,Republican Party,
R_3kKXdduIVn01XJ9,7.3,7.2,7.2,,,,,,,,,,CT,Female,,Some college but no degree,White,,Suburban community,,41,Independent,
R_21Hg2dk8LlagFQ9,,,,8,3,9,,,,,,,Texas,Male,,Some college but no degree,White,,Suburban community,,21,Independent,
R_24urAt7C9MLKF8g,,,,7,1.5,8.5,,,,,,,VA,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,29,Democratic party,
R_3G7CBcSOyKluiJT,,,,,,,,,,7.7,4.2,8.3,TX,Male,,Graduate degree,White,,City or urban community,,47,Republican Party,
R_2y2e3UxqCrkMieq,,,,,,,,,,9,3.4,9,NJ,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,City or urban community,,37,Democratic party,
R_1Kd6YtFdiwnZI57,,,,,,,7,9,9,,,,Illinois,Female,,Associate degree,"Spanish, Hispanic, or Latino,White",,Suburban community,,38,Independent,
R_3jTAZTqmANs9BWy,,,,,,,6.6,4.2,6.1,,,,ND,Male,,Less than high school degree,Asian,,Suburban community,,55,Republican Party,
R_28U95k74jZPD5ja,8.3,7.1,9,,,,,,,,,,Maine,Female,,Bachelor degree,White,,Rural community,,49,Democratic party,
R_2bkUclOQeVMS7vj,3,3.5,8,,,,,,,,,,WA,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,51,Democratic party,
R_1n6kwKsY5DdIsyy,,,,,,,,,,8,5,9,Tennessee,Female,,Bachelor degree,White,,Rural community,,31,Independent,
R_3HT5C4BkgopfYIE,,,,,,,6,4.4,6.2,,,,Pennsylvania,Male,,Graduate degree,White,,City or urban community,,24,Democratic party,
R_28Cchccf6aEkdKX,,,,8.7,9,8.4,,,,,,,Ohio,Female,,Associate degree,White,,City or urban community,,33,Republican Party,
R_31t7v4IUCx7P3r2,9,1.9,6.3,,,,,,,,,,Virginia,Male,,Bachelor degree,White,,Suburban community,,26,Republican Party,
R_3DkhVTs1MYdP4yq,,,,9,1,9,,,,,,,Maryland,Male,,Bachelor degree,"White,Black or African-American",,Suburban community,,27,Independent,
R_BsHsEhTdBryS3ap,,,,,,,,,,6.9,5,9,Texas,Female,,Bachelor degree,White,,Suburban community,,35,Libertarian Party,
R_1pnWqhkneuKdH7J,,,,,,,1.9,8.4,9,,,,RI,Male,,Bachelor degree,White,,Suburban community,,39,Republican Party,
R_Q6A8K2Ur0qRmYU1,,,,1,1,8,,,,,,,NY,Female,,Graduate degree,White,,Rural community,,,Democratic party,
R_DucFpbJRkPDfPHj,,,,,,,,,,6.7,6.3,6.7,Illinois,Male,,Bachelor degree,White,,City or urban community,,,Democratic party,
R_3iUY8ovzfDDQ5pH,,,,,,,,,,4.4,8.8,4.8,PA,Female,,Some college but no degree,White,,Rural community,,34,Republican Party,
R_2tyg0v9jd4dehvf,,,,,,,9,9,9,,,,AZ,Female,,Graduate degree,White,,Suburban community,,34,Libertarian Party,
R_31N81Unje8U0s8p,1,8.4,8.3,,,,,,,,,,NY,Female,,Graduate degree,White,,Suburban community,,32,Green Party,
R_3GrJDeH2vmcdQpu,9,4,8.1,,,,,,,,,,New York,Female,,Bachelor degree,,,City or urban community,,42,,
R_1IxZ2Ii2CHlT0KS,,,,1,9,3.1,,,,,,,Pennsylvania,Female,,Some college but no degree,White,,Suburban community,,25,Democratic party,
R_wOcv4IlPPMllwwV,,,,,,,,,,8.2,1.1,9,North Carolina,Female,,Bachelor degree,White,,Rural community,,34,Republican Party,
R_3lPMA4TUXhdQknu,2,8,3,,,,,,,,,,Maryland,Female,,Bachelor degree,Black or African-American,,Suburban community,,33,Democratic party,
R_tX7oqEp8CBaGFvb,,,,7.6,3.5,8.5,,,,,,,CT,Female,,Bachelor degree,White,,Suburban community,,24,Democratic party,
R_2WUrwQdXcROJGWF,,,,,,,4,5,5.2,,,,California,Male,,Some college but no degree,Asian,,City or urban community,,23,Independent,
R_CePEdJJ0GzPZlUl,,,,,,,,,,8.9,1.1,1.1,Illinois,Female,,Bachelor degree,Black or African-American,,Suburban community,,35,Democratic party,
R_2SAyQnOe4DjcZWW,,,,,,,3,9,9,,,,IL,Female,,Bachelor degree,White,,Suburban community,,26,Democratic party,
R_2AHkgo2JO9nEa7U,3.4,8.7,6.6,,,,,,,,,,NY,Female,,"High school degree or equivalent (e.g., GED)","Spanish, Hispanic, or Latino",,Suburban community,,26,Democratic party,
R_2aagyb5b4GdOpgR,,,,8.2,1,4.8,,,,,,,New York,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,67,Republican Party,
R_wRWdnOc6SiDNE6B,,,,,,,9,9,9,,,,Maryland,Female,,Bachelor degree,White,,Suburban community,,47,Green Party,
R_3lrZj5UmL5xsHxo,,,,,,,,,,6,7,6,washington,Female,,Some college but no degree,White,,City or urban community,,18,Democratic party,
R_1M6fvMCbn6gXntg,1,9,6.3,,,,,,,,,,ca,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,City or urban community,,29,"Democratic party,Libertarian Party",
R_SZh3rBKDSGvOO1X,,,,9,2,7,,,,,,,Ohio,Female,,Bachelor degree,White,,City or urban community,,45840,Democratic party,
R_2ypVDODlCrEeSUa,4.4,6.2,6.3,,,,,,,,,,Florida,Female,,Bachelor degree,Asian-American,,Suburban community,,18,Democratic party,
R_2xFuzy66tAljxGI,,,,,,,,,,8.8,2.9,6.9,il,Female,,Some college but no degree,White,,Suburban community,,19,Democratic party,
R_3ELIYsfhwaHNAO6,,,,,,,8,7,9,,,,Maryland,Male,,Graduate degree,"Asian,Asian-American",,City or urban community,,40,Independent,
R_3nPB3a0XpTdjMDa,,,,1,9,1,,,,,,,TEXAS,Female,,Bachelor degree,White,,Suburban community,,69,Independent,
R_2QAFxbm7NkX5YIc,9,3.9,9,,,,,,,,,,North Carolina,Female,,Bachelor degree,White,,Suburban community,,28,Independent,
R_ulUD1wxQ3JwlvXz,,,,,,,,,,5,4.3,8,TX,Female,,Some college but no degree,White,,City or urban community,,53,Republican Party,
R_0OHsv22MeAJXr8d,,,,9,1,2.8,,,,,,,PA,Female,,Some college but no degree,White,,Rural community,,60,Independent,
R_r390pNLjpxb3Czn,,,,,,,1.1,6.2,8,,,,California,Female,,Graduate degree,"Spanish, Hispanic, or Latino,White",,Suburban community,,35,Republican Party,
R_1cZJyN5NEHp8IgP,,,,,,,,,,9,9,1,Arizona,Female,,Associate degree,White,,City or urban community,,31,Republican Party,
R_3nTvFdTOYHGV0PD,,,,4.5,3.4,6.1,,,,,,,Ohio,Male,,Some college but no degree,White,,City or urban community,,32,Independent,
R_29vlL9rOasXhp3e,3,8.4,7.2,,,,,,,,,,SOUTH CAROLINA,Female,,Some college but no degree,White,,Rural community,,50,Republican Party,
R_2rOCMZH5rKmGT8W,,,,,,,9,9,9,,,,Illinois,Male,,Some college but no degree,White,,Suburban community,,20,Independent,
R_BEZKl8ggN1m2Wxb,,,,4.9,5.1,2.6,,,,,,,Ohio,Male,,Some college but no degree,White,,City or urban community,,41,Libertarian Party,
R_2vcc9cZjI0YoTPO,,,,,,,1,9,1,,,,tennesee,Female,,"High school degree or equivalent (e.g., GED)","Spanish, Hispanic, or Latino",,Rural community,,36,Independent,
R_2WOPCNi4lXSoDil,9,6,5.5,,,,,,,,,,Minnesota,Female,,Graduate degree,White,,Suburban community,,48,Democratic party,
R_2E0tQuYXxt0qbmg,,,,7.2,6.9,6.6,,,,,,,Virginia,Female,,Bachelor degree,Asian,,City or urban community,,35,Democratic party,
R_7R0aKosCeGzoYjD,,,,,,,,,,3.3,3.6,7,New York,Female,,Graduate degree,White,,City or urban community,,39,Republican Party,
R_332BanOuSAvv09l,3,5,5.1,,,,,,,,,,Georgia,Male,,Graduate degree,White,,Suburban community,,68,Independent,
R_1CpciDWEAe39ssl,,,,,,,5.5,7.5,7,,,,CA,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,25,Democratic party,
R_2zHpFr6EAxWa2SF,9,2,8,,,,,,,,,,Montana,Male,,Some college but no degree,"Spanish, Hispanic, or Latino,White",,Suburban community,,50,Libertarian Party,
R_bJJrMAnj4SFDlhr,,,,,,,6.2,7.2,7.1,,,,pa,Female,,Graduate degree,White,,City or urban community,,66,Democratic party,
R_3LhVh8kKK5ztL44,,,,,,,,,,1,2,8.9,Pennsylvania,Male,,Some college but no degree,White,,Suburban community,,20,Democratic party,
R_1LS6z5BhegAxfzb,,,,6.6,4,6.4,,,,,,,CA,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,24,Green Party,
R_3NCdCl1CkrzuTzd,,,,,,,,,,8.5,3,7,Louisiana,Female,,Graduate degree,White,,Suburban community,,36,Libertarian Party,
R_2qfsh4HZXzEx7Ra,7.6,3.8,9,,,,,,,,,,Ohio,Female,,Some college but no degree,White,,City or urban community,,27,Democratic party,
R_sFIuu89QqKPsJ2x,,,,1,9,1,,,,,,,nj,Female,,Associate degree,White,,Suburban community,,28,Democratic party,
R_2Pjy3QXYbwM53mO,,,,,,,2,6.1,1.4,,,,Pennsylvaina,Female,,Associate degree,White,,Suburban community,,28,Democratic party,
R_1jAPrnCrjuhmOxG,,,,,,,,,,8.2,3,8.5,Texas,Female,,Graduate degree,Black or African-American,,Suburban community,,68,Democratic party,
R_1dFv1Lll38GKIdu,,,,,,,1,4.4,9,,,,MISSOURI,Male,,Some college but no degree,White,,Suburban community,,21,Republican Party,
R_1LCqQcbeL4W1yRu,4.6,5.5,5.6,,,,,,,,,,ca,Male,,Bachelor degree,White,,Suburban community,,24,Democratic party,
R_ZkGQ25p1oxuI3ip,,,,5.1,7.1,9,,,,,,,Maryland,Female,,Graduate degree,White,,Suburban community,,27,Libertarian Party,
R_1NmDwWkvcJqj7n8,,,,,,,,,,1.9,8,7.8,ME,Male,,Associate degree,Asian,,Suburban community,,27,Independent,
R_WoqND1HAspqxbrP,,,,1,9,1,,,,,,,maryland,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,41,Libertarian Party,
R_RKpsY79vDrTKrJL,1,9,8,,,,,,,,,,Maryland,Female,,Bachelor degree,White,,Suburban community,,25,Republican Party,
R_1hHkPf7kEoCegkq,,,,,,,7.5,4.8,8.1,,,,MA,Male,,Graduate degree,White,,City or urban community,,58,Democratic party,
R_2PAUmjdhwIZK368,,,,1,9,1,,,,,,,NC,Female,,Some college but no degree,White,,Rural community,,22,"Democratic party,Republican Party",
R_11jCNznfEwNbVdq,1.9,7.6,3.5,,,,,,,,,,Florida,Female,,Graduate degree,White,,Suburban community,,55,Democratic party,
R_2fa3rUTR8JJP4I8,,,,,,,9,9,9,,,,AL,Male,,Associate degree,White,,Suburban community,,27,Republican Party,
R_3lt926JDqQTWEqu,,,,4.4,7,9,,,,,,,Georgia,Female,,Some college but no degree,White,,Suburban community,,41,Democratic party,
R_1OwPwjk2pRj3yPt,,,,,,,,,,8,5.2,5.2,Michigan,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,30,Other (please specify):,none
R_1DBDuzOBaTUVgZj,,,,,,,,,,1,9,6.6,n/a,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,22,Democratic party,
R_3mZrJauvetxCeJ3,6.2,6.3,6.1,,,,,,,,,,ny,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,22,Republican Party,
R_2qDZrsSXFn8zoJo,,,,,,,7,9,9,,,,CA,Female,,Associate degree,White,,Suburban community,,28,Republican Party,
R_2VvSQEbIKm7GekG,1,3,9,,,,,,,,,,Ohio,Male,,Some college but no degree,White,,Suburban community,,23,Republican Party,
R_2YY3iNyWNTXQ4fW,,,,,,,5.9,9,5.1,,,,Pennsylvenia,Male,,Some college but no degree,White,,Suburban community,,38,Republican Party,
R_1K3d2t4kokiEB9O,,,,3.7,7.2,3.7,,,,,,,Oregon,Male,,Some college but no degree,White,,Rural community,,26,Independent,
R_1kO1K904sBU6IEH,,,,,,,2,9,7,,,,WA,Female,,Bachelor degree,Asian,,City or urban community,,38,Democratic party,
R_2TZZt4WK0m9JFu4,,,,,,,,,,2,9,7.7,,Female,,Graduate degree,White,,Suburban community,,,Independent,
R_1dnvNDNgMKA4b16,1,5,2,,,,,,,,,,Kansas,Female,,Some college but no degree,White,,City or urban community,,24,Independent,
R_9AeggMiOg4OXK3D,,,,,,,,,,8.5,4,9,OH,Female,,Associate degree,White,,City or urban community,,37,Independent,
R_bd9YD8jYerkuE9z,,,,8,2,9,,,,,,,California,Male,,Bachelor degree,White,,Suburban community,,35,Democratic party,
R_stF0b1XaNtlCLER,2.1,5.2,1.8,,,,,,,,,,Florida,Female,,Graduate degree,White,,City or urban community,,53,Republican Party,
R_2fwVwspyfdTmhol,,,,,,,,,,1,3,6,Ohio,Male,,Some college but no degree,White,,City or urban community,,24,Independent,
R_3F3DB3AXSG3HdeQ,,,,6.1,4.3,5.8,,,,,,,California,Female,,Bachelor degree,Asian,,Suburban community,,27,Democratic party,
R_2TYJvzv7SW9BDRk,,,,,,,1.9,7,3,,,,PA,Male,,Bachelor degree,White,,Suburban community,,24,Republican Party,
R_25FrpuAapjwIYxv,,,,,,,5,9,8.2,,,,California,Female,,Associate degree,White,,Suburban community,,61,Independent,
R_2zeZF1HgN39zVbz,,,,,,,,,,1,2.9,8,california,Male,,Bachelor degree,"Asian,Asian-American",,City or urban community,,29,Independent,
R_39pU4yNA776nr1L,1,5,1,,,,,,,,,,Georgia,Male,,Associate degree,White,,Suburban community,,52,Republican Party,
R_pyoCecuh97IIo7f,,,,5,3.7,7.5,,,,,,,nc,Male,,Graduate degree,White,,Suburban community,,33,Independent,
R_1ltz5k47R7YP0i8,,,,,,,,,,9,7.1,9,Illinois,Male,,Bachelor degree,White,,Rural community,,57,Republican Party,
R_2e2ngxUx5mJsbdq,,,,,,,1,9,9,,,,Texas,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,21,Democratic party,
R_1Cdy32YTSeQ9P19,,,,5.3,4.9,4.5,,,,,,,nc,Female,,Some college but no degree,Black or African-American,,City or urban community,,31,Democratic party,
R_2R2qq1JYDzxsOg3,2.2,7.1,8.1,,,,,,,,,,Oregon,Female,,Some college but no degree,White,,Suburban community,,53,Republican Party,
R_2QnxtBYio0XzzsS,,,,7,1,9,,,,,,,North Carolina,Male,,Bachelor degree,White,,City or urban community,,37,Democratic party,
R_1BYsIstGiZDRTTP,,,,,,,8.1,5.1,2,,,,Maryland,Female,,Bachelor degree,Black or African-American,,Suburban community,,26,Green Party,
R_2rIbCvlM9J1YZuH,,,,,,,,,,3,5,7.1,az,Female,,Graduate degree,Asian,,Suburban community,,33,Democratic party,
R_325VB7ZhzD0MRO0,2.1,5.1,2.1,,,,,,,,,,Colorado,Female,,Bachelor degree,White,,Suburban community,,32,Democratic party,
R_11dOJtkjaIAtWkv,,,,5.3,4.9,7.9,,,,,,,NC,Female,,Associate degree,White,,Suburban community,,37,Republican Party,
R_2DN5lBde691PfmS,2.6,5.7,2.8,,,,,,,,,,nh,Female,,Some college but no degree,White,,City or urban community,,55,Independent,
R_3CxClUHM49nspeF,,,,,,,1,1.1,9,,,,california,Female,,Associate degree,White,,Suburban community,,30,Democratic party,
R_3Krbi6iZgW5vMuQ,,,,,,,,,,9,1,8.6,IL,Female,,Bachelor degree,Black or African-American,,City or urban community,,68,Democratic party,
R_31QJ3lARjPulan6,7.4,3.9,7.1,,,,,,,,,,Florida,Male,,Some college but no degree,White,,Suburban community,,20,Democratic party,
R_2Ck1ZhpCOWj9qyZ,,,,,,,,,,8,2.2,8,Alaska,Female,,Some college but no degree,White,,Suburban community,,23,Republican Party,
R_YYbNFuLLY3WAXMR,,,,4,7,8,,,,,,,Texas,Female,,Some college but no degree,Black or African-American,,City or urban community,,37,Democratic party,
R_3stB9faXU8WgKwr,,,,9,1,1,,,,,,,IL,Male,,Bachelor degree,White,,Suburban community,,25,Independent,
R_qDS7BMoASPt1y81,,,,,,,3.4,8,6.7,,,,MI,Male,,Bachelor degree,White,,Rural community,,23,Democratic party,
R_1diUEp48Sf1zWZu,,,,,,,,,,1,1.9,9,michigan,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,54,Independent,
R_3ewUrJjWRcAGXuF,9,4,6,,,,,,,,,,Louisiana,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,40,Other (please specify):,I think the whole party system is our nation's biggest problem
R_1kHvtJ2nGLN8eoO,,,,9,3.9,9,,,,,,,delaware,Female,,Bachelor degree,Asian,,Suburban community,,32,Democratic party,
R_1KetHsqztGh8SyW,,,,,,,1,5,1,,,,TX,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,76,Democratic party,
R_1kH7H8wGLEXilkT,,,,,,,1,9,6.6,,,,Virginia,Male,,Bachelor degree,White,,City or urban community,,31,Republican Party,
R_TnCBF44GjuMWb8l,,,,,,,,,,9,3.4,8.2,Louisiana,Female,,Associate degree,White,,Suburban community,,43,Republican Party,
R_31Ktc0J0byyJOY5,,,,3,3,8,,,,,,,Missouri,Male,,Graduate degree,White,,City or urban community,,38,Republican Party,
R_3iQ0A8bz3a84bJ3,,,,,,,1,3.5,8.9,,,,PA,Male,,Bachelor degree,White,,Suburban community,,52,Democratic party,
R_1OoZbjyJy9NSfNr,,,,1,7.6,6.6,,,,,,,Pennsylvania,Male,,Associate degree,White,,Suburban community,,27,Independent,
R_vfdBxe7dqDzBIv7,,,,,,,1,6.8,9,,,,IN,Male,,Graduate degree,White,,Suburban community,,36,Democratic party,
R_33qJ0YwMOmqYPfj,5,9,3.1,,,,,,,,,,Florida,Male,,Bachelor degree,White,,Suburban community,,46,Independent,
R_tJOgME7Ptc66dEd,,,,,,,5.9,3.8,6.4,,,,Alabama,Female,,Some college but no degree,White,,Rural community,,26,Republican Party,
R_PMU5NCiHYmv1UMV,1,9,3,,,,,,,,,,Florida,Female,,Some college but no degree,White,,Rural community,,46,Libertarian Party,
R_1CpFyxdMz2P4oJz,,,,,,,,,,7.4,2.2,8.5,WV,Female,,Bachelor degree,White,,Rural community,,23,Republican Party,
R_2as11aSk4dI3PwY,,,,8.8,2.8,9,,,,,,,massachusetts,Female,,Graduate degree,White,,Rural community,,53,Democratic party,
R_vH0Y3W1qRm5V8Gd,,,,6.6,7.2,7.8,,,,,,,south dakota,Female,,Associate degree,White,,City or urban community,,39,Democratic party,
R_2bHSzvXZ8VgyTAS,,,,,,,,,,4.5,6.7,5.7,Illinois,Male,,Bachelor degree,White,,Suburban community,,32,Independent,
R_3m4wxzOAkUAr5tb,,,,,,,5.3,9,6.1,,,,North Carolina,Male,,Some college but no degree,White,,City or urban community,,20,Democratic party,
R_1OkPvf7AKkBU4iT,5.5,5.3,4.8,,,,,,,,,,TX,Male,,Some college but no degree,"Spanish, Hispanic, or Latino",,"City or urban community,Suburban community",,40,Republican Party,
R_3HLZIbH32gNg99n,9,1,5,,,,,,,,,,Colorado,Female,,Graduate degree,White,,Suburban community,,34,Independent,
R_2BwDJXSyJBpTgMB,,,,,,,9,1.8,9,,,,Nebraska,Male,,Some college but no degree,Black or African-American,,City or urban community,,20,Democratic party,
R_3oF8caGjJGPNKgV,,,,7.1,1,9,,,,,,,MA,Female,,Some college but no degree,White,,Suburban community,,22,Democratic party,
R_1Fs44HFLz2XiSoN,,,,,,,,,,1,5.3,5.3,Nevada,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,City or urban community,,35,Libertarian Party,
R_2y1wavSe2Uh0RKm,,,,,,,1,9,9,,,,New Mexico,Male,,Graduate degree,White,,Suburban community,,36,Independent,
R_vdZArBdEYdOdJzr,,,,2.5,9,7.2,,,,,,,Missouri,Male,,Some college but no degree,White,,Suburban community,,34,Republican Party,
R_31MKYxyRhZhohKW,,,,,,,,,,8.5,1,9,Michigan,Male,,Associate degree,White,,Suburban community,,33,Republican Party,
R_2AGd7Ibt5Z3Cemj,1,8.4,1.7,,,,,,,,,,south carolina,Female,,Some college but no degree,Black or African-American,,City or urban community,,52,Democratic party,
R_wXH1gQWOMfO4qo9,,,,3,4.2,7.9,,,,,,,texas,Male,,Some college but no degree,White,,Suburban community,,31,Democratic party,
R_22A0kXhoyYsbUui,6.5,3,9,,,,,,,,,,Virginia,Male,,"High school degree or equivalent (e.g., GED)","Spanish, Hispanic, or Latino",,Suburban community,,49,Democratic party,
R_21Bwow2c1wRxXEf,,,,,,,7.2,3.2,1.3,,,,Missouri,Female,,"High school degree or equivalent (e.g., GED)",Black or African-American,,Suburban community,,56,Democratic party,
R_3rMVxUQjWSgtajN,5,1.8,9,,,,,,,,,,Florida,Male,,Some college but no degree,Black or African-American,,Suburban community,,40,Republican Party,
R_1hE9YCJSbHh3O76,,,,,,,,,,9,1,7,Pennsylvania,Male,,Some college but no degree,White,,City or urban community,,45,Independent,
R_2sZ9DYVO5SkONNT,,,,2,9,8,,,,,,,Louisiana,Male,,Bachelor degree,Black or African-American,,Suburban community,,39,Democratic party,
R_NWrov5xooderVFD,,,,,,,,,,9,1,9,Georgia,Female,,Some college but no degree,White,,Rural community,,20,Independent,
R_1F5SFdlQF7TAvKB,1,4,3,,,,,,,,,,WASHINGTON,Female,,Bachelor degree,White,,City or urban community,,59,Independent,
R_1KiHxORj0W2jfxV,,,,,,,2.5,9,2.4,,,,Oregon,Female,,Bachelor degree,White,,City or urban community,,45,Democratic party,
R_2uKjM7ZIcUUsCg2,1,9,1,,,,,,,,,,Maryland,Female,,Some college but no degree,White,,Suburban community,,46,Republican Party,
R_UKjbHrb4u6nLSQV,,,,,,,,,,7,4,9,CO,Female,,Some college but no degree,White,,Rural community,,32,Independent,
R_1C9CuexWUOZfUs7,,,,,,,6.7,8.5,3.1,,,,Michigan,Male,,Some college but no degree,"Spanish, Hispanic, or Latino",,City or urban community,,27,Democratic party,
R_3iKXwlIAZnawa6H,,,,9,1,2.9,,,,,,,FL,Female,,Some college but no degree,White,,Suburban community,,42,Republican Party,
R_3OfAWWQoiUXvg0u,8,3.1,8.2,,,,,,,,,,Louisiana,Female,,Bachelor degree,White,,Suburban community,,52,Democratic party,
R_1Ojk0yfcBgjZtAb,,,,,,,5,5,5,,,,Kentucky,Male,,Some college but no degree,White,,Rural community,,29,Independent,
R_yrmwZk2IAM15tRL,,,,,,,,,,6.7,7.2,1,Florida,Female,,Bachelor degree,White,,Suburban community,,40,Democratic party,
R_2SHNhp2AvorAcHM,,,,,,,1,9,3.1,,,,WISCONSIN,Female,,Bachelor degree,White,,City or urban community,,30,Democratic party,
R_9SpFKQm8oFoQ2DD,,,,2.5,3.2,9,,,,,,,Mi,Male,,Graduate degree,White,,Suburban community,,42,Republican Party,
R_BSdH01m2Uk8Cbmh,,,,1,9,8.3,,,,,,,Washington,Female,,Bachelor degree,White,,Suburban community,,43,Democratic party,
R_3iPzk1ZGvjF68bR,,,,,,,,,,7.9,1.9,9,kansas,Female,,Bachelor degree,White,,City or urban community,,32,Democratic party,
R_2tJVqoLuGU2ph1r,,,,,,,,,,1.7,2.1,5.3,TEXAS,Male,,"High school degree or equivalent (e.g., GED)",Black or African-American,,City or urban community,,32,Independent,
R_2fJxk7fjbj9uNm6,4.8,5.3,5.4,,,,,,,,,,Fl,Female,,Some college but no degree,White,,Suburban community,,26,Green Party,
R_0VQuUonltssv2q5,,,,,,,1,9,5,,,,IL,Female,,Bachelor degree,White,,Suburban community,,29,Republican Party,
R_bJfdwcL27A3sPVT,,,,1.1,7.2,4.1,,,,,,,ohio,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,43,Independent,
R_86RDqb3gpOllQ3L,1,1,1,,,,,,,,,,California,Male,,Bachelor degree,White,,City or urban community,,22,Republican Party,
R_3s6Q0pS6uZJgUi0,,,,3,4.5,9,,,,,,,Nebraska,Female,,Some college but no degree,White,,Suburban community,,50,Democratic party,
R_12xMZOBiGUTBtjY,,,,,,,,,,4.5,1,3.9,Va,Female,,Some college but no degree,Asian,,City or urban community,,34,Independent,
R_22JuyH6mT9o5Osu,,,,,,,2.5,1.5,3.5,,,,CT,Female,,Bachelor degree,Black or African-American,,Suburban community,,43,Independent,
R_3COwWMMAi9u9599,7.5,3.4,5.2,,,,,,,,,,Florida,Male,,Associate degree,White,,Suburban community,,53,Independent,
R_3OeHl7VOsgm24zD,,,,,,,,,,6.5,8.3,6.6,CA,Male,,Bachelor degree,White,,City or urban community,,28,Democratic party,
R_vYuRdFZRuIlftHH,3.7,2.8,3.7,,,,,,,,,,CA,Female,,Associate degree,Black or African-American,,Suburban community,,65,Democratic party,
R_ZeFqJTBjYdseUKJ,,,,,,,1,9,1.8,,,,Alabama,Male,,Graduate degree,White,,Suburban community,,30,Libertarian Party,
R_09Dr3B3RZlxt24p,,,,4.4,6.9,8.1,,,,,,,Maine,Other (please specify):,Non Binary,Bachelor degree,White,,Suburban community,,24,Democratic party,
R_1cYUXAHu1Ty3q67,,,,1.5,2.7,7.8,,,,,,,pa,Male,,Bachelor degree,White,,Suburban community,,28,Democratic party,
R_3elvKRRQUaz4488,,,,,,,,,,8.2,7,7.2,TEXAS,Female,,Bachelor degree,Black or African-American,,City or urban community,,29,Independent,
R_QgqW9zzKkp7q43n,8.4,3.2,9,,,,,,,,,,District of Columbia,Female,,Bachelor degree,White,,City or urban community,,29,Green Party,
R_2D65ZwtJk7maqWn,,,,,,,1,5,4,,,,California,Male,,Graduate degree,Asian,,City or urban community,,52,Independent,
R_1i5p0aMYt5cAGbB,1,5,3.2,,,,,,,,,,Illinois,Male,,Bachelor degree,White,,Suburban community,,36,Democratic party,
R_12R5RrPOcNqNX44,,,,,,,,,,1,5,4.4,maine,Male,,Associate degree,White,,Suburban community,,43,Republican Party,
R_1nPjgN28QKs84GC,,,,8.4,3,5,,,,,,,new york,Female,,Bachelor degree,White,,Suburban community,,26,Democratic party,
R_2xYnjDUAjT166Tp,,,,,,,1,9,2,,,,,,,Bachelor degree,White,,Rural community,,32,Democratic party,
R_3JFcwqS71DGTNr4,,,,,,,,,,1.2,9,1.2,IL,Female,,Some college but no degree,White,,Suburban community,,54,Democratic party,
R_1mFoCldDaCa04Ge,,,,9,1,5.1,,,,,,,Texas,Female,,Graduate degree,White,,Suburban community,,29,Independent,
R_5zQQ12xctIzPJ1n,,,,,,,8,6.7,5.7,,,,Nevada,Male,,Some college but no degree,Black or African-American,,Suburban community,,20,Republican Party,
R_3KIMMY02XNplT9R,6.2,3.9,8.8,,,,,,,,,,mn,Female,,Some college but no degree,White,,Rural community,,33,Independent,
R_2sYHvrpoxNIGmcF,1,1,5.1,,,,,,,,,,Mississippi,Female,,Graduate degree,White,,Suburban community,,26,Democratic party,
R_3rYTVhKI60AoleM,,,,,,,3,5,7,,,,Colorado,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,36,Democratic party,
R_3OyJ9m54d6z5LFL,,,,,,,,,,7.1,3,9,PA,Male,,Bachelor degree,White,,Suburban community,,31,Democratic party,
R_2rxxEYX4lBh9Fmt,,,,5.9,3.1,7.5,,,,,,,Georgia,Female,,Some college but no degree,White,,Suburban community,,34,Democratic party,
R_3pnYUIqrWhioHLL,,,,1,9,3.4,,,,,,,missouri,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,32,Independent,
R_cC0qNHpDCETWWMV,1,5,1,,,,,,,,,,NC,Male,,Some college but no degree,White,,Suburban community,,51,Independent,
R_7O5M2BnbKUzY5sR,,,,,,,,,,3.9,9,6.5,Oklahoma,Female,,Associate degree,White,,Suburban community,,44,Independent,
R_1OHt1YxUzLRjOy2,,,,,,,6,6.5,9,,,,Minnesota,Female,,Bachelor degree,White,,City or urban community,,34,Democratic party,
R_DvLqib1Yy1Xe8eZ,,,,2,8,9,,,,,,,Connecticut,Male,,Some college but no degree,White,,City or urban community,,22,Democratic party,
R_A4ilO4jHwsyRG9j,,,,,,,,,,2.3,2.6,2.3,georgia,Female,,Some college but no degree,American Indian or Alaskan Native,,Rural community,,67,Republican Party,
R_11XZFwfbWmpSD9n,2.1,9,4.5,,,,,,,,,,IN,Female,,Bachelor degree,Black or African-American,,City or urban community,,34,Democratic party,
R_3D29wunufQGEqtZ,,,,,,,1,8,9,,,,Washington,Male,,Associate degree,White,,City or urban community,,21,Republican Party,
R_2OUVWsRJK639gIP,6.3,4.2,7.5,,,,,,,,,,CA,Female,,Bachelor degree,"Spanish, Hispanic, or Latino",,City or urban community,,38,Democratic party,
R_3m2Y9oxGXC273B7,,,,,,,,,,5,8,6,Oklahoma,Female,,Some college but no degree,White,,Rural community,,43,Republican Party,
R_SSEB0q2khaga56F,6.6,1,3,,,,,,,,,,CA,Male,,Bachelor degree,White,,Suburban community,,34,Democratic party,
R_1lzXJvbuSzmCvK9,,,,,,,7.2,9,2.8,,,,florida,Female,,Some college but no degree,White,,City or urban community,,32,Democratic party,
R_UrNsrre5AfiiH6h,,,,9,6,8,,,,,,,KY,Female,,Graduate degree,White,,Suburban community,,34,Democratic party,
R_2dzMIy9IahoUVfp,,,,,,,2,2.6,3.5,,,,PA,Male,,Some college but no degree,Black or African-American,,City or urban community,,31,Democratic party,
R_0cG7P1zW1AYPUHL,,,,,,,,,,7.8,8.7,7.3,alabama,Female,,Bachelor degree,Black or African-American,,Suburban community,,55,Democratic party,
R_1l5HT6nWsY6Afy3,,,,8.2,1.6,3.1,,,,,,,Pennsylvania,Male,,Bachelor degree,White,,Rural community,,34,Democratic party,
R_BPb960rNhxV7XmF,,,,1,2.2,3.5,,,,,,,Arizona,Female,,Bachelor degree,White,,City or urban community,,29,Democratic party,
R_29cvljbnjfsrQ6y,,,,,,,,,,4.5,2.4,9,PA,Female,,Bachelor degree,Asian-American,,City or urban community,,23,Democratic party,
R_3qwZNOHAMTgYI3S,,,,,,,8,3,6,,,,Minnesota,Male,,Some college but no degree,White,,City or urban community,,20,Republican Party,
R_xgtdUZpY84tHYD7,2.9,7,9,,,,,,,,,,texas,Male,,Associate degree,White,,Suburban community,,24,Democratic party,
R_3KDSvKXNrrPVKFQ,,,,,,,,,,8.2,9,9,FL,Female,,Some college but no degree,Black or African-American,,Suburban community,,24,Democratic party,
R_3eeNw58Ypy5B95b,,,,1,9,3.6,,,,,,,Florida,Female,,Some college but no degree,White,,Suburban community,,31,Libertarian Party,
R_3FL6GYwxUmn868h,4.6,2.9,8.3,,,,,,,,,,NC,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,28,Republican Party,
R_10VonExCUmyDQJ2,,,,,,,1,9,1,,,,Mississippi,Female,,Some college but no degree,White,,Suburban community,,53,Republican Party,
R_2aQxh4DkhOdtp2N,,,,,,,1.9,5.5,8.2,,,,ca,Female,,Some college but no degree,White,,Suburban community,,58,Republican Party,
R_2Uhc8DGaWubn8U4,,,,,,,,,,7.1,1.6,9,Massachusetts,Male,,Bachelor degree,White,,Suburban community,,27,Independent,
R_ZsBwFbDuzg10A49,1,5,9,,,,,,,,,,South Carolina,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,64,Republican Party,
R_26bUvONAOruuk9F,,,,9,1.7,5,,,,,,,Texas,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,44,Republican Party,
R_3eryjvE8bHHYxCG,,,,,,,,,,7,4,9,Texas,Male,,Graduate degree,Asian,,City or urban community,,34,"Democratic party,Independent",
R_2rvAhZyTvfr7c2P,8,2.1,5.3,,,,,,,,,,Ct,Female,,Bachelor degree,White,,Suburban community,,39,Independent,
R_23gkpUL8b8AMXBH,,,,7,8,4,,,,,,,Texas,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,42,Democratic party,
R_DxckZdskwwVlIfD,,,,,,,6,6,6,,,,Nebraska,Female,,Associate degree,White,,City or urban community,,25,Independent,
R_2Ph4n7724J6N0Rc,,,,1,6.9,3,,,,,,,south carolina,Female,,Some college but no degree,Black or African-American,,Suburban community,,30,Democratic party,
R_1lzpc12GLc2Juzf,1,5,9,,,,,,,,,,COLORADO,Female,,Graduate degree,Asian,,Suburban community,,36,Republican Party,
R_Opu8KkcKHWAwXId,,,,,,,,,,7.5,3,9,NY,Male,,Bachelor degree,White,,Suburban community,,22,Democratic party,
R_2s6dNSonZ69BXYt,6,6.7,9,,,,,,,,,,massachussetts,Female,,Bachelor degree,White,,City or urban community,,33,Independent,
R_eVZN3WMEtbPkomZ,,,,,,,,,,5.1,3.4,5.4,Florida,Male,,Bachelor degree,Asian,,City or urban community,,27,Democratic party,
R_3MofaJoNNWkaMKx,,,,,,,7.5,6,9,,,,Texas,Male,,Bachelor degree,White,,City or urban community,,22,Democratic party,
R_OHwo2UJGVX4eKch,,,,1,9,2,,,,,,,Oregon,Male,,Bachelor degree,White,,City or urban community,,34,Independent,
R_sdKezTamNvbEsSd,,,,,,,1,8,9,,,,NJ,Female,,Bachelor degree,White,,Suburban community,,32,Democratic party,
R_2zGESVzF0Xu5N36,,,,,,,,,,6.4,2,8,New York,Female,,Graduate degree,Asian,,City or urban community,,30,Democratic party,
R_3RgQ7w3masnWfAa,9,5.1,3,,,,,,,,,,florida,Male,,Associate degree,White,,Suburban community,,24,Independent,
R_12Svv3cPRL62Yrd,,,,4,3.9,3.9,,,,,,,Ohio,Female,,Some college but no degree,Black or African-American,,City or urban community,,65,Democratic party,
R_2EAKd22OimtzKGW,,,,,,,7.2,9,9,,,,Kentucky,Female,,Some college but no degree,White,,Rural community,,29,Republican Party,
R_2aOEfUKB4JGAsjb,1,9,3.6,,,,,,,,,,Montana,Female,,Bachelor degree,Asian,,Rural community,,42,Independent,
R_2XnDvyuQV66qkFD,,,,4.3,5.5,1,,,,,,,California,Female,,Some college but no degree,White,,Suburban community,,26,Independent,
R_22RgBxQghtimDFS,,,,,,,5.2,8.9,7.1,,,,VA,Male,,"High school degree or equivalent (e.g., GED)",Black or African-American,,City or urban community,,36,Independent,
R_2YlWGzJvSRCXSP8,,,,,,,,,,1,9,9,PA,Female,,Bachelor degree,White,,Rural community,,67,Republican Party,
R_31hglXiuemq4iS2,,,,7.1,1,7.1,,,,,,,Connecticut,Male,,Some college but no degree,Black or African-American,,Suburban community,,21,Democratic party,
R_1FgI9h5mjNQgvbN,2.7,5.8,9,,,,,,,,,,TX,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,40,Democratic party,
R_PCie4XmQ8ymIZYB,,,,,,,,,,8,9,7.1,Wa,Male,,Associate degree,White,,City or urban community,,40,Democratic party,
R_XvoMJqx7xBQGxUZ,,,,1,7,5.5,,,,,,,Tennessee,Female,,Some college but no degree,White,,Suburban community,,53,Republican Party,
R_2bOD9IBSChXDcpc,,,,,,,1,3,5,,,,Texas,Male,,Some college but no degree,Asian,,City or urban community,,27,Independent,
R_2OPIbIYIhS6dsCe,,,,,,,1,9,2.4,,,,North Carolina,Female,,Bachelor degree,White,,Suburban community,,61,Democratic party,
R_1rpLSV0iIjznsIj,,,,,,,,,,1,9,1,montana,Male,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,51,Democratic party,
R_3j7nOd5mZhG95ih,6.5,6.3,6.5,,,,,,,,,,New York,Male,,Some college but no degree,Asian,,City or urban community,,21,Democratic party,
R_2YQj8Jn9q76mmDJ,,,,,,,7.5,7.6,7.6,,,,Nc,Male,,Bachelor degree,White,,Suburban community,,37,Republican Party,
R_1Q3nGe9gN7RvunC,,,,,,,,,,2.6,5.8,5.9,Texas,Male,,Bachelor degree,White,,City or urban community,,23,Democratic party,
R_29hII9cDIydLqcW,,,,9,3.2,6,,,,,,,Inidiana,Male,,Some college but no degree,"Spanish, Hispanic, or Latino,White",,City or urban community,,44,Libertarian Party,
R_3R2dI8aF7FfnQdm,1,9,1,,,,,,,,,,CA,Female,,Some college but no degree,"Spanish, Hispanic, or Latino,American Indian or Alaskan Native",,Rural community,,24,Other (please specify):,No political affiliation; GrassRoots Independent
R_1IfMmSujdQkOyAI,,,,,,,3.7,2.7,8.6,,,,North Dakota,Female,,Associate degree,White,,City or urban community,,26,Democratic party,
R_XAnbyrpjofQ4p9f,1,7.5,9,,,,,,,,,,Illinois,Male,,"High school degree or equivalent (e.g., GED)","Spanish, Hispanic, or Latino",,Suburban community,,27,Independent,
R_3Dtg9yh3mg6PBDX,,,,9,3.6,6.7,,,,,,,nh,Male,,Some college but no degree,White,,Suburban community,,30,Republican Party,
R_1oA3nPT893Wflh3,,,,,,,,,,7,1,8.6,Massachusetts,Male,,Associate degree,White,,City or urban community,,33,Democratic party,
R_1nPHVNiodfRrHMU,,,,,,,6.5,1.1,9,,,,CA,Female,,Bachelor degree,Asian,,City or urban community,,30,Independent,
R_3CBBhrZkeMAnky2,2,5,4,,,,,,,,,,NY,Female,,Bachelor degree,White,,Suburban community,,51,Republican Party,
R_1jIMHuyAfvZV2js,,,,,,,,,,9,1,1,FL,Male,,Some college but no degree,"Spanish, Hispanic, or Latino",,Suburban community,,26,Democratic party,
R_1LjnCOEdPhLaKHU,,,,6.7,3.7,7.4,,,,,,,Florida,Female,,Some college but no degree,White,,City or urban community,,41,Democratic party,
R_2zhzr6F4ThB2FBb,,,,1,9,1,,,,,,,Texas,Female,,Graduate degree,Asian,,"City or urban community,Suburban community",,25,Democratic party,
R_1QgcckugFBybJgu,,,,,,,,,,7.2,2.8,6,MO,Female,,Some college but no degree,White,,Suburban community,,35,Independent,
R_Rq9WVQv7eya128h,,,,,,,4.9,9,1,,,,North Dakota,Male,,Bachelor degree,White,,Suburban community,,34,Democratic party,
R_3EtzpQH48DlgJ6i,,,,,,,,,,3.2,1,1,Texas,Female,,"High school degree or equivalent (e.g., GED)",Black or African-American,,City or urban community,,30,Independent,
R_2X4LeTCmNOdnFzl,1,5,1,,,,,,,,,,michigan,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,51,Independent,
R_2BkZoP2hpsXbLnQ,,,,1,7.9,1,,,,,,,ny,Male,,Graduate degree,Asian,,Suburban community,,45,Green Party,
R_1NgZxBmenHHZsaC,,,,,,,3.5,4.5,9,,,,KY,Male,,Some college but no degree,White,,Suburban community,,54,Republican Party,
R_OC1jBdJKdhRJmFj,9,6,6,,,,,,,,,,Illinois,Female,,Some college but no degree,White,,Rural community,,57,Republican Party,
R_O9i45MVYt574s01,,,,,,,5.1,4.9,9,,,,IL,Female,,Some college but no degree,White,,City or urban community,,39,Independent,
R_2Cs8gYOt6qSmtOX,,,,,,,,,,3,6.4,3.1,illinois,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,33,Democratic party,
R_2V1sLDkw8yQ1TCa,,,,6.7,7.5,6.3,,,,,,,LA,Female,,Bachelor degree,White,,Suburban community,,31,Republican Party,
R_1DUZ27mnFyhdLGH,,,,,,,5,5,9,,,,IL,Female,,Bachelor degree,White,,Suburban community,,53,Republican Party,
R_Qb0yQYtuHFFeptT,,,,,,,,,,6.3,7.9,6.9,illinois,Male,,Associate degree,White,,Suburban community,,26,Republican Party,
R_BDKja62H3Dno5WN,2,8.8,2,,,,,,,,,,Florida,Female,,Graduate degree,White,,Other (please specify):,55+,71,Democratic party,
R_Ddu9MopDJWyuEkV,,,,9,3,7.6,,,,,,,NJ,Female,,Bachelor degree,White,,Suburban community,,42,Democratic party,
R_3knt9uhMs1gowzp,1.9,8.8,7,,,,,,,,,,NY,Male,,Bachelor degree,White,,Suburban community,,43,Independent,
R_2dXzl3uu7BTN0b5,,,,9,2,7,,,,,,,Georgia,Male,,Graduate degree,White,,Suburban community,,56,Democratic party,
R_qJzYFr3nBx72TLz,,,,,,,1.1,4,6.3,,,,va,Female,,Associate degree,White,,Suburban community,,44,Republican Party,
R_8APztgfRldjEE6Z,,,,,,,,,,9,3,7,PA,Male,,Bachelor degree,White,,Suburban community,,23,Independent,
R_ptNm3k4RfWh826l,,,,1.5,6.4,1.9,,,,,,,oklahoma,Female,,Some college but no degree,White,,Rural community,,49,Democratic party,
R_XIgejQbkfHLTvdD,3.1,7.1,4,,,,,,,,,,PA,Female,,Some college but no degree,Other (please specify):,WHIITE/BLACK,City or urban community,,42,Democratic party,
R_1Cgp9smMbIPiLKN,,,,,,,,,,7.5,8.3,6.5,Illinois,Female,,Associate degree,White,,Suburban community,,46,Republican Party,
R_1K3eByuEAuE5vDw,,,,,,,,,,1,9,1.4,North Carolina,Female,,Some college but no degree,White,,City or urban community,,27,Democratic party,
R_11YrkXmChas6Jy5,,,,,,,1.2,8.3,7,,,,wisconsin,Female,,Bachelor degree,White,,Rural community,,60,Libertarian Party,
R_1QB2UEgUQ54SUwD,8.8,1.9,8.1,,,,,,,,,,IN,Female,,Bachelor degree,White,,Suburban community,,22,Democratic party,
R_3V0ZH7I2PoXhwB3,,,,9,1.6,8.5,,,,,,,Indiana,Female,,Bachelor degree,White,,Suburban community,,65,Independent,
R_1jcRfWl5lCUi3pV,,,,,,,7,7,9,,,,Illinois,Female,,Some college but no degree,White,,Rural community,,37,Independent,
R_1fl5M1UKwX7D14R,,,,,,,,,,1,9,2.5,Florida,Female,,Graduate degree,White,,City or urban community,,65,Republican Party,
R_43gJTb2hygUdlZL,1,9,1.3,,,,,,,,,,MICHIGAN,Female,,Some college but no degree,White,,Rural community,,34,Republican Party,
R_1LA1ZFItAWVBmNQ,,,,8.5,6,9,,,,,,,Texas,Female,,Some college but no degree,Black or African-American,,City or urban community,,21,Democratic party,
R_1BWGAxBSF37hPMJ,,,,,,,2.2,8.9,3.7,,,,Pa,Female,,Some college but no degree,White,,Rural community,,43,Independent,
R_32OYjL8ehZudFbU,,,,1,5.1,1,,,,,,,MISSISSIPPI,Female,,Some college but no degree,White,,Rural community,,34,Other (please specify):,NONE
R_2flZVizW89aZCne,7.1,1.9,6.1,,,,,,,,,,MI,Female,,Graduate degree,White,,Rural community,,60,Democratic party,
R_2X04r8i8vcxSWjp,8.2,5,6.1,,,,,,,,,,Texas,Female,,Graduate degree,White,,Rural community,,59,Republican Party,
R_1mFC2mHiaxhKzXz,,,,,,,,,,9,2,9,Fl,Male,,Bachelor degree,White,,City or urban community,,28,Independent,
R_1DqjbW05YrwTkha,,,,,,,3.2,7.4,5.3,,,,Ohio,Female,,Some college but no degree,White,,Suburban community,,45,Independent,
R_73pU9aWwoXAwZzj,,,,,,,,,,4.2,8.1,8.1,Michigan,Female,,Some college but no degree,White,,City or urban community,,39,Democratic party,
R_24cpAofF6PSsbV8,,,,8.5,1,8.5,,,,,,,Alabama,Female,,Bachelor degree,White,,City or urban community,,48,Republican Party,
R_1NzbH5kgU6PM5Cs,5,2,9,,,,,,,,,,Florida,Male,,Bachelor degree,White,,Suburban community,,60,Democratic party,
R_1nMApQmwnrS3x5j,,,,,,,,,,2.3,7.2,3.2,AK,Female,,Bachelor degree,White,,Rural community,,65,Democratic party,
R_V1KXXiJobWcrYxb,,,,,,,1,9,1,,,,Indiana,Female,,Graduate degree,White,,Suburban community,,31,Democratic party,
R_264QFmN9TeHrSOg,,,,1,9,6.1,,,,,,,GA,Female,,Graduate degree,Black or African-American,,Suburban community,,27,Independent,
R_1HkpozuybURXjAE,,,,,,,5,3.7,8.9,,,,North Carolina,Female,,Bachelor degree,White,,Suburban community,,25,Democratic party,
R_1fd8qbqXnSfj6hB,,,,,,,,,,9,1.9,9,IL,Male,,Bachelor degree,White,,Suburban community,,41,Democratic party,
R_6SANTsC9TJAAbqF,,,,7,4.2,7.6,,,,,,,Connecticut,Male,,Bachelor degree,White,,Suburban community,,37,Independent,
R_3qsrthtFt5Utm8y,,,,,,,6.1,6,6.1,,,,TN,Female,,Bachelor degree,White,,Rural community,,35,Republican Party,
R_2CqYBp5KQPNL7v2,5.3,1,1,,,,,,,,,,MINNESOTA,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,58,Democratic party,
R_2qrDyHG7J463SF6,,,,2.9,9,1.8,,,,,,,Montana,Female,,Associate degree,White,,Suburban community,,31,"Republican Party,Independent",
R_2c8bdwsY1tUr1o6,,,,,,,,,,7.5,4.4,7.6,kansas,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,32,Libertarian Party,
R_1hWJ0j5nmgmXq7B,1.9,9,7.4,,,,,,,,,,georgia,Male,,Some college but no degree,White,,Suburban community,,23,Democratic party,
R_3sAk7jH9OzcHnj3,,,,,,,,,,8.4,4.5,8,Ohio,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,63,Democratic party,
R_3gMA99UMbJewger,,,,9,2.5,7.9,,,,,,,Kansas,Female,,Some college but no degree,White,,Suburban community,,27,Independent,
R_3kLg9UmBgxgFxfm,,,,,,,1,3.1,1.7,,,,ky,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,55,Republican Party,
R_wSswc1idmjlQETv,8.6,1.4,1.9,,,,,,,,,,Texas,Male,,Bachelor degree,White,,City or urban community,,60,Libertarian Party,
R_2ZCZMOogYerS1ef,,,,,,,6.2,8.5,6,,,,NC - NORTH CAROLINA,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,55,Republican Party,
R_1FlCyyVFpijA646,,,,9,1.2,6.5,,,,,,,Idaho,Female,,Associate degree,Other (please specify):,Assyrian,Suburban community,,32,Democratic party,
R_22Ligdo8TlTNEvh,,,,,,,,,,9,1,9,TN,Female,,Some college but no degree,White,,Suburban community,,34,Democratic party,
R_3pqYDlJQoQu5X7r,,,,,,,,,,8.1,2,9,az,Female,,Some college but no degree,White,,Rural community,,57,Republican Party,
R_3l6E7R2cXgVqO0p,,,,9,3,3,,,,,,,New Jersey,Female,,Some college but no degree,White,,Rural community,,49,Democratic party,
R_1roCl8Ptwn7Mxau,2.4,6.9,8.1,,,,,,,,,,alabama,Male,,Associate degree,Black or African-American,,City or urban community,,50,Independent,
R_3R7AiJxBwBKDpss,,,,,,,3,9,6,,,,Nevada,Female,,Bachelor degree,White,,City or urban community,,33,Democratic party,
R_1FSXkaEcyEnr6lr,3.5,5.1,3.3,,,,,,,,,,Indiana,Female,,Associate degree,Black or African-American,,Suburban community,,36,Democratic party,
R_T6qVncSyEEC4tI5,,,,,,,,,,1,5.8,1,il,Female,,Graduate degree,White,,Rural community,,32,Republican Party,
R_211eEG7rHmhT9BE,,,,1.1,2,1,,,,,,,California,Male,,Graduate degree,White,,Suburban community,,58,Democratic party,
R_1F4BlqqUMOvbUlu,,,,,,,3.2,5.7,5.7,,,,,Female,,Some college but no degree,Asian,,City or urban community,,20,Democratic party,
R_1BRfD7vVqH65AS1,,,,9,1,6.2,,,,,,,florida,Male,,Associate degree,White,,Suburban community,,49,Democratic party,
R_3siY4Bytr6tMonT,,,,,,,6.1,8.3,4.6,,,,South Carolina,Female,,Bachelor degree,Black or African-American,,City or urban community,,44,Democratic party,
R_scf1zHwbvhopfdD,,,,,,,,,,6,7.2,5.7,texas,Female,,Bachelor degree,Black or African-American,,Suburban community,,43,Independent,
R_6ytuTx2DYDY46Fr,,,,,,,4.1,4.2,9,,,,Pennsylvania,Female,,Graduate degree,White,,City or urban community,,25,Democratic party,
R_2tyuKy8xddNA5KJ,,,,,,,,,,2.1,1.7,8.6,NY,Female,,Bachelor degree,Asian,,Suburban community,,22,Democratic party,
R_2upy9i9Df3UeL4a,8,2,6,,,,,,,,,,Florida,Male,,Bachelor degree,White,,Rural community,,48,Democratic party,
R_3oFvqvMCV9KhjUV,,,,5.5,3.1,8,,,,,,,Kansas,Female,,Bachelor degree,White,,Suburban community,,62,Democratic party,
R_21ypZo7DUurUCsi,,,,,,,1.8,6,7.1,,,,Texas,Male,,Some college but no degree,White,,City or urban community,,22,Libertarian Party,
R_1f1SYbehlWmModI,,,,,,,,,,3.5,7.1,2.5,New York,Female,,Bachelor degree,White,,Suburban community,,32,Democratic party,
R_3noNi1wTr0XiSgY,,,,,,,,,,7.6,4.6,9,Florida,Female,,Bachelor degree,"White,Black or African-American",,City or urban community,,27,Democratic party,
R_1GD0l2SieAGa1lz,4.6,4,6,,,,,,,,,,Texas,Female,,Some college but no degree,White,,City or urban community,,48,Independent,
R_1ieoYurtfCmm2Ay,,,,,,,1,9,6.8,,,,,,,Graduate degree,"White,Asian",,Suburban community,,40,Democratic party,
R_20SrAdm9zf8BZ4j,9,9,2,,,,,,,,,,Missouri,Female,,Bachelor degree,Black or African-American,,City or urban community,,31,Independent,
R_3saFVTN9Fn4NCPR,,,,8,8,8,,,,,,,NY,Male,,Associate degree,White,,Suburban community,,34,"Democratic party,Other (please specify):",Registered dem but vote for policy
R_114nkOwhjGful34,,,,,,,1,9,4,,,,Texas,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,34,Republican Party,
R_AHcWbu4NzoJO4o1,,,,,,,,,,7,4,6,CA,Female,,Some college but no degree,White,,City or urban community,,20,Independent,
R_2b414nl1LuqaCFb,4,1,9,,,,,,,,,,Oklahoma,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,33,Other (please specify):,none
R_1CHLtP2Yuw9C8y7,,,,9,1,9,,,,,,,California,Male,,Some college but no degree,Black or African-American,,Suburban community,,49,Independent,
R_215MRtN131ilxkK,,,,,,,9,4.3,7.3,,,,Michigan,Female,,Some college but no degree,White,,Suburban community,,19,Republican Party,
R_28AP0lNnYSYMvg8,,,,,,,,,,5,7,8,Kansas,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,35,Democratic party,
R_RIXgrVaZ3A7T9UR,,,,1.9,8.5,2.8,,,,,,,New York,Female,,Bachelor degree,White,,Rural community,,36,Democratic party,
R_1rqTRBXtb6DFEcr,,,,,,,9,9,9,,,,illinois,Male,,Graduate degree,White,,Suburban community,,68,Independent,
R_1jkMt4zfL576gnd,2,8.6,2.1,,,,,,,,,,MA,Female,,Graduate degree,Asian,,Suburban community,,43,Independent,
R_2wac8CiMdNOiP35,5,1,9,,,,,,,,,,New Mexico,Female,,Bachelor degree,White,,City or urban community,,42,Democratic party,
R_3stPnonG29ywhua,,,,,,,,,,1,1,9,Illinois,Female,,Some college but no degree,White,,Suburban community,,23,Republican Party,
R_2By7e2KCN74lNS8,,,,1,9,2,,,,,,,Iowa,Female,,Some college but no degree,White,,Rural community,,57,Independent,
R_2YV7KfssPbmwOk4,6.9,8.2,9,,,,,,,,,,Virginia,Female,,Bachelor degree,White,,Suburban community,,36,Democratic party,
R_1Qu67f7E9NPnSOX,,,,2.5,4,7.6,,,,,,,Colorado,Male,,Less than high school degree,White,,Rural community,,28,Independent,
R_1P5YulfvR2JjdxE,,,,,,,,,,1,9,4,Washington,Female,,Bachelor degree,White,,Suburban community,,43,Other (please specify):,Unsure
R_1mx9FOCw8YBerbU,,,,,,,9,9,9,,,,California,Male,,"High school degree or equivalent (e.g., GED)","Spanish, Hispanic, or Latino",,City or urban community,,30,Independent,
R_xxfmFtdYIUJRsAh,,,,,,,6.6,3.3,9,,,,Nebraska,Female,,Some college but no degree,White,,City or urban community,,28,Independent,
R_2AKozJucdEQG1aU,,,,,,,,,,9,9,4.1,Texas,Male,,Associate degree,White,,Suburban community,,26,Independent,
R_1GV0BEhMKRRyskt,,,,8,2,9,,,,,,,oklahoma,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,27,Other (please specify):,none
R_1PXnHyuzc4WhPHD,2.5,1,4.8,,,,,,,,,,New Hampshire,Female,,Some college but no degree,White,,City or urban community,,58,Independent,
R_2nRTsVcD2TKRBa9,,,,6,2.4,6.9,,,,,,,FL,Female,,Bachelor degree,White,,Rural community,,23,Democratic party,
R_zUARu4QseqZRxeh,,,,,,,7,6,9,,,,AR,Male,,Graduate degree,White,,Rural community,,35,Democratic party,
R_116oW3EM98gs8nx,,,,,,,8,9,1,,,,TX,Male,,Bachelor degree,Black or African-American,,Suburban community,,38,Republican Party,
R_25u1uG3DcoAWDAE,,,,,,,,,,6.2,7,6,tennessee,Male,,Some college but no degree,White,,Rural community,,39,Independent,
R_qOsXbyxYI4uh16h,1.1,9,3.9,,,,,,,,,,Michigan,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,39,Democratic party,
R_1OwY8zsn5UPKJQ4,,,,5,9,8.3,,,,,,,NEW YORK,Male,,Graduate degree,"Spanish, Hispanic, or Latino",,City or urban community,,32,Republican Party,
R_tDLdCtpHy7XwD3X,,,,,,,,,,9,3,8.1,Pennsylvania,Female,,Graduate degree,White,,Rural community,,32,Democratic party,
R_2aKSwfkIxDnqigz,1,5.1,7.2,,,,,,,,,,Wisconsin,Female,,Associate degree,Black or African-American,,City or urban community,,22,Democratic party,
R_2R4aGQWSylhZQMd,,,,,,,1,3,8.1,,,,Hawaii,Male,,Graduate degree,Asian,,Rural community,,36,Democratic party,
R_2BxMoZuEVbr7NLw,,,,8,2.9,7.2,,,,,,,WA,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,56,Democratic party,
R_ZrT0vwAYFhMKrdv,1,9,1,,,,,,,,,,Maryland,Male,,Some college but no degree,White,,Rural community,,30,Republican Party,
R_3DbfsRu3u0tmZEs,,,,,,,,,,9,2.8,7.9,Georgia,Male,,Graduate degree,White,,Suburban community,,34,Independent,
R_337PIH5ENgqmphS,8,5,5,,,,,,,,,,ohio,Female,,Bachelor degree,White,,Suburban community,,29,Democratic party,
R_2vdJSzK3p1K3lw9,,,,,,,6.7,9,3.8,,,,Wisconsin,Male,,Some college but no degree,White,,City or urban community,,27,Republican Party,
R_RW5MIIprjtKg6SR,,,,1,9,3.2,,,,,,,Utah,Female,,Bachelor degree,Other (please specify):,Mixed - White and asian-american,Suburban community,,28,Democratic party,
R_2VeWPfFAUriiLfV,,,,,,,,,,9,1,4,Indiana,Male,,Some college but no degree,White,,City or urban community,,62,Republican Party,
R_29izHdOakv1ubap,,,,1.3,8,1.6,,,,,,,fl,Female,,Some college but no degree,Asian,,City or urban community,,31,Democratic party,
R_1qaFflSBz2Yi4xC,,,,,,,,,,6,2.1,8,Texas,Male,,Some college but no degree,White,,Suburban community,,42,Republican Party,
R_32PfqiWx8eSQzOb,,,,,,,1,9,9,,,,North Carolina,Female,,Some college but no degree,Black or African-American,,City or urban community,,33,Democratic party,
R_2YG2M2QSQN9xPY3,,,,,,,1.2,9,1.2,,,,California,Male,,Associate degree,Asian-American,,Suburban community,,31,Democratic party,
R_3M0xwVEZw821boq,3.7,6.2,2.9,,,,,,,,,,New Jersey,Female,,Some college but no degree,White,,Suburban community,,26,Independent,
R_vZvZ90WX5sew8h3,7,8.1,8.9,,,,,,,,,,Connecticut,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,26,Other (please specify):,none
R_2ZTDl3wEGq5Xfcl,,,,1,9,1,,,,,,,florida,Female,,Some college but no degree,White,,Suburban community,,67,Democratic party,
R_1ezogxfFmY49XX9,,,,,,,,,,9,2,1,Texas,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,45,Democratic party,
R_1Kd6vL9xrlR4oxd,,,,,,,9,1.9,4.1,,,,Missouri,Female,,Bachelor degree,White,,Suburban community,,42,Independent,
R_1lh58PQhFSjZt6Y,,,,8.2,5.3,7.2,,,,,,,Florida,Female,,Bachelor degree,White,,Suburban community,,26,Democratic party,
R_2uQinbY3mwvBC3p,8.1,6.1,3.2,,,,,,,,,,PA,Male,,Associate degree,White,,City or urban community,,27,Republican Party,
R_2TvozfwT0w0Vqiy,4.1,6.2,7.7,,,,,,,,,,Florida,Female,,Bachelor degree,Other (please specify):,italian american,City or urban community,,24,Libertarian Party,
R_3f9jUH4Ce8ZTHxv,,,,,,,,,,1,9,1,ohio,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,38,Democratic party,
R_1dht3EU0pE6fbFi,,,,,,,9,9,9,,,,Virginia,Male,,Some college but no degree,Black or African-American,,Suburban community,,50,Republican Party,
R_0quCRElMvCJQqIx,,,,9,2,8,,,,,,,Illinois,Male,,Graduate degree,White,,Suburban community,,30,Independent,
R_10YhClZLKuxAz9v,,,,,,,,,,9,1,3,Arizona,Female,,Bachelor degree,White,,Suburban community,,53,Independent,
R_1ials9WWZsz9UV6,3,5,7,,,,,,,,,,MI,Female,,Some college but no degree,White,,Rural community,,39,Democratic party,
R_0ib6rfB8lr1Ub8l,,,,9,4.7,9,,,,,,,fl,Female,,Associate degree,White,,City or urban community,,25,Democratic party,
R_2WSkuHAKiZF3LTU,,,,,,,2.4,8.1,5.2,,,,Florida,Female,,Some college but no degree,Black or African-American,,City or urban community,,23,Independent,
R_3kAlH6X4gfa6tm4,,,,,,,,,,9,2,5,Alabama,Male,,Bachelor degree,White,,City or urban community,,61,Libertarian Party,
R_BR58k1LDWVL0e1r,1,9,3,,,,,,,,,,Pennsylvania,Male,,Graduate degree,American Indian or Alaskan Native,,Suburban community,,31,Libertarian Party,
R_2CvyfLFuWMzwHWd,,,,,,,,,,8.4,5,8.3,NC,Female,,Bachelor degree,White,,City or urban community,,65,Republican Party,
R_e9yfgcVrR8LD1Rf,,,,,,,9,2.3,7.6,,,,Alabama,Male,,Associate degree,White,,City or urban community,,30,Democratic party,
R_Q4xaw2KQmxRDbA5,,,,9,1,7,,,,,,,North Carolina,Female,,Associate degree,White,,Rural community,,34,Republican Party,
R_22lFi0hzpJZXz9L,,,,,,,1,9,8.2,,,,California,Male,,Bachelor degree,White,,Rural community,,32,Independent,
R_2fvRjbgwEuLEnla,,,,5,1,9,,,,,,,Nebraska,Female,,Graduate degree,White,,Rural community,,47,Republican Party,
R_1ewpnBXqXSpjFpt,8.8,4,7.5,,,,,,,,,,Florida,Female,,Bachelor degree,White,,Suburban community,,68,Republican Party,
R_1QoOnogWDGEg59u,,,,,,,,,,1,5,3,New York,Female,,Graduate degree,White,,City or urban community,,28,Democratic party,
R_ZDfI0DpctJfFgk1,,,,,,,,,,6.3,2.9,9,Ohio,Male,,Some college but no degree,White,,Suburban community,,47,Democratic party,
R_2b3lr2YHesLafHq,,,,8.8,2.3,8.5,,,,,,,new jersey,Male,,Bachelor degree,White,,City or urban community,,39,Independent,
R_116kn9XOLxoSDnO,3.8,7.1,4.1,,,,,,,,,,Texas,Female,,Graduate degree,White,,Suburban community,,36,Republican Party,
R_25HeLOh753ltTdT,,,,,,,5,8,9,,,,WA,Female,,Graduate degree,White,,City or urban community,,27,Democratic party,
R_3qJQr83G0i8Bl1K,2.9,9,4,,,,,,,,,,Missouri,Male,,Some college but no degree,White,,City or urban community,,49,Democratic party,
R_tMLeUfwo3QmN117,,,,,,,9,4,1,,,,WA,Female,,Some college but no degree,White,,Rural community,,60,Democratic party,
R_3IZfrbF6hKLYkWK,,,,,,,,,,1,9,1,ohio,Female,,Associate degree,Black or African-American,,City or urban community,,38,Independent,
R_3mZWfeyM4ld7MhH,,,,6.2,1.8,8.8,,,,,,,Florida,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,38,Democratic party,
R_1q8kn1o8E98M6LH,,,,9,9,1,,,,,,,Florida,Male,,Associate degree,"Spanish, Hispanic, or Latino",,Suburban community,,28,Independent,
R_1C7kmwwxWhhG0c5,,,,,,,,,,9,2,3,New Jersey,Female,,Some college but no degree,White,,Suburban community,,43,Democratic party,
R_2c2vDLnR04WPu2d,4.4,5.5,5.9,,,,,,,,,,Michigan,Female,,Bachelor degree,White,,Suburban community,,64,Democratic party,
R_3rZcL01rRecGwjJ,,,,,,,1,9,8.1,,,,California,Male,,Some college but no degree,White,,City or urban community,,29,Independent,
R_2Eue1LZA1luLwN6,,,,,,,,,,7.2,4,9,Illinois,Female,,Some college but no degree,"White,Black or African-American",,Suburban community,,28,Democratic party,
R_Ptux2RuWg4xdZdv,1,9,6.2,,,,,,,,,,California,Male,,Some college but no degree,Native Hawaiian or other Pacific Islander,,Suburban community,,22,Democratic party,
R_2PbQfsfi5NQQacV,,,,,,,1,5.1,5,,,,missouri,Female,,Some college but no degree,White,,Suburban community,,19,Democratic party,
R_2E5gXF9AqM0LcDS,,,,1,1,1,,,,,,,ohio,Female,,Associate degree,Black or African-American,,City or urban community,,49,Democratic party,
R_z6C9MRXOYgOIJNf,,,,1,5,2.8,,,,,,,Texas,Female,,Bachelor degree,"Spanish, Hispanic, or Latino",,City or urban community,,40,Republican Party,
R_9YLf3K1PU2i0zXH,5.1,7.1,1,,,,,,,,,,Michigan,Female,,Associate degree,White,,Suburban community,,45,Democratic party,
R_2cnI3yqjiCHH30z,,,,,,,9,9,9,,,,Hawaii,Female,,Bachelor degree,White,,City or urban community,,30,Independent,
R_25SgjJW9lxdbcEO,,,,,,,,,,1,5,1,NJ,Female,,Bachelor degree,White,,Suburban community,,32,Democratic party,
R_1LvfCBpqEuzjGed,,,,,,,,,,9,1,5,Wisconsin,Female,,Associate degree,White,,Suburban community,,34,Republican Party,
R_3De7LCjTOg72NGh,,,,9,6,7,,,,,,,Idaho,Female,,Bachelor degree,White,,City or urban community,,26,Independent,
R_2wbHKzDFDTYv5KS,8.4,3.1,7.2,,,,,,,,,,NV,Female,,Bachelor degree,White,,City or urban community,,63,Independent,
R_1r8iJEq9jGsI7Tq,,,,,,,1,9,1,,,,co,Female,,Bachelor degree,White,,Suburban community,,32,Democratic party,
R_1q38GaN9OaFqnzv,,,,,,,7.3,3.9,8,,,,Illinois,Female,,Graduate degree,White,,City or urban community,,45,Democratic party,
R_3qkRBH3T0oyTqiQ,,,,9,3.4,8.5,,,,,,,AZ,Female,,Some college but no degree,White,,Suburban community,,29,Democratic party,
R_3Ryj0eLbW31OEeD,,,,,,,,,,1.2,3.5,1.1,NC,Female,,Bachelor degree,Black or African-American,,Suburban community,,62,Democratic party,
R_125a8wGhgrasdCR,7.9,2.2,9,,,,,,,,,,New Jersey,Male,,Graduate degree,White,,Suburban community,,29,Independent,
R_O9mkPuKFV0TdBRL,8.1,7.1,5.8,,,,,,,,,,Georgia,Female,,"High school degree or equivalent (e.g., GED)","White,Black or African-American",,Suburban community,,19,Independent,
R_1nUd7LjsditnqsZ,,,,2,3.5,8.3,,,,,,,nevada,Male,,Bachelor degree,White,,Suburban community,,34,Democratic party,
R_BXl2c9OFo36qBO1,,,,,,,1,9,3.9,,,,Louisiana,Male,,Some college but no degree,White,,Rural community,,33,Independent,
R_2c7N4TP7fM4sQFU,,,,,,,,,,5,3,8,Texas,Male,,Bachelor degree,White,,Suburban community,,46,Democratic party,
R_2AYHcC1xro1ToJz,8,2.6,9,,,,,,,,,,Pennsylvania,Female,,Some college but no degree,White,,Suburban community,,20,Democratic party,
R_1lfVcPCtm7vvo3y,,,,8.5,4.5,7,,,,,,,Florida,Male,,Associate degree,White,,Suburban community,,52,Democratic party,
R_3qVaBXmDsJHTqJd,,,,,,,,,,8,3,9,Georgia,Female,,Some college but no degree,Other (please specify):,Multiracial,Suburban community,,21,Democratic party,
R_3e3KtedJu0JreIx,,,,,,,,,,8.8,6,7.7,Louisiana,Female,,Some college but no degree,White,,Suburban community,,20,Republican Party,
R_UomNTdcSfI9jq7f,,,,,,,1,8.2,9,,,,Georgia,Female,,Bachelor degree,Other (please specify):,mixed race,City or urban community,,24,Independent,
R_31pATXJwXtxV5hk,,,,6,5,7,,,,,,,VIRGINIA,Male,,Associate degree,White,,Rural community,,46,Republican Party,
R_31o2d2KOlhVwbIX,1,9,1,,,,,,,,,,Ohio,Female,,Bachelor degree,White,,Rural community,,47,Independent,
R_3MMAwF7yRhVgEna,,,,,,,1,7.1,7.3,,,,michigan,Female,,Graduate degree,White,,Suburban community,,52,Democratic party,
R_SGDwwleKX07Edhv,,,,,,,9,9,9,,,,California,Male,,Bachelor degree,Asian,,City or urban community,,30,Democratic party,
R_1KoRUwL3Mldx7XB,2.9,3.6,9,,,,,,,,,,Colorado,Female,,Associate degree,Other (please specify):,biracial,City or urban community,,27,Independent,
R_3OkWKYoaQPX1W56,,,,,,,,,,6.3,7.3,7.7,California,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,City or urban community,,22,Independent,
R_2ztJ9w4Mn7cXiuF,,,,2.8,8.4,3.4,,,,,,,texas,Male,,Graduate degree,White,,Rural community,,39,Republican Party,
R_265CFLbvhSkB4Ix,2.4,3.8,9,,,,,,,,,,VA,Female,,Bachelor degree,White,,Suburban community,,24,Democratic party,
R_30vI2doOWBcEcJw,,,,5,9,7.1,,,,,,,Kentucky,Female,,Graduate degree,White,,Suburban community,,30,Independent,
R_ZaTVIyb2581dglz,,,,,,,1,5.1,6.6,,,,wv,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,29,Democratic party,
R_ZgY5AxIuFUoOoV3,,,,,,,,,,8,3,3,Florida,Female,,Some college but no degree,White,,Suburban community,,68,Independent,
R_RlEm5VODoM8w09P,1.9,9,6,,,,,,,,,,Pennsylvania,Female,,Bachelor degree,White,,Suburban community,,28,Democratic party,
R_3qVfAFlCQTH3owx,,,,6.1,5.9,6.9,,,,,,,,,,Associate degree,"White,Black or African-American",,Suburban community,,27,Libertarian Party,
R_u9TdFmtSxi5Pe1P,,,,,,,4,9,8,,,,Michigan,Male,,Graduate degree,White,,Suburban community,,60,Republican Party,
R_ewKmNYSkWptyX6B,,,,,,,,,,1,9,1,PENNSYLVANIA,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,40,Republican Party,
R_2R236hFA3vY4tPD,,,,,,,1,9,7,,,,Georgia,Female,,Some college but no degree,White,,Rural community,,51,Republican Party,
R_oYq68NLQQxHn7H3,,,,8,2,8.5,,,,,,,PA,Male,,Bachelor degree,White,,Suburban community,,27,Democratic party,
R_3fVhYQtWxhfE384,8,3,7,,,,,,,,,,NC,Male,,Graduate degree,White,,Rural community,,50,Democratic party,
R_2CUgA2McbMHWjUO,,,,,,,,,,7.5,5.9,8.9,South Carolina,Male,,Bachelor degree,White,,Suburban community,,26,Republican Party,
R_1JPlW32jnxFvMTD,,,,3.1,7.9,3.1,,,,,,,TX,Male,,"High school degree or equivalent (e.g., GED)","Spanish, Hispanic, or Latino",,Suburban community,,31,Independent,
R_2UbUNUF8LuPy6vC,,,,,,,,,,8.7,4.9,1.6,usa,Female,,Some college but no degree,White,,Rural community,,48,Democratic party,
R_yVjUeY7bwOgtaEN,1,9,3.8,,,,,,,,,,CA,Male,,Associate degree,"Spanish, Hispanic, or Latino",,City or urban community,,25,Democratic party,
R_1kZdseOdpSRGOl2,,,,,,,,,,7.8,5.4,5.1,Delaware,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,68,Democratic party,
R_t0cj1Yd81MtpDTH,,,,,,,1,9,1,,,,TEXAS,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,71,Independent,
R_1dM2tJz4cfNmGFt,,,,5.1,1.9,5.1,,,,,,,california,Male,,Graduate degree,White,,Suburban community,,60,Independent,
R_1lnMslTmDh8e65A,,,,,,,3,9,9,,,,Ohio,Female,,Associate degree,White,,City or urban community,,29,Independent,
R_2ZQg22aiDy9ct46,1,5.2,6.9,,,,,,,,,,Illinois,Female,,Some college but no degree,White,,City or urban community,,74,Republican Party,
R_3PAdIYQwubGtDmN,,,,1,1.1,5.1,,,,,,,CA,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,33,Democratic party,
R_3QQNfCgs9bzuHJK,1,6,1,,,,,,,,,,Florida,Female,,Associate degree,Black or African-American,,City or urban community,,57,Republican Party,
R_12thcQylZ8LjwsJ,,,,,,,,,,1,9,7.2,Vt,Female,,Bachelor degree,White,,Suburban community,,30,Democratic party,
R_a4dJXyLTeEt17Hj,,,,,,,6.3,3.9,6.8,,,,California,Male,,Bachelor degree,White,,City or urban community,,24,Democratic party,
R_Cmo3R5qM0ucLLO1,,,,9,8.1,9,,,,,,,California,Female,,Bachelor degree,Asian,,Suburban community,,40,Democratic party,

==> f2_data.csv <==
StartDate,EndDate,Status,Progress,Duration (in seconds),Finished,RecordedDate,ResponseId,DistributionChannel,UserLanguage,QID172807553,MTurk ID,condition,7040_1,7040_2,7040_3,10020_1,10020_2,10020_3,5550_1,5550_2,5550_3,9010_1,9010_2,9010_3,Feedback,D1,D2,D2_2_TEXT,D3,D4,D4_8_TEXT,D5,D5_4_TEXT,D6,D7,D7_5_TEXT,mTurkCode
Start Date,End Date,Response Type,Progress,Duration (in seconds),Finished,Recorded Date,Response ID,Distribution Channel,User Language,"Participation is voluntary
It is your choice whether or not to participate in this research.  If you choose to participate, you may change your mind and leave the study at any time.  Refusal to participate or stopping your participation will involve no penalty or loss of benefits to which you are otherwise entitled.


What is the purpose of this research?
The purpose of this research is to understand the fairness perceptions of different people.   
How long will I take part in this research?
Your participation will take approximately 2 minutes.


What can I expect if I take part in this research?
As a participant, you will be presented with some scenarios. Decisions will be made in each scenario. You will be asked to indicate to what extent you consider that decision to be fair. 


What are the risks and possible discomforts?
There are no anticipated risks from participating in this study. 


If I take part in this research, how will my privacy be protected? What happens to the information you collect? 
No identifying information about you will be stored. The data collected will be stored securely. 


If I have any questions, concerns or complaints about this research study, who can I talk to?
The researcher for this study is Prof. D. C. Parkes who can be reached at Maxwell Dworkin 229, 33 Oxford St, Cambridge, MA 02138, fairnessmachine@gmail.com.

If you have questions, concerns, or complaints,
If you would like to talk to the research team,
If you think the research has harmed you, or 
If you wish to withdraw from the study. 



This research has been reviewed by the Committee on the Use of Human Subjects in Research at Harvard University.  They can be reached at 617-496-2847, 1350 Massachusetts Avenue, 9th Floor, Suite 935, Cambridge, MA 02138, or cuhs@harvard.edu for any of the following:

If your questions, concerns, or complaints are not being answered by the research team,
If you cannot reach the research team,
If you want to talk to someone besides the research team, or
If you have questions about your rights as a research participant.



Statement of Consent
By clicking on the ""I consent, begin the study"" option you confirm that you have read and understood the above, are an adult (that is, are 18 years old or older), and that you agree to take part in this research. Your participation is voluntary and you are free to leave the experiment at any time by simply closing the web browser.",Please enter your MTurk ID:,,"There are two candidates ‰ÛÒ Person A and Person B, they are identical in every way, except their race and loan repayment rates. Both of them have applied for a $50,000 loan to start a business, and the loan officer only has $50,000.

Person APerson BGenderMaleMaleRaceWhiteBlackIndividual loan repayment rate  70%40%Amount requested$50,000$50,000


To what extent do you think the following decisions are fair? For each decision, please indicate how fair you think the decision is by dragging the slider bar to a point on the line, where 1 means ""not fair at all"", and 9 means ""completely fair‰Û. - The loan officer has decided to give all the money ($50,000) to Person A.","There are two candidates ‰ÛÒ Person A and Person B, they are identical in every way, except their race and loan repayment rates. Both of them have applied for a $50,000 loan to start a business, and the loan officer only has $50,000.

Person APerson BGenderMaleMaleRaceWhiteBlackIndividual loan repayment rate  70%40%Amount requested$50,000$50,000


To what extent do you think the following decisions are fair? For each decision, please indicate how fair you think the decision is by dragging the slider bar to a point on the line, where 1 means ""not fair at all"", and 9 means ""completely fair‰Û. - The loan officer has decided to split the money 50/50 between the two candidates, giving $25,000 to Person A and $25,000 to Person B.","There are two candidates ‰ÛÒ Person A and Person B, they are identical in every way, except their race and loan repayment rates. Both of them have applied for a $50,000 loan to start a business, and the loan officer only has $50,000.

Person APerson BGenderMaleMaleRaceWhiteBlackIndividual loan repayment rate  70%40%Amount requested$50,000$50,000


To what extent do you think the following decisions are fair? For each decision, please indicate how fair you think the decision is by dragging the slider bar to a point on the line, where 1 means ""not fair at all"", and 9 means ""completely fair‰Û. - The loan officer has decided to give Person A $31,818, which is proportional to that person's payback rate of 70%, and give Person B $18,181, which is proportional to that person's payback rate of 40%.","There are two candidates ‰ÛÒ Person A and Person B, they are identical in every way, except their race and loan repayment rates. Both of them have applied for a $50,000 loan to start a business, and the loan officer only has $50,000.

Person APerson BGenderMaleMaleRaceWhiteBlackIndividual loan repayment rate  100%20%Amount requested$50,000$50,000


To what extent do you think the following decisions are fair? For each decision, please indicate how fair you think the decision is by dragging the slider bar to a point on the line, where 1 means ""not fair at all"", and 9 means ""completely fair‰Û. - The loan officer has decided to give all the money ($50,000) to Person A.","There are two candidates ‰ÛÒ Person A and Person B, they are identical in every way, except their race and loan repayment rates. Both of them have applied for a $50,000 loan to start a business, and the loan officer only has $50,000.

Person APerson BGenderMaleMaleRaceWhiteBlackIndividual loan repayment rate  100%20%Amount requested$50,000$50,000


To what extent do you think the following decisions are fair? For each decision, please indicate how fair you think the decision is by dragging the slider bar to a point on the line, where 1 means ""not fair at all"", and 9 means ""completely fair‰Û. - The loan officer has decided to split the money 50/50 between the two candidates, giving $25,000 to Person A and $25,000 to Person B.","There are two candidates ‰ÛÒ Person A and Person B, they are identical in every way, except their race and loan repayment rates. Both of them have applied for a $50,000 loan to start a business, and the loan officer only has $50,000.

Person APerson BGenderMaleMaleRaceWhiteBlackIndividual loan repayment rate  100%20%Amount requested$50,000$50,000


To what extent do you think the following decisions are fair? For each decision, please indicate how fair you think the decision is by dragging the slider bar to a point on the line, where 1 means ""not fair at all"", and 9 means ""completely fair‰Û. - The loan officer has decided to give Person A $41,666, which is proportional to that person's payback rate of 100%, and give Person B $8,333, which is proportional to that person's payback rate of 20%.","There are two candidates ‰ÛÒ Person A and Person B, they are identical in every way, except their race and loan repayment rates. Both of them have applied for a $50,000 loan to start a business, and the loan officer only has $50,000.

Person APerson BGenderMaleMaleRaceWhiteBlackIndividual loan repayment rate  55%50%Amount requested$50,000$50,000


To what extent do you think the following decisions are fair? For each decision, please indicate how fair you think the decision is by dragging the slider bar to a point on the line, where 1 means ""not fair at all"", and 9 means ""completely fair‰Û. - The loan officer has decided to give all the money ($50,000) to Person A.","There are two candidates ‰ÛÒ Person A and Person B, they are identical in every way, except their race and loan repayment rates. Both of them have applied for a $50,000 loan to start a business, and the loan officer only has $50,000.

Person APerson BGenderMaleMaleRaceWhiteBlackIndividual loan repayment rate  55%50%Amount requested$50,000$50,000


To what extent do you think the following decisions are fair? For each decision, please indicate how fair you think the decision is by dragging the slider bar to a point on the line, where 1 means ""not fair at all"", and 9 means ""completely fair‰Û. - The loan officer has decided to split the money 50/50 between the two candidates, giving $25,000 to Person A and $25,000 to Person B.","There are two candidates ‰ÛÒ Person A and Person B, they are identical in every way, except their race and loan repayment rates. Both of them have applied for a $50,000 loan to start a business, and the loan officer only has $50,000.

Person APerson BGenderMaleMaleRaceWhiteBlackIndividual loan repayment rate  55%50%Amount requested$50,000$50,000


To what extent do you think the following decisions are fair? For each decision, please indicate how fair you think the decision is by dragging the slider bar to a point on the line, where 1 means ""not fair at all"", and 9 means ""completely fair‰Û. - The loan officer has decided to give Person A $26,190, which is proportional to that person's payback rate of 55%, and give Person B $23,809, which is proportional to that person's payback rate of 50%.","There are two candidates ‰ÛÒ Person A and Person B, they are identical in every way, except their race and loan repayment rates. Both of them have applied for a $50,000 loan to start a business, and the loan officer only has $50,000.

Person APerson BGenderMaleMaleRaceWhiteBlackIndividual loan repayment rate  90%10%Amount requested$50,000$50,000


To what extent do you think the following decisions are fair? For each decision, please indicate how fair you think the decision is by dragging the slider bar to a point on the line, where 1 means ""not fair at all"", and 9 means ""completely fair‰Û. - The loan officer has decided to give all the money ($50,000) to Person A.","There are two candidates ‰ÛÒ Person A and Person B, they are identical in every way, except their race and loan repayment rates. Both of them have applied for a $50,000 loan to start a business, and the loan officer only has $50,000.

Person APerson BGenderMaleMaleRaceWhiteBlackIndividual loan repayment rate  90%10%Amount requested$50,000$50,000


To what extent do you think the following decisions are fair? For each decision, please indicate how fair you think the decision is by dragging the slider bar to a point on the line, where 1 means ""not fair at all"", and 9 means ""completely fair‰Û. - The loan officer has decided to split the money 50/50 between the two candidates, giving $25,000 to Person A and $25,000 to Person B.","There are two candidates ‰ÛÒ Person A and Person B, they are identical in every way, except their race and loan repayment rates. Both of them have applied for a $50,000 loan to start a business, and the loan officer only has $50,000.

Person APerson BGenderMaleMaleRaceWhiteBlackIndividual loan repayment rate  90%10%Amount requested$50,000$50,000


To what extent do you think the following decisions are fair? For each decision, please indicate how fair you think the decision is by dragging the slider bar to a point on the line, where 1 means ""not fair at all"", and 9 means ""completely fair‰Û. - The loan officer has decided to give Person A $45,000, which is proportional to that person's payback rate of 90%, and give Person B $5,000, which is proportional to that person's payback rate of 10%.","Do you have any feedback for us? If yes, please enter it in the textbox below.    For example, was some unclear or confusing?",Which state do you live in?,Do you identify as: - Selected Choice,Do you identify as: - Other (please specify): - Text,What is the highest level of school you have completed or the highest degree you have received?,Do you identify as: - Selected Choice,Do you identify as: - Other (please specify): - Text,In what type of community do you live? - Selected Choice,In what type of community do you live? - Other (please specify): - Text,What is your age?,Which political party do you identify: - Selected Choice,Which political party do you identify: - Other (please specify): - Text,mTurkCode
"{""ImportId"":""startDate"",""timeZone"":""America/Denver""}","{""ImportId"":""endDate"",""timeZone"":""America/Denver""}","{""ImportId"":""status""}","{""ImportId"":""progress""}","{""ImportId"":""duration""}","{""ImportId"":""finished""}","{""ImportId"":""recordedDate"",""timeZone"":""America/Denver""}","{""ImportId"":""_recordId""}","{""ImportId"":""distributionChannel""}","{""ImportId"":""userLanguage""}","{""ImportId"":""QID172807553""}","{""ImportId"":""QID28_TEXT""}",,"{""ImportId"":""QID29_1""}","{""ImportId"":""QID29_2""}","{""ImportId"":""QID29_3""}","{""ImportId"":""QID30_1""}","{""ImportId"":""QID30_2""}","{""ImportId"":""QID30_3""}","{""ImportId"":""QID31_1""}","{""ImportId"":""QID31_2""}","{""ImportId"":""QID31_3""}","{""ImportId"":""QID32_1""}","{""ImportId"":""QID32_2""}","{""ImportId"":""QID32_3""}","{""ImportId"":""QID34_TEXT""}","{""ImportId"":""QID16_TEXT""}","{""ImportId"":""QID19""}","{""ImportId"":""QID19_2_TEXT""}","{""ImportId"":""QID20""}","{""ImportId"":""QID21""}","{""ImportId"":""QID21_8_TEXT""}","{""ImportId"":""QID22""}","{""ImportId"":""QID22_4_TEXT""}","{""ImportId"":""QID24_TEXT""}","{""ImportId"":""QID25""}","{""ImportId"":""QID25_5_TEXT""}","{""ImportId"":""mTurkCode""}"
4/19/18 14:08,4/19/18 14:10,IP Address,100,102,TRUE,4/19/18 14:10,R_beaYJTSEbIqykGl,anonymous,EN,"I consent, begin the study",A1WZ7QHXPKIJ6,7040,1,9,5.8,,,,,,,,,,,North Carolina,Female,,Graduate degree,"White,Asian",,Suburban community,,40,Democratic party,,4636453
4/19/18 14:17,4/19/18 14:18,IP Address,100,92,TRUE,4/19/18 14:18,R_3GfB41UBIAiHkPQ,anonymous,EN,"I consent, begin the study",A87D2QQZOQ3MG,7040,1,9,9,,,,,,,,,,,Maine,Female,,Bachelor degree,White,,Suburban community,,25,Democratic party,,6403913
4/19/18 14:18,4/19/18 14:21,IP Address,100,161,TRUE,4/19/18 14:21,R_3r1ZPiUluTsLvdw,anonymous,EN,"I consent, begin the study",A1AHD4I549Y5SQ,7040,1,9,1,,,,,,,,,,,CA,Female,,Bachelor degree,"Spanish, Hispanic, or Latino",,Rural community,,25,Democratic party,,8505499
4/19/18 14:24,4/19/18 14:27,IP Address,100,217,TRUE,4/19/18 14:27,R_2TQKGIrbUwtvmH0,anonymous,EN,"I consent, begin the study",A1KEAHVVML6319,7040,1,7.3,9,,,,,,,,,,no,IN,Male,,Associate degree,Black or African-American,,City or urban community,,30,Democratic party,,4329695
4/19/18 14:40,4/19/18 14:41,IP Address,100,59,TRUE,4/19/18 14:41,R_dmbWTZmYxfUD8rf,anonymous,EN,"I consent, begin the study",A1KEM2M1XFP594,7040,1,4.1,8.5,,,,,,,,,,,MN,Female,,Bachelor degree,White,,City or urban community,,26,Democratic party,,4944213
4/19/18 14:49,4/19/18 14:50,IP Address,100,91,TRUE,4/19/18 14:50,R_1Ca3qmzNFzpST1i,anonymous,EN,"I consent, begin the study",A12MSYRHI3XWDT,7040,1,4,8,,,,,,,,,,,Virginia,Male,,Bachelor degree,White,,City or urban community,,33,Republican Party,,2909881
4/19/18 14:44,4/19/18 14:50,IP Address,100,382,TRUE,4/19/18 14:50,R_2dtIOuaYBp7Dt2k,anonymous,EN,"I consent, begin the study",A166A2M31CW2C7,7040,1,9,2.9,,,,,,,,,,,TN,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,29,Independent,,673641
4/19/18 14:49,4/19/18 14:52,IP Address,100,175,TRUE,4/19/18 14:52,R_3MfmU1d0EKYdewm,anonymous,EN,"I consent, begin the study",A23XR87ATML7A2,7040,1,5,9,,,,,,,,,,,California,Male,,Associate degree,White,,Suburban community,,46,Democratic party,,3104773
4/19/18 14:52,4/19/18 14:55,IP Address,100,159,TRUE,4/19/18 14:55,R_3PBl6MN8eJXrt0f,anonymous,EN,"I consent, begin the study",A3FVI656E4G5TN,7040,1,9,6.8,,,,,,,,,,,Florida,Female,,Some college but no degree,White,,City or urban community,,27,Democratic party,,681236
4/19/18 14:58,4/19/18 14:59,IP Address,100,94,TRUE,4/19/18 14:59,R_3nASG4fQbZgGBBz,anonymous,EN,"I consent, begin the study",A16ARBOUBGCWCO,7040,1,5,6,,,,,,,,,,,new mexico,Female,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,31,Independent,,3151554
4/19/18 15:03,4/19/18 15:04,IP Address,100,93,TRUE,4/19/18 15:05,R_3R8VimddkLEwlzQ,anonymous,EN,"I consent, begin the study",A1NTIA4C6JCYTX,7040,1,9,4.9,,,,,,,,,,,Ohio,Female,,Associate degree,White,,Suburban community,,24,Democratic party,,315739
4/19/18 15:08,4/19/18 15:11,IP Address,100,225,TRUE,4/19/18 15:11,R_2RPyO1wu07TIsQs,anonymous,EN,"I consent, begin the study",A2W3Q8OCO18HEN,7040,1,9,6,,,,,,,,,,"No, thank you.",Wisconsin,Female,,Some college but no degree,Asian,,Suburban community,,46,Republican Party,,9553692
4/19/18 15:10,4/19/18 15:12,IP Address,100,111,TRUE,4/19/18 15:12,R_snUP7YWE9EopNvz,anonymous,EN,"I consent, begin the study",A3UC8KZ5O8FVX9,7040,1,9,3.1,,,,,,,,,,perfectly clear,Wisconsin,Female,,Some college but no degree,White,,Suburban community,,31,Democratic party,,7253969
4/19/18 15:14,4/19/18 15:15,IP Address,100,67,TRUE,4/19/18 15:15,R_3exa3flNrdimRA2,anonymous,EN,"I consent, begin the study",A15ZMMR2VA1C42,7040,1,9,7.2,,,,,,,,,,no,Minnesota,Male,,Bachelor degree,White,,City or urban community,,21,Independent,,3798479
4/19/18 15:26,4/19/18 15:27,IP Address,100,92,TRUE,4/19/18 15:27,R_3fCexm1QVrt1Q1h,anonymous,EN,"I consent, begin the study",AYQH26R4KXW2K,7040,1,9,4,,,,,,,,,,,Nevada,Female,,Some college but no degree,White,,Rural community,,31,Independent,,9306398
4/19/18 15:37,4/19/18 15:40,IP Address,100,165,TRUE,4/19/18 15:40,R_10ZB6z2FSvKn5E6,anonymous,EN,"I consent, begin the study",A253RKS1MZTGFU,7040,1,9,4.5,,,,,,,,,,NO,New JERSEY,Female,,"High school degree or equivalent (e.g., GED)",Black or African-American,,Suburban community,,47,Democratic party,,7242984
4/19/18 15:46,4/19/18 15:47,IP Address,100,65,TRUE,4/19/18 15:47,R_UintiaP04J36Jq1,anonymous,EN,"I consent, begin the study",A3EDL1OAFNK486,7040,1,3,9,,,,,,,,,,No,NY,Male,,Some college but no degree,White,,Suburban community,,19,Democratic party,,8141485
4/19/18 15:47,4/19/18 15:50,IP Address,100,141,TRUE,4/19/18 15:50,R_29jed8utTowPWjW,anonymous,EN,"I consent, begin the study",A1U1A2OISV8ZBZ,7040,1,5,1,,,,,,,,,,None all was good.,Texas,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,23,Independent,,5004329
4/19/18 15:50,4/19/18 15:55,IP Address,100,291,TRUE,4/19/18 15:55,R_2Y2NrvTLmhfM43W,anonymous,EN,"I consent, begin the study",AD8UJKT5HYGNJ,7040,1,9,4.1,,,,,,,,,,Everything seemed simple and easy to understand.  Thanks :),Florida,Female,,Some college but no degree,White,,Suburban community,,43,Democratic party,,2562961
4/19/18 15:54,4/19/18 15:56,IP Address,100,126,TRUE,4/19/18 15:56,R_2R7INLwGmpVm93c,anonymous,EN,"I consent, begin the study",A3BI2HEUAM9N2M,7040,1,5,9,,,,,,,,,,,NC,Female,,Bachelor degree,White,,Suburban community,,33,Libertarian Party,,4363877
4/19/18 16:01,4/19/18 16:04,IP Address,100,188,TRUE,4/19/18 16:04,R_2CfGDj81omhj15I,anonymous,EN,"I consent, begin the study",A2RUHO7I7Y4XFA,7040,1,9,1,,,,,,,,,,,Nevada,Female,,Some college but no degree,White,,City or urban community,,25,Independent,,622291
4/19/18 16:09,4/19/18 16:10,IP Address,100,104,TRUE,4/19/18 16:10,R_3w87TLFwf55YDxT,anonymous,EN,"I consent, begin the study",A9M13E7N917EK,7040,1,2,6.6,,,,,,,,,,,Arkansas,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,36,Republican Party,,9308750
4/19/18 16:04,4/19/18 16:15,IP Address,100,616,TRUE,4/19/18 16:15,R_211xKpanepaVb3O,anonymous,EN,"I consent, begin the study",AT6LDQNLKTUSE,7040,1,8,8,,,,,,,,,,no,Ohio,Male,,Some college but no degree,White,,Suburban community,,35,Democratic party,,5852683
4/19/18 16:23,4/19/18 16:25,IP Address,100,118,TRUE,4/19/18 16:25,R_2WOqfyGhHmBgPCc,anonymous,EN,"I consent, begin the study",A3UWLREHFF4ZJ9,7040,1,7.9,3.8,,,,,,,,,,"thanks, all good",texas,Male,,Some college but no degree,White,,City or urban community,,52,Independent,,2724965
4/19/18 16:43,4/19/18 16:46,IP Address,100,193,TRUE,4/19/18 16:46,R_3lGgSQHzVvc7NTw,anonymous,ES,"I consent, begin the study",A29SRIJI8CEESO,7040,1,9,3.1,,,,,,,,,,,Florida,Female,,Bachelor degree,White,,City or urban community,,30,Democratic party,,1275953
4/19/18 16:55,4/19/18 16:58,IP Address,100,174,TRUE,4/19/18 16:58,R_2rMIGZWhpfLwGjx,anonymous,EN,"I consent, begin the study",A1CPIB9M9URF4W,7040,1,9,9,,,,,,,,,,no,Colorado,Male,,Bachelor degree,White,,Suburban community,,70,Republican Party,,5937718
4/19/18 17:04,4/19/18 17:06,IP Address,100,156,TRUE,4/19/18 17:06,R_268VFJbHc3OUVp3,anonymous,EN,"I consent, begin the study",A1IW8P2O4CK670,7040,1,1,1,,,,,,,,,,,North Carolina,Male,,Some college but no degree,Black or African-American,,City or urban community,,37,Democratic party,,1918191
4/19/18 17:08,4/19/18 17:10,IP Address,100,120,TRUE,4/19/18 17:10,R_RJQksHzaHrqasdr,anonymous,EN,"I consent, begin the study",ATBVNAD55XCCO,7040,1,9,9,,,,,,,,,,No,GA,Female,,Graduate degree,Other (please specify):,Biracial ,Suburban community,,26,Republican Party,,4971140
4/19/18 17:20,4/19/18 17:23,IP Address,100,149,TRUE,4/19/18 17:23,R_74zELAGmyjXWd8Z,anonymous,EN,"I consent, begin the study",AUT1MH3OQ6T1,7040,1,1,1,,,,,,,,,,The survey was clear and concise.,California,Male,,"High school degree or equivalent (e.g., GED)","Spanish, Hispanic, or Latino",,Suburban community,,25,Independent,,6194828
4/19/18 17:21,4/19/18 17:24,IP Address,100,202,TRUE,4/19/18 17:24,R_R5dLYYXTdIR38Ah,anonymous,EN,"I consent, begin the study",A2VPEDH7IBDG49,7040,1,9,5,,,,,,,,,,,CA,Male,,Bachelor degree,Asian-American,,Suburban community,,53,Democratic party,,322637
4/19/18 17:49,4/19/18 17:53,IP Address,100,210,TRUE,4/19/18 17:53,R_2ZQWz5fCDURPelq,anonymous,EN,"I consent, begin the study",AK8UFPN8QOSK5,7040,1,4,9,,,,,,,,,,nothing was confusing,California,Male,,Some college but no degree,Asian,,Suburban community,,23,Democratic party,,6921797
4/19/18 17:59,4/19/18 18:02,IP Address,100,129,TRUE,4/19/18 18:02,R_3erl1y9Ze4Y9opU,anonymous,EN,"I consent, begin the study",A11KCJVVZDSOT0,7040,1,2,1,,,,,,,,,,,ohio,Female,,Bachelor degree,White,,Suburban community,,34,Democratic party,,2074028
4/19/18 18:01,4/19/18 18:04,IP Address,100,207,TRUE,4/19/18 18:04,R_1KjPqyaRXLWCgTY,anonymous,EN,"I consent, begin the study",a14uv7k9lql4v4,7040,1,5,9,,,,,,,,,,,ohio,Male,,Some college but no degree,White,,Suburban community,,64,Republican Party,,7457308
4/19/18 18:07,4/19/18 18:12,IP Address,100,340,TRUE,4/19/18 18:12,R_28D2wu86R6r0GnY,anonymous,EN,"I consent, begin the study",A3BYUMQTYHXWZY,7040,1,7.5,7,,,,,,,,,,,New York,Male,,Bachelor degree,White,,Suburban community,,23,Democratic party,,5987048
4/19/18 18:09,4/19/18 18:13,IP Address,100,237,TRUE,4/19/18 18:13,R_2pLz77DgcOm0iMH,anonymous,EN,"I consent, begin the study",AOM4XI3ZKEELL,7040,1,5,1,,,,,,,,,,,california,Female,,Bachelor degree,White,,Suburban community,,61,Democratic party,,4444435
4/19/18 18:13,4/19/18 18:15,IP Address,100,99,TRUE,4/19/18 18:15,R_XX7aPGOWB4QwLzH,anonymous,EN,"I consent, begin the study",A1AXZBS5ZFXTOU,7040,1,4.5,9,,,,,,,,,,all good!,ohio,Female,,Some college but no degree,White,,Suburban community,,19,Democratic party,,5734760
4/19/18 18:20,4/19/18 18:24,IP Address,100,247,TRUE,4/19/18 18:24,R_1kFdiuFNs8l48Vp,anonymous,EN,"I consent, begin the study", COPIEDA3SHCZTEJV0QKR,7040,1,9,9,,,,,,,,,,No,Wisconsin ,Female,,Some college but no degree,White,,Rural community,,22,Republican Party,,5378286
4/19/18 18:54,4/19/18 18:56,IP Address,100,97,TRUE,4/19/18 18:56,R_2X0eC4AT7fpnGcw,anonymous,EN,"I consent, begin the study",AJ86CAZX0QCE9,7040,1,9,9,,,,,,,,,,no,california,Female,,Graduate degree,Black or African-American,,Suburban community,,40,Democratic party,,800349
4/19/18 19:09,4/19/18 19:12,IP Address,100,146,TRUE,4/19/18 19:12,R_2RV9x8EXn78Fu8X,anonymous,EN,"I consent, begin the study",A97D00WX53P9H,7040,1,9,1,,,,,,,,,,No,Kentucky,Male,,Some college but no degree,White,,Rural community,,31,Independent,,6415244
4/19/18 19:28,4/19/18 19:31,IP Address,100,178,TRUE,4/19/18 19:31,R_2DTbob76aNDxOZT,anonymous,EN,"I consent, begin the study",A2JKITM2EZ44XC,7040,1,9,4,,,,,,,,,,No,Texas,Female,,Bachelor degree,White,,City or urban community,,40,Independent,,6569919
4/19/18 19:29,4/19/18 19:32,IP Address,100,186,TRUE,4/19/18 19:32,R_3ERpbj4YLJPAFCH,anonymous,EN,"I consent, begin the study",A2JJ1YL25ZOCHB,7040,1,6.6,1,,,,,,,,,,,Wisconsin,Female,,Some college but no degree,White,,City or urban community,,21,Independent,,3631943
4/19/18 19:31,4/19/18 19:34,IP Address,100,169,TRUE,4/19/18 19:34,R_1jvmPK26I51h98m,anonymous,EN,"I consent, begin the study",A1J17BE20G6DKA,7040,1,9,2.6,,,,,,,,,,,California,Male,,Bachelor degree,White,,City or urban community,,32,Democratic party,,2063921
4/19/18 20:27,4/19/18 20:30,IP Address,100,179,TRUE,4/19/18 20:30,R_3PFRNhlisnMSyxj,anonymous,EN,"I consent, begin the study",A1KFK92GEFQ9F5,7040,1,9,7.7,,,,,,,,,,i liked the survey was interesting to do thank you ,california,Male,,"High school degree or equivalent (e.g., GED)","Spanish, Hispanic, or Latino,White",,City or urban community,,29,Democratic party,,2004764
4/19/18 20:37,4/19/18 20:39,IP Address,100,76,TRUE,4/19/18 20:39,R_1ruk2cShavmSAmQ,anonymous,EN,"I consent, begin the study",ARIUNTEK0LOHX,7040,1,9,9,,,,,,,,,,,,Female,,Bachelor degree,"Spanish, Hispanic, or Latino",,City or urban community,,26,Democratic party,,2346448
4/19/18 20:41,4/19/18 20:44,IP Address,100,147,TRUE,4/19/18 20:44,R_ZftOdbQQ5GDE7NT,anonymous,EN,"I consent, begin the study",A2PRLCEP7GEQXI,7040,1,1,3.5,,,,,,,,,,,CA,Male,,Associate degree,White,,City or urban community,,46,Independent,,7352665
4/19/18 20:53,4/19/18 20:56,IP Address,100,194,TRUE,4/19/18 20:56,R_eeul5pKv2YA7pa9,anonymous,EN,"I consent, begin the study",AG6JSZQZOT8ZD,7040,1,8,8,,,,,,,,,,I'm not sure what a loan repayment rate is.,Maryland,Female,,Bachelor degree,White,,Rural community,,50,Republican Party,,9359099
4/19/18 21:06,4/19/18 21:10,IP Address,100,204,TRUE,4/19/18 21:10,R_O23AQ5PryJHujZL,anonymous,EN,"I consent, begin the study",A168ENDAMPQ044,7040,1,7.3,7.8,,,,,,,,,,,IA,Female,,Bachelor degree,White,,Suburban community,,23,Republican Party,,6649267
4/19/18 21:10,4/19/18 21:16,IP Address,100,332,TRUE,4/19/18 21:16,R_3hsBtqgeIVwHl5N,anonymous,EN,"I consent, begin the study",A2VFPLE7TSN1IL,7040,1,5.1,2.7,,,,,,,,,,"No, thanks",SD,Male,,Bachelor degree,White,,Rural community,,35,Democratic party,,4309146
4/19/18 21:21,4/19/18 21:24,IP Address,100,166,TRUE,4/19/18 21:24,R_3QQuz5BK9nAFNPM,anonymous,EN,"I consent, begin the study",AKYJFL5NXY8K7,7040,1,1,1,,,,,,,,,,,ca,Female,,Graduate degree,"Spanish, Hispanic, or Latino",,"City or urban community,Suburban community",,27,Democratic party,,4362202
4/19/18 21:32,4/19/18 21:35,IP Address,100,140,TRUE,4/19/18 21:35,R_3dM8UV3EkNgXHtT,anonymous,EN,"I consent, begin the study",A1RHBUX8TCACCX,7040,1,9,1,,,,,,,,,,Good survey. Everything was clear.,Pennsylvania,Female,,Bachelor degree,White,,City or urban community,,42,Democratic party,,382218
4/19/18 22:01,4/19/18 22:05,IP Address,100,226,TRUE,4/19/18 22:05,R_1q3cTZO0dEdL7oP,anonymous,EN,"I consent, begin the study",A1PYODCHRF96S8,7040,1,5.1,3,,,,,,,,,,No problems with the survey.  Instructions were clear and concise.  ,Pennsylvania,Female,,Associate degree,White,,Suburban community,,61,Democratic party,,9634171
4/19/18 22:22,4/19/18 22:23,IP Address,100,102,TRUE,4/19/18 22:23,R_2AHHr1FOmEPvg80,anonymous,EN,"I consent, begin the study",A1ST8U6T8W03S,7040,1,5,9,,,,,,,,,,,Kansas,Male,,Bachelor degree,Asian,,City or urban community,,23,Democratic party,,93518
4/19/18 22:39,4/19/18 22:41,IP Address,100,100,TRUE,4/19/18 22:41,R_3QJjsp2qjkwmOHm,anonymous,EN,"I consent, begin the study",AF0QTOQIF6SMI,7040,1,9,1,,,,,,,,,,,Pennsylvania,Female,,Associate degree,White,,Suburban community,,22,Democratic party,,3539296
4/19/18 22:49,4/19/18 22:52,IP Address,100,147,TRUE,4/19/18 22:52,R_Wd3KBkjb4aXaNwZ,anonymous,EN,"I consent, begin the study",A13MPPWGTADPGX,7040,1,9,5,,,,,,,,,,"The survery takers needs more information on the two people, salary, credit score, etc..",connecticut,Male,,Associate degree,White,,Suburban community,,41,Republican Party,,4226326
4/20/18 2:27,4/20/18 2:30,IP Address,100,192,TRUE,4/20/18 2:30,R_2ebw0wNmP7hONWA,anonymous,EN,"I consent, begin the study",A8G1M6RVRLMZS,7040,1,8.5,9,,,,,,,,,,,California,Male,,Graduate degree,"Spanish, Hispanic, or Latino",,Suburban community,,31,Democratic party,,9346427
4/20/18 3:16,4/20/18 3:18,IP Address,100,120,TRUE,4/20/18 3:18,R_3P7eU4Dy3CnBsHF,anonymous,EN,"I consent, begin the study",A1W9WQEZNFWA0P,7040,1,9,5.1,,,,,,,,,,,missouri,Female,,Some college but no degree,Black or African-American,,Suburban community,,32,Democratic party,,2162923
4/20/18 4:01,4/20/18 4:03,IP Address,100,134,TRUE,4/20/18 4:03,R_2ckoTBjKz1CMnQy,anonymous,EN,"I consent, begin the study",A3R0QO6884CV1P,7040,1,9,8.3,,,,,,,,,,,ILLINOIS,Male,,Some college but no degree,Black or African-American,,City or urban community,,51,Independent,,5323022
4/20/18 4:24,4/20/18 4:28,IP Address,100,234,TRUE,4/20/18 4:28,R_2Ua2KE588nLFYUs,anonymous,EN,"I consent, begin the study",A2M5DGZ2SK8JWK,7040,1,8,3.5,,,,,,,,,,N/A,California,Female,,Bachelor degree,Asian-American,,City or urban community,,23,Democratic party,,192820
4/20/18 9:04,4/20/18 9:05,IP Address,100,78,TRUE,4/20/18 9:05,R_2YPu665rr4UQKjf,anonymous,EN,"I consent, begin the study",A1WVRI8059VNDP,7040,1,9,1,,,,,,,,,,,Maryland,Male,,Bachelor degree,White,,Rural community,,24,Republican Party,,2969237
4/20/18 9:06,4/20/18 9:07,IP Address,100,91,TRUE,4/20/18 9:07,R_2dNgMh220x31L0A,anonymous,EN,"I consent, begin the study",A1WCL5L7NIPI11,7040,1,5.2,8.1,,,,,,,,,,,TN,Female,,Bachelor degree,White,,Suburban community,,27,Independent,,4108695
4/20/18 9:11,4/20/18 9:15,IP Address,100,216,TRUE,4/20/18 9:15,R_3RkD0mhzbro8h6W,anonymous,EN,"I consent, begin the study",A31U7VGTEOY2RG,7040,1,5,1,,,,,,,,,,i had no problem with the survey.,South Carolina,Female,,Some college but no degree,White,,Suburban community,,47,Republican Party,,1700988
4/20/18 9:13,4/20/18 9:16,IP Address,100,155,TRUE,4/20/18 9:16,R_31sJR5buSuwXWIC,anonymous,EN,"I consent, begin the study",ACZPNPSA47Q23,7040,1,1,1,,,,,,,,,,,Kentucky,Female,,Associate degree,White,,Suburban community,,42,Democratic party,,6294382
4/20/18 9:16,4/20/18 9:18,IP Address,100,123,TRUE,4/20/18 9:18,R_1NkqFIGLKvXSErH,anonymous,EN,"I consent, begin the study",A107V1K6AZNU90,7040,1,5.9,1,,,,,,,,,,,Pennsylvania,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,29,Democratic party,,7682769
4/20/18 9:22,4/20/18 9:23,IP Address,100,89,TRUE,4/20/18 9:23,R_rcCJ8GXHxGdqJhf,anonymous,EN,"I consent, begin the study",A1GV0DR94IF4SN,7040,1,9,9,,,,,,,,,,,illinois,Female,,Associate degree,White,,Rural community,,40,Republican Party,,2263003
4/20/18 9:28,4/20/18 9:29,IP Address,100,87,TRUE,4/20/18 9:29,R_yO88HgmxgZFFUdP,anonymous,EN,"I consent, begin the study",A2U99ZHOS4YXTL,7040,1,5,8.6,,,,,,,,,,n/a,Florida,Female,,Associate degree,"Spanish, Hispanic, or Latino",,Suburban community,,27,Independent,,5274328
4/20/18 9:28,4/20/18 9:30,IP Address,100,88,TRUE,4/20/18 9:30,R_2w4PogoHiDB284d,anonymous,EN,"I consent, begin the study",A28S6TTII9JDNI,7040,1,9,1,,,,,,,,,,No,Ohio,Male,,Some college but no degree,White,,City or urban community,,38,Independent,,3842566
4/20/18 9:44,4/20/18 9:45,IP Address,100,90,TRUE,4/20/18 9:45,R_30kGKF8ALLenjDi,anonymous,EN,"I consent, begin the study",A1SMUBAUJSL6P3,7040,1,9,7,,,,,,,,,,,FL,Male,,Some college but no degree,"Spanish, Hispanic, or Latino",,Suburban community,,29,"Democratic party,Independent",,2427266
4/20/18 9:37,4/20/18 9:51,IP Address,100,890,TRUE,4/20/18 9:51,R_3imy3vsQqyh7r69,anonymous,EN,"I consent, begin the study",A1CA7IV5DKG23C,7040,1,9,2.4,,,,,,,,,,No feedback,Minnesota,Male,,Bachelor degree,White,,City or urban community,,25,Democratic party,,8678818
4/20/18 10:09,4/20/18 10:10,IP Address,100,54,TRUE,4/20/18 10:10,R_31cnsb7BFHpVFWN,anonymous,EN,"I consent, begin the study",ABBTAGVJI2ECY,7040,1,6.9,9,,,,,,,,,,,Louisiana,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,27,Republican Party,,634464
4/20/18 10:21,4/20/18 10:26,IP Address,100,250,TRUE,4/20/18 10:26,R_2S9vWIfybkuTgYI,anonymous,EN,"I consent, begin the study",AMGXPHWO147JX,7040,1,2.1,8,,,,,,,,,,,pa,Female,,Associate degree,White,,Rural community,,57,Republican Party,,3754587
4/20/18 10:47,4/20/18 10:51,IP Address,100,256,TRUE,4/20/18 10:51,R_80lPWYPidKAV6lX,anonymous,EN,"I consent, begin the study",A2S38Q9EDGRZRU,7040,1,4,6,,,,,,,,,,"was a good survey, enjoyed",Va,Female,,Associate degree,White,,Suburban community,,48,Republican Party,,2101290
4/20/18 11:41,4/20/18 11:43,IP Address,100,158,TRUE,4/20/18 11:43,R_1qba5Vp5SqqIfxh,anonymous,EN,"I consent, begin the study", A3PLZGF7SK6TMQ,7040,1,9,1,,,,,,,,,,,NY,Female,,Associate degree,White,,Suburban community,,40,Republican Party,,6786769
4/20/18 11:43,4/20/18 11:45,IP Address,100,120,TRUE,4/20/18 11:45,R_1GKb2mg2e0XERIp,anonymous,EN,"I consent, begin the study",A2PP8CMYUETKL4,7040,1,3.2,8.1,,,,,,,,,,none,Iowa,Male,,Some college but no degree,White,,Suburban community,,37,Democratic party,,9848811
4/20/18 11:46,4/20/18 11:48,IP Address,100,141,TRUE,4/20/18 11:49,R_1Q4UJpqx85BfCUF,anonymous,EN,"I consent, begin the study",A39YBLQYIUBR76,7040,1,9,1,,,,,,,,,,,Vermont,Male,,Associate degree,White,,Suburban community,,44,Independent,,2462848
4/20/18 12:18,4/20/18 12:23,IP Address,100,263,TRUE,4/20/18 12:23,R_1mzxoEBDESTp7o0,anonymous,EN,"I consent, begin the study",A12ZT4UP7SBJ0O,7040,1,1,6.1,,,,,,,,,,No,georgia,Male,,Associate degree,White,,Suburban community,,63,Independent,,6895566
4/20/18 12:23,4/20/18 12:25,IP Address,100,94,TRUE,4/20/18 12:25,R_2TouFhErHaZQney,anonymous,EN,"I consent, begin the study",AD14EQ9O9JKRI,7040,1,4,1,,,,,,,,,,,Illinois,Male,,Some college but no degree,White,,Suburban community,,24,Independent,,9481197
4/20/18 14:17,4/20/18 14:19,IP Address,100,119,TRUE,4/20/18 14:19,R_31N81Unje8U0s8p,anonymous,EN,"I consent, begin the study",A3HEACCSQNDRR1,7040,1,8.4,8.3,,,,,,,,,,,NY,Female,,Graduate degree,White,,Suburban community,,32,Green Party,,6462309
4/20/18 14:38,4/20/18 14:40,IP Address,100,92,TRUE,4/20/18 14:40,R_1M6fvMCbn6gXntg,anonymous,EN,"I consent, begin the study",AXE6PTRG2TFTZ,7040,1,9,6.3,,,,,,,,,,,ca,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,City or urban community,,29,"Democratic party,Libertarian Party",,3953627
4/20/18 16:15,4/20/18 16:17,IP Address,100,146,TRUE,4/20/18 16:17,R_RKpsY79vDrTKrJL,anonymous,EN,"I consent, begin the study",A1HCOJLTLOKAV4,7040,1,9,8,,,,,,,,,,,Maryland,Female,,Bachelor degree,White,,Suburban community,,25,Republican Party,,6756507
4/20/18 16:45,4/20/18 16:47,IP Address,100,139,TRUE,4/20/18 16:47,R_2VvSQEbIKm7GekG,anonymous,EN,"I consent, begin the study",A87JM3M3F4SI6,7040,1,3,9,,,,,,,,,,"Nothing was unclear, it was very simple and easy.",Ohio,Male,,Some college but no degree,White,,Suburban community,,23,Republican Party,,4089964
4/20/18 16:54,4/20/18 16:57,IP Address,100,145,TRUE,4/20/18 16:57,R_1dnvNDNgMKA4b16,anonymous,EN,"I consent, begin the study",A17WP6YR5AQRVR,7040,1,5,2,,,,,,,,,,,Kansas ,Female,,Some college but no degree,White,,City or urban community,,24,Independent,,2601238
4/20/18 17:42,4/20/18 17:46,IP Address,100,215,TRUE,4/20/18 17:46,R_39pU4yNA776nr1L,anonymous,EN,"I consent, begin the study",A2IYLRC020QWPG,7040,1,5,1,,,,,,,,,,why do you say its about fairness when its about race,Georgia,Male,,Associate degree,White,,Suburban community,,52,Republican Party,,4632076
4/20/18 18:58,4/20/18 19:03,IP Address,100,272,TRUE,4/20/18 19:03,R_PMU5NCiHYmv1UMV,anonymous,EN,"I consent, begin the study",A5Y50R5XCHA88,7040,1,9,3,,,,,,,,,,,Florida,Female,,Some college but no degree,White,,Rural community,,46,Libertarian Party,,4234246
4/20/18 19:19,4/20/18 19:22,IP Address,100,169,TRUE,4/20/18 19:22,R_2AGd7Ibt5Z3Cemj,anonymous,EN,"I consent, begin the study", A1VEEZ5D9WXZIV,7040,1,8.4,1.7,,,,,,,,,,no great survey,south carolina,Female,,Some college but no degree,Black or African-American,,City or urban community,,52,Democratic party,,2652059
4/20/18 19:24,4/20/18 19:29,IP Address,100,299,TRUE,4/20/18 19:29,R_1F5SFdlQF7TAvKB,anonymous,EN,"I consent, begin the study",A35M2SKP5AJGFI,7040,1,4,3,,,,,,,,,,,WASHINGTON,Female,,Bachelor degree,White,,City or urban community,,59,Independent,,5922447
4/20/18 19:28,4/20/18 19:33,IP Address,100,267,TRUE,4/20/18 19:33,R_2uKjM7ZIcUUsCg2,anonymous,EN,"I consent, begin the study",A1A4WC3602E3RZ,7040,1,9,1,,,,,,,,,,,Maryland,Female,,Some college but no degree,White,,Suburban community,,46,Republican Party,,9081919
4/20/18 19:59,4/20/18 20:00,IP Address,100,91,TRUE,4/20/18 20:00,R_86RDqb3gpOllQ3L,anonymous,EN,"I consent, begin the study",A15C02GO8F3DOH,7040,1,1,1,,,,,,,,,,Overall good survey,California ,Male,,Bachelor degree,White,,City or urban community,,22,Republican Party,,6786997
4/20/18 20:26,4/20/18 20:28,IP Address,100,135,TRUE,4/20/18 20:28,R_1i5p0aMYt5cAGbB,anonymous,EN,"I consent, begin the study",A2JKETV64OU7DY,7040,1,5,3.2,,,,,,,,,,,Illinois,Male,,Bachelor degree,White,,Suburban community,,36,Democratic party,,9916315
4/20/18 20:42,4/20/18 20:44,IP Address,100,93,TRUE,4/20/18 20:44,R_2sYHvrpoxNIGmcF,anonymous,EN,"I consent, begin the study",A2TYJTPL9RCA65,7040,1,1,5.1,,,,,,,,,,,Mississippi,Female,,Graduate degree,White,,Suburban community,,26,Democratic party,,9753236
4/20/18 20:57,4/20/18 21:03,IP Address,100,366,TRUE,4/20/18 21:03,R_cC0qNHpDCETWWMV,anonymous,EN,"I consent, begin the study",A266IXZI9QNZJC,7040,1,5,1,,,,,,,,,,,NC,Male,,Some college but no degree,White,,Suburban community,,51,Independent,,8927243
4/20/18 21:52,4/20/18 22:00,IP Address,100,479,TRUE,4/20/18 22:00,R_ZsBwFbDuzg10A49,anonymous,EN,"I consent, begin the study",A31MBRBLD9MTBU,7040,1,5,9,,,,,,,,,,such a difference in the percentage of payback.  I think common sense says that's not fair.,South Carolina,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,64,Republican Party,,8050002
4/20/18 22:19,4/20/18 22:22,IP Address,100,183,TRUE,4/20/18 22:22,R_1lzpc12GLc2Juzf,anonymous,EN,"I consent, begin the study",A2FNDLU20CS4TS,7040,1,5,9,,,,,,,,,,,COLORADO,Female,,Graduate degree,Asian,,Suburban community,,36,Republican Party,,3145548
4/20/18 22:44,4/20/18 22:48,IP Address,100,213,TRUE,4/20/18 22:48,R_2aOEfUKB4JGAsjb,anonymous,EN,"I consent, begin the study",A3RW3H202EZIGN,7040,1,9,3.6,,,,,,,,,,Thank you.,Montana,Female,,Bachelor degree,Asian,,Rural community,,42,Independent,,3241402
4/20/18 23:54,4/21/18 0:04,IP Address,100,579,TRUE,4/21/18 0:04,R_3R2dI8aF7FfnQdm,anonymous,EN,"I consent, begin the study",AKD6TV9M0QJTK,7040,1,9,1,,,,,,,,,,,CA,Female,,Some college but no degree,"Spanish, Hispanic, or Latino,American Indian or Alaskan Native",,Rural community,,24,Other (please specify):,No political affiliation; GrassRoots Independent,6688573
4/21/18 0:25,4/21/18 0:28,IP Address,100,195,TRUE,4/21/18 0:28,R_XAnbyrpjofQ4p9f,anonymous,EN,"I consent, begin the study",A37GOI3N77WX21,7040,1,7.5,9,,,,,,,,,,Great survey!,Illinois,Male,,"High school degree or equivalent (e.g., GED)","Spanish, Hispanic, or Latino",,Suburban community,,27,Independent,,6196400
4/21/18 3:31,4/21/18 3:35,IP Address,100,253,TRUE,4/21/18 3:35,R_2X4LeTCmNOdnFzl,anonymous,EN,"I consent, begin the study",AVT8ZGYUAILFX,7040,1,5,1,,,,,,,,,,,michigan,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,51,Independent,,9086562
4/21/18 6:58,4/21/18 7:00,IP Address,100,127,TRUE,4/21/18 7:00,R_43gJTb2hygUdlZL,anonymous,EN,"I consent, begin the study",A1VCGEPKXOW239,7040,1,9,1.3,,,,,,,,,,,MICHIGAN,Female,,Some college but no degree,White,,Rural community,,34,Republican Party,,3497923
4/21/18 10:27,4/21/18 10:29,IP Address,100,124,TRUE,4/21/18 10:29,R_2aKSwfkIxDnqigz,anonymous,EN,"I consent, begin the study",A3K1PEC18VPAT8,7040,1,5.1,7.2,,,,,,,,,,,Wisconsin,Female,,Associate degree,Black or African-American,,City or urban community,,22,Democratic party,,4747846
4/21/18 10:31,4/21/18 10:34,IP Address,100,160,TRUE,4/21/18 10:34,R_ZrT0vwAYFhMKrdv,anonymous,EN,"I consent, begin the study",A1HXKGM20E88FS,7040,1,9,1,,,,,,,,,,,Maryland,Male,,Some college but no degree,White,,Rural community,,30,Republican Party,,7230523
4/21/18 11:38,4/21/18 11:40,IP Address,100,160,TRUE,4/21/18 11:40,R_BR58k1LDWVL0e1r,anonymous,EN,"I consent, begin the study",A2ES4ZTH0IATSL,7040,1,9,3,,,,,,,,,,,Pennsylvania,Male,,Graduate degree,American Indian or Alaskan Native,,Suburban community,,31,Libertarian Party,,5090764
4/21/18 12:31,4/21/18 12:35,IP Address,100,187,TRUE,4/21/18 12:35,R_Ptux2RuWg4xdZdv,anonymous,EN,"I consent, begin the study",AMLE1FC3SQVL8,7040,1,9,6.2,,,,,,,,,,,California,Male,,Some college but no degree,Native Hawaiian or other Pacific Islander,,Suburban community,,22,Democratic party,,1042084
4/21/18 14:18,4/21/18 14:19,IP Address,100,112,TRUE,4/21/18 14:19,R_31o2d2KOlhVwbIX,anonymous,EN,"I consent, begin the study",A1XJ04IEQL8HWB,7040,1,9,1,,,,,,,,,,Everything was clear,Ohio,Female,,Bachelor degree,White,,Rural community,,47,Independent,,1680788
4/21/18 15:17,4/21/18 15:19,IP Address,100,123,TRUE,4/21/18 15:19,R_yVjUeY7bwOgtaEN,anonymous,EN,"I consent, begin the study",A3H53HX4RUV7HZ,7040,1,9,3.8,,,,,,,,,,It was clear,CA,Male,,Associate degree,"Spanish, Hispanic, or Latino",,City or urban community,,25,Democratic party,,625433
4/21/18 15:40,4/21/18 15:44,IP Address,100,242,TRUE,4/21/18 15:44,R_2ZQg22aiDy9ct46,anonymous,EN,"I consent, begin the study",A24NKUCAX1LURL,7040,1,5.2,6.9,,,,,,,,,,No.,Illinois,Female,,Some college but no degree,White,,City or urban community,,74,Republican Party,,1292382
4/21/18 15:49,4/21/18 15:55,IP Address,100,347,TRUE,4/21/18 15:55,R_3QQNfCgs9bzuHJK,anonymous,EN,"I consent, begin the study",A2X27TXN39UJH8,7040,1,6,1,,,,,,,,,,What was the reason for the interest rate difference?,Florida,Female,,Associate degree,Black or African-American,,City or urban community,,57,Republican Party,,1726035
4/19/18 16:29,4/19/18 16:31,IP Address,100,105,TRUE,4/19/18 16:31,R_3RrtLluQXHFq5ji,anonymous,EN,"I consent, begin the study",AAGJF4MV3GV6G,7040,1.1,9,1,,,,,,,,,,,Colorado,Female,,Some college but no degree,White,,Suburban community,,25,Independent,,9503332
4/20/18 9:01,4/20/18 9:02,IP Address,100,103,TRUE,4/20/18 9:02,R_2v7HlCMgX6ZOmfO,anonymous,EN,"I consent, begin the study",AQKSBUOQNWPDB,7040,1.1,3.5,7.4,,,,,,,,,,,florida,Male,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,35,Republican Party,,5368581
4/21/18 10:21,4/21/18 10:24,IP Address,100,147,TRUE,4/21/18 10:24,R_qOsXbyxYI4uh16h,anonymous,EN,"I consent, begin the study",A2DVRTL0JB0GT0,7040,1.1,9,3.9,,,,,,,,,,Thank you,Michigan,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,39,Democratic party,,1230899
4/19/18 20:03,4/19/18 20:05,IP Address,100,117,TRUE,4/19/18 20:05,R_26bCV52P8PqecBE,anonymous,EN,"I consent, begin the study",A30GJ0HHLO16E8,7040,1.2,8.9,6.7,,,,,,,,,,Nothing was unclear ,Pennsylvania ,Female,,Bachelor degree,White,,Suburban community,,45,Republican Party,,99225
4/20/18 6:02,4/20/18 6:05,IP Address,100,208,TRUE,4/20/18 6:05,R_3DpzNFUc9d0Dyog,anonymous,EN,"I consent, begin the study",A1HCD5NKP8G2KK,7040,1.2,9,5.9,,,,,,,,,,Payback rate could be defined better,NJ,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,51,Independent,,7578549
4/19/18 16:11,4/19/18 16:14,IP Address,100,129,TRUE,4/19/18 16:14,R_SJ1nsdYDrB4Dlqp,anonymous,EN,"I consent, begin the study",ABHEUH3ZVZFRE,7040,1.3,9,1,,,,,,,,,,,FL,Male,,Some college but no degree,Black or African-American,,City or urban community,,31,Independent,,3718434
4/19/18 19:20,4/19/18 19:22,IP Address,100,132,TRUE,4/19/18 19:22,R_1IaWG9yQocrVbbT,anonymous,EN,"I consent, begin the study",AS7LRX3MFMPZL,7040,1.5,6,3.5,,,,,,,,,,,Vermont,Male,,Bachelor degree,White,,Suburban community,,26,Republican Party,,9994491
4/19/18 19:28,4/19/18 19:30,IP Address,100,128,TRUE,4/19/18 19:30,R_1P29eNq629Q68Hf,anonymous,EN,"I consent, begin the study",A3VVR8NR3ED04C,7040,1.5,8.6,3.8,,,,,,,,,,,Virginia,Male,,Bachelor degree,White,,Suburban community,,28,Republican Party,,6681996
4/19/18 21:44,4/19/18 21:46,IP Address,100,128,TRUE,4/19/18 21:46,R_1Lo0N636YVIbfbS,anonymous,EN,"I consent, begin the study",A3MY453DZJD09,7040,1.5,3.5,7.3,,,,,,,,,,,California,Male,,Some college but no degree,White,,Suburban community,,34,Independent,,2807343
4/20/18 9:01,4/20/18 9:02,IP Address,100,65,TRUE,4/20/18 9:02,R_2CEaBld21LJmwqV,anonymous,EN,"I consent, begin the study",ACDWBEBOTM2JW,7040,1.6,8.2,1.5,,,,,,,,,,,Maryland,Female,,Graduate degree,White,,Suburban community,,35,Democratic party,,17475
4/19/18 17:13,4/19/18 17:15,IP Address,100,144,TRUE,4/19/18 17:15,R_2ypvHantxv8UBhP,anonymous,EN,"I consent, begin the study",AMNFCZY7X063T,7040,1.7,4.1,9,,,,,,,,,,,NC,Female,,Bachelor degree,White,,Suburban community,,31,Republican Party,,6498707
4/19/18 19:34,4/19/18 19:36,IP Address,100,106,TRUE,4/19/18 19:36,R_39KfeEIpzrKo7WV,anonymous,EN,"I consent, begin the study",AEQHPYXM9Z139,7040,1.7,7.4,8,,,,,,,,,,,Colorado,Male,,Associate degree,White,,City or urban community,,29,Libertarian Party,,9044939
4/19/18 20:28,4/19/18 20:31,IP Address,100,159,TRUE,4/19/18 20:31,R_xfnSrgRxEdyShfH,anonymous,EN,"I consent, begin the study",A18TVWGTCYJMV6,7040,1.7,8,6.7,,,,,,,,,,,Maryland,Male,,Graduate degree,White,,Suburban community,,35,Independent,,8461692
4/20/18 10:03,4/20/18 10:06,IP Address,100,173,TRUE,4/20/18 10:06,R_1QyF6y6wabmUbvU,anonymous,EN,"I consent, begin the study",A1M599UPC15UX3,7040,1.7,5.1,3.9,,,,,,,,,,I do not.,Idaho,Male,,Some college but no degree,White,,Suburban community,,34,Republican Party,,5598696
4/20/18 10:04,4/20/18 10:08,IP Address,100,212,TRUE,4/20/18 10:08,R_9uJyhE14V4msiZj,anonymous,EN,"I consent, begin the study",A3V8C77FN4FLUA,7040,1.7,5,1.8,,,,,,,,,,,Tennessee,Female,,"High school degree or equivalent (e.g., GED)","Spanish, Hispanic, or Latino,White",,Suburban community,,28,Democratic party,,7526371
4/20/18 10:17,4/20/18 10:19,IP Address,100,94,TRUE,4/20/18 10:19,R_2WZImLhpZvBfuBB,anonymous,EN,"I consent, begin the study",A3B1O75UAE0QM4,7040,1.7,9,5,,,,,,,,,,,Washington,Female,,Some college but no degree,White,,Suburban community,,21,Republican Party,,6007525
4/20/18 11:51,4/20/18 11:54,IP Address,100,146,TRUE,4/20/18 11:54,R_3eaypCEfYRJXpRg,anonymous,EN,"I consent, begin the study",A23AW1L93KN7FQ,7040,1.7,5.2,3.8,,,,,,,,,,,Florida,Male,,Some college but no degree,White,,Suburban community,,34,Libertarian Party,,6469391
4/19/18 14:10,4/19/18 14:12,IP Address,100,112,TRUE,4/19/18 14:12,R_1rOocASxlAPS3Dd,anonymous,EN,"I consent, begin the study",A14FEOINUAM721,7040,1.8,7.8,8.1,,,,,,,,,,,utah,Male,,Bachelor degree,White,,Suburban community,,39,Democratic party,,5548463
4/19/18 16:02,4/19/18 16:04,IP Address,100,98,TRUE,4/19/18 16:04,R_YbQjgayHV794UKd,anonymous,EN,"I consent, begin the study",A34OXAINBMHBTD,7040,1.8,2.2,7.5,,,,,,,,,,,Oklahoma,Male,,Bachelor degree,White,,Suburban community,,28,Republican Party,,1722731
4/20/18 0:46,4/20/18 0:48,IP Address,100,129,TRUE,4/20/18 0:48,R_1H7shHYimkDtRdA,anonymous,EN,"I consent, begin the study",A21EZISIJ3JPSW,7040,1.8,1.8,7.9,,,,,,,,,,Thanks!,NE,Male,,Graduate degree,White,,Suburban community,,39,Republican Party,,868928
4/20/18 9:11,4/20/18 9:17,IP Address,100,357,TRUE,4/20/18 9:17,R_1DoHiln5dUzeQgQ,anonymous,EN,"I consent, begin the study",AS2WTWYVRW9BV,7040,1.8,4.7,6,,,,,,,,,,no,KY,Male,,Some college but no degree,White,,Suburban community,,41,Republican Party,,4192559
4/19/18 16:47,4/19/18 16:49,IP Address,100,94,TRUE,4/19/18 16:49,R_1CkHkrtiFNovOeB,anonymous,EN,"I consent, begin the study",A1TMGCAP284Y3G,7040,1.9,2.9,7.2,,,,,,,,,,,Maryland,Male,,Graduate degree,White,,City or urban community,,31,Democratic party,,6721919
4/19/18 17:32,4/19/18 17:33,IP Address,100,57,TRUE,4/19/18 17:33,R_qwtdvaRetpRAoUx,anonymous,EN,"I consent, begin the study",AAU6NFLY2Q4AV,7040,1.9,4.1,5.6,,,,,,,,,,,OR,Female,,Bachelor degree,Black or African-American,,City or urban community,,33,Democratic party,,6136671
4/19/18 20:52,4/19/18 20:54,IP Address,100,127,TRUE,4/19/18 20:54,R_3MtbfWmFZ2iZtcv,anonymous,EN,"I consent, begin the study",A2QCDKTLMY4P48,7040,1.9,6.1,4.1,,,,,,,,,,,OR,Male,,Bachelor degree,White,,City or urban community,,48,Democratic party,,601924
4/20/18 1:02,4/20/18 1:04,IP Address,100,112,TRUE,4/20/18 1:04,R_3lMpGBxc24zcoXZ,anonymous,EN,"I consent, begin the study",A1LW9PENOYVPAN,7040,1.9,3.1,8.7,,,,,,,,,,,GA,Female,,Bachelor degree,Other (please specify):,Mixed Race,Suburban community,,23,Democratic party,,5557326
4/20/18 9:36,4/20/18 9:40,IP Address,100,216,TRUE,4/20/18 9:40,R_3koLoiN3vaN5Z78,anonymous,EN,"I consent, begin the study",A3F3B1H704Q751,7040,1.9,4.8,5.1,,,,,,,,,,no,sc,Female,,Some college but no degree,White,,Suburban community,,45,Republican Party,,5063493
4/20/18 12:35,4/20/18 12:36,IP Address,100,66,TRUE,4/20/18 12:36,R_1FfjE5xSoWPBnku,anonymous,EN,"I consent, begin the study",A2RQS6YTKOJVCF,7040,1.9,8.1,8.1,,,,,,,,,,,Texas,Female,,Bachelor degree,White,,Suburban community,,38,Republican Party,,4279690
4/20/18 16:27,4/20/18 16:29,IP Address,100,152,TRUE,4/20/18 16:29,R_11jCNznfEwNbVdq,anonymous,EN,"I consent, begin the study",A2UU8RM98WZ6HE,7040,1.9,7.6,3.5,,,,,,,,,,,Florida,Female,,Graduate degree,White,,Suburban community,,55,Democratic party,,1073397
4/21/18 5:31,4/21/18 5:33,IP Address,100,136,TRUE,4/21/18 5:33,R_3knt9uhMs1gowzp,anonymous,EN,"I consent, begin the study",ARHM06ZVMD66V,7040,1.9,8.8,7,,,,,,,,,,Thank you.,NY,Male,,Bachelor degree,White,,Suburban community,,43,Independent,,6650559
4/21/18 8:16,4/21/18 8:17,IP Address,100,62,TRUE,4/21/18 8:17,R_1hWJ0j5nmgmXq7B,anonymous,EN,"I consent, begin the study",APG6CXGVDL0G5,7040,1.9,9,7.4,,,,,,,,,,,georgia,Male,,Some college but no degree,White,,Suburban community,,23,Democratic party,,1387359
4/21/18 14:44,4/21/18 14:46,IP Address,100,102,TRUE,4/21/18 14:46,R_RlEm5VODoM8w09P,anonymous,EN,"I consent, begin the study",A2UHBTBXR5K9ZU,7040,1.9,9,6,,,,,,,,,,none,Pennsylvania,Female,,Bachelor degree,White,,Suburban community,,28,Democratic party,,54274
4/19/18 14:05,4/19/18 14:07,IP Address,100,113,TRUE,4/19/18 14:07,R_11gy00WTh3JfRqN,anonymous,EN,"I consent, begin the study",A2M47ONTL35B3A,7040,2,6,8,,,,,,,,,,"It was fine, thank you!",Michigan,Female,,Some college but no degree,White,,Rural community,,60,Independent,,8204261
4/19/18 14:14,4/19/18 14:16,IP Address,100,141,TRUE,4/19/18 14:16,R_2YodcyCyjFiGz8K,anonymous,EN,"I consent, begin the study",A2B1YSMEHN1G2K,7040,2,9,3.2,,,,,,,,,,,KY,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,25,Independent,,1176511
4/19/18 14:21,4/19/18 14:23,IP Address,100,137,TRUE,4/19/18 14:23,R_1QKmxjJP4M2qrPg,anonymous,EN,"I consent, begin the study",A1YEXP2UXRMA2I,7040,2,1.9,5.3,,,,,,,,,,NA,NY,Male,,Bachelor degree,White,,Rural community,,54,Republican Party,,9459914
4/19/18 14:44,4/19/18 14:49,IP Address,100,302,TRUE,4/19/18 14:49,R_3IPOmFyCiSOJ555,anonymous,EN,"I consent, begin the study",A2TN0N04728YLI,7040,2,8,6.6,,,,,,,,,,,Massachusetts,Male,,Bachelor degree,White,,Suburban community,,34,Democratic party,,7958671
4/19/18 16:40,4/19/18 16:42,IP Address,100,110,TRUE,4/19/18 16:42,R_1Oq23HYWRUqkon9,anonymous,EN,"I consent, begin the study",AKMQH2MGTUWO9,7040,2,5.2,5.1,,,,,,,,,,n/a,Florida,Male,,Some college but no degree,White,,Suburban community,,22,Democratic party,,4269796
4/19/18 18:06,4/19/18 18:08,IP Address,100,110,TRUE,4/19/18 18:08,R_DCyC8N7qlQ2DKkF,anonymous,EN,"I consent, begin the study",A30KJAZCNCECX2,7040,2,7.2,6,,,,,,,,,,,ma,Female,,Bachelor degree,White,,City or urban community,,27,Democratic party,,923727
4/19/18 19:24,4/19/18 19:27,IP Address,100,181,TRUE,4/19/18 19:27,R_1mOzwey9eZhz9lJ,anonymous,EN,"I consent, begin the study",A1EOPEG6RHXO1V,7040,2,8.5,4,,,,,,,,,,,California,Female,,Some college but no degree,White,,Suburban community,,54,Democratic party,,455762
4/19/18 20:08,4/19/18 20:10,IP Address,100,81,TRUE,4/19/18 20:10,R_3IRfpRU4BTlYZxT,anonymous,EN,"I consent, begin the study",A23NOE8LDFM1AC,7040,2,9,4,,,,,,,,,,no,Illinois,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,35,Independent,,450577
4/19/18 21:53,4/19/18 21:56,IP Address,100,204,TRUE,4/19/18 21:56,R_3DwsldKmDh41QWb,anonymous,EN,"I consent, begin the study",AZTYIBLLB60V8,7040,2,9,5.1,,,,,,,,,,I thought that it was interesting,PA,Female,,Bachelor degree,White,,Suburban community,,41,Independent,,6861248
4/20/18 1:10,4/20/18 1:12,IP Address,100,94,TRUE,4/20/18 1:12,R_1liTyDYTTNOgDIL,anonymous,EN,"I consent, begin the study",AF6HPN1HUYG32,7040,2,8.8,4,,,,,,,,,,,illinois,Male,,Bachelor degree,White,,Suburban community,,34,Independent,,2362540
4/20/18 2:08,4/20/18 2:13,IP Address,100,256,TRUE,4/20/18 2:13,R_31XDk5ysxzrMWNr,anonymous,EN,"I consent, begin the study",agaitan33@yahoo.com,7040,2,7,9,,,,,,,,,,It was clear,Georgia,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,47,Republican Party,,5070257
4/20/18 9:06,4/20/18 9:09,IP Address,100,177,TRUE,4/20/18 9:09,R_12y9WqteA6vpHed,anonymous,EN,"I consent, begin the study",A19K7P7U3P1WVJ,7040,2,8,7,,,,,,,,,,none thanks,Illinois,Female,,Bachelor degree,White,,Suburban community,,48,Republican Party,,7264679
4/20/18 9:55,4/20/18 9:57,IP Address,100,116,TRUE,4/20/18 9:57,R_xlmbD3aFvuFC0uZ,anonymous,EN,"I consent, begin the study",A1W8N49GL7UPDJ,7040,2,7.5,8.5,,,,,,,,,,,Nevada,Female,,Bachelor degree,White,,City or urban community,,27,Republican Party,,7242964
4/20/18 10:31,4/20/18 10:33,IP Address,100,118,TRUE,4/20/18 10:33,R_24piyG70jtorACX,anonymous,EN,"I consent, begin the study",A13FUEPWBCLBUY,7040,2,7,9,,,,,,,,,,,Florida ,Male,,Graduate degree,White,,City or urban community,,34,Republican Party,,5037489
4/20/18 12:00,4/20/18 12:03,IP Address,100,165,TRUE,4/20/18 12:03,R_2To7lPejxys4eQO,anonymous,EN,"I consent, begin the study",AX1Z6XEQAODQF,7040,2,6.1,7.1,,,,,,,,,,,Oklahoma,Male,,"High school degree or equivalent (e.g., GED)","Spanish, Hispanic, or Latino,White,Asian-American",,City or urban community,,26,Independent,,2467754
4/20/18 14:22,4/20/18 14:24,IP Address,100,153,TRUE,4/20/18 14:24,R_3lPMA4TUXhdQknu,anonymous,EN,"I consent, begin the study",A3M5896O2M7PKB,7040,2,8,3,,,,,,,,,,,Maryland,Female,,Bachelor degree,Black or African-American,,Suburban community,,33,Democratic party,,8561818
4/21/18 0:53,4/21/18 0:58,IP Address,100,262,TRUE,4/21/18 0:58,R_3CBBhrZkeMAnky2,anonymous,EN,"I consent, begin the study",A2IO9OAT2EUR1M,7040,2,5,4,,,,,,,,,,,NY,Female,,Bachelor degree,White,,Suburban community,,51,Republican Party,,1930580
4/21/18 5:17,4/21/18 5:22,IP Address,100,330,TRUE,4/21/18 5:22,R_BDKja62H3Dno5WN,anonymous,EN,"I consent, begin the study",A2X90VOBENE5M8,7040,2,8.8,2,,,,,,,,,,,Florida,Female,,Graduate degree,White,,Other (please specify):,55+,71,Democratic party,,9097391
4/21/18 9:29,4/21/18 9:32,IP Address,100,184,TRUE,4/21/18 9:32,R_1jkMt4zfL576gnd,anonymous,EN,"I consent, begin the study",A31S1J9J9062WF,7040,2,8.6,2.1,,,,,,,,,,,MA,Female,,Graduate degree,Asian,,Suburban community,,43,Independent,,5586344
4/19/18 14:05,4/19/18 14:06,IP Address,100,98,TRUE,4/19/18 14:06,R_3HC6v3FTuy3bHC5,anonymous,EN,"I consent, begin the study",A3B8CHEB2ZS31K,7040,2.1,4.2,5.5,,,,,,,,,,,West Virginia,Male,,Less than high school degree,White,,Rural community,,36,Republican Party,,2965848
4/19/18 15:55,4/19/18 15:57,IP Address,100,107,TRUE,4/19/18 15:57,R_1ePqRhQ4xHJPF8j,anonymous,EN,"I consent, begin the study",AYGJUG9FNEJVI,7040,2.1,3,6,,,,,,,,,,,Colorado,Male,,Some college but no degree,White,,Suburban community,,19,Republican Party,,5227024
4/20/18 3:38,4/20/18 3:41,IP Address,100,203,TRUE,4/20/18 3:41,R_3qaML9UMLz79QNu,anonymous,EN,"I consent, begin the study",A3MXI2O3JZ0TZH,7040,2.1,9,3.4,,,,,,,,,,,florida,Female,,Bachelor degree,Asian,,City or urban community,,40,Republican Party,,1898358
4/20/18 17:16,4/20/18 17:19,IP Address,100,207,TRUE,4/20/18 17:19,R_stF0b1XaNtlCLER,anonymous,EN,"I consent, begin the study",AKG0C458Z8LMD,7040,2.1,5.2,1.8,,,,,,,,,,I'm curious as to why this scenario was given.  I'm interetsed.  ,Florida,Female,,Graduate degree,White,,City or urban community,,53,Republican Party,,3117042
4/20/18 18:01,4/20/18 18:02,IP Address,100,68,TRUE,4/20/18 18:02,R_325VB7ZhzD0MRO0,anonymous,EN,"I consent, begin the study",A83DI5Q5K6F1F,7040,2.1,5.1,2.1,,,,,,,,,,,Colorado,Female,,Bachelor degree,White,,Suburban community,,32,Democratic party,,7927196
4/20/18 21:08,4/20/18 21:12,IP Address,100,240,TRUE,4/20/18 21:12,R_11XZFwfbWmpSD9n,anonymous,EN,"I consent, begin the study",AU1COZM1DRRYE,7040,2.1,9,4.5,,,,,,,,,,The term repayment rate was a little confusing. I assumed it was interest rates.,IN,Female,,Bachelor degree,Black or African-American,,City or urban community,,34,Democratic party,,8614315
4/19/18 15:22,4/19/18 15:24,IP Address,100,128,TRUE,4/19/18 15:24,R_3HpQnkLWCk0pKo7,anonymous,EN,"I consent, begin the study",A1KKEOGQK1QNYR,7040,2.2,8.9,7.2,,,,,,,,,,,Illinois,Male,,Graduate degree,White,,Suburban community,,33,Democratic party,,6301798
4/19/18 23:10,4/19/18 23:11,IP Address,100,57,TRUE,4/19/18 23:11,R_2Pq9gVp7wgUmYHd,anonymous,EN,"I consent, begin the study",A2S28BY0ZIUWCG,7040,2.2,6.7,6.2,,,,,,,,,,,Connecticut,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,21,Democratic party,,3137289
4/20/18 10:52,4/20/18 10:55,IP Address,100,160,TRUE,4/20/18 10:55,R_2v7Il1kPYAJucC7,anonymous,EN,"I consent, begin the study",A3W1PSVL0V1QCW,7040,2.2,7,4.9,,,,,,,,,,,North Carolina,Female,,Bachelor degree,White,,Suburban community,,31,Republican Party,,4648417
4/20/18 17:52,4/20/18 17:54,IP Address,100,157,TRUE,4/20/18 17:54,R_2R2qq1JYDzxsOg3,anonymous,EN,"I consent, begin the study",A30R3WV69IZX6I,7040,2.2,7.1,8.1,,,,,,,,,,no,Oregon,Female,,Some college but no degree,White,,Suburban community,,53,Republican Party,,5327778
4/19/18 14:07,4/19/18 14:10,IP Address,100,138,TRUE,4/19/18 14:10,R_2ZETOyaXdXnow7y,anonymous,EN,"I consent, begin the study",A1C93KMUEPH9TB,7040,2.3,7.4,9,,,,,,,,,,I would have given person B more loan money if their loan repayment rate was above 50%.,Kansas,Female,,Bachelor degree,White,,City or urban community,,35,Democratic party,,388148
4/19/18 16:54,4/19/18 16:57,IP Address,100,168,TRUE,4/19/18 16:57,R_3fMIJeHJXnyP0GT,anonymous,EN,"I consent, begin the study",AYXXCTW7FHTVQ,7040,2.3,9,9,,,,,,,,,,,Minnesota,Female,,Associate degree,White,,Rural community,,55,Republican Party,,3134437
4/20/18 0:26,4/20/18 0:29,IP Address,100,214,TRUE,4/20/18 0:29,R_2eaj6GFq42hDhAz,anonymous,EN,"I consent, begin the study",ABZEVLHYVGOCQ,7040,2.3,9,6.4,,,,,,,,,,no,Maryland,Female,,Some college but no degree,White,,Suburban community,,38,Democratic party,,8197447
4/19/18 17:14,4/19/18 17:17,IP Address,100,175,TRUE,4/19/18 17:17,R_1d5LD17t0k43u2e,anonymous,EN,"I consent, begin the study",A264NZ473RW707,7040,2.4,3.9,7.7,,,,,,,,,,,Washington,Male,,Bachelor degree,White,,Suburban community,,28,Democratic party,,4122372
4/20/18 10:09,4/20/18 10:11,IP Address,100,115,TRUE,4/20/18 10:11,R_39Hzrq2epMPBDix,anonymous,EN,"I consent, begin the study",A2RAIYFP76TNNQ,7040,2.4,5.4,6.3,,,,,,,,,,,florida,Female,,Bachelor degree,White,,Suburban community,,44,Republican Party,,2354255
4/21/18 8:32,4/21/18 8:35,IP Address,100,183,TRUE,4/21/18 8:35,R_1roCl8Ptwn7Mxau,anonymous,EN,"I consent, begin the study",A15SWT9YFH2CDC,7040,2.4,6.9,8.1,,,,,,,,,,very clear,alabama,Male,,Associate degree,Black or African-American,,City or urban community,,50,Independent,,5795782
4/21/18 14:29,4/21/18 14:30,IP Address,100,97,TRUE,4/21/18 14:30,R_265CFLbvhSkB4Ix,anonymous,EN,"I consent, begin the study",A4LCG4MSNJRUF,7040,2.4,3.8,9,,,,,,,,,,No,VA,Female,,Bachelor degree,White,,Suburban community,,24,Democratic party,,353304
4/19/18 14:01,4/19/18 14:02,IP Address,100,62,TRUE,4/19/18 14:02,R_3I9SkBza0EVCXCu,anonymous,EN,"I consent, begin the study",A14GHC1CURH2V7,7040,2.5,5.2,4.6,,,,,,,,,,,MO,Male,,Associate degree,White,,Suburban community,,39,Republican Party,,8551478
4/19/18 18:37,4/19/18 18:40,IP Address,100,141,TRUE,4/19/18 18:40,R_3exz6RR6R7Z2Fua,anonymous,EN,"I consent, begin the study",A3M0C5D28CCZCJ,7040,2.5,5,7.5,,,,,,,,,,,Michigan,Female,,Some college but no degree,White,,Suburban community,,58,Republican Party,,1179482
4/21/18 10:06,4/21/18 10:10,IP Address,100,260,TRUE,4/21/18 10:10,R_1PXnHyuzc4WhPHD,anonymous,EN,"I consent, begin the study",AGHC2461DGR53,7040,2.5,1,4.8,,,,,,,,,,,New Hampshire,Female,,Some college but no degree,White,,City or urban community,,58,Independent,,6968648
4/19/18 20:59,4/19/18 21:00,IP Address,100,64,TRUE,4/19/18 21:00,R_1o7IHVydCrsxK3T,anonymous,EN,"I consent, begin the study",A1CHC8M7CWC254,7040,2.6,5.7,4.2,,,,,,,,,,,California,Male,,Bachelor degree,Asian,,City or urban community,,26,Democratic party,,1094885
4/20/18 18:12,4/20/18 18:14,IP Address,100,119,TRUE,4/20/18 18:14,R_2DN5lBde691PfmS,anonymous,EN,"I consent, begin the study",AF82BCZ2TDPH6,7040,2.6,5.7,2.8,,,,,,,,,,none,nh,Female,,Some college but no degree,White,,City or urban community,,55,Independent,,7245466
4/19/18 15:34,4/19/18 15:36,IP Address,100,149,TRUE,4/19/18 15:36,R_1PSj55C3LHHo3PS,anonymous,EN,"I consent, begin the study",AG7C4X3WKKBV,7040,2.7,5.1,3.6,,,,,,,,,,,Florida,Male,,"High school degree or equivalent (e.g., GED)","White,Black or African-American,Other (please specify):",Mixed Race (White & Black),Suburban community,,27,Republican Party,,9189224
4/20/18 12:10,4/20/18 12:13,IP Address,100,189,TRUE,4/20/18 12:13,R_eA7FJhK0E09s2rv,anonymous,EN,"I consent, begin the study",A30N7QXF4W4VCM,7040,2.7,3.1,7.7,,,,,,,,,,Thank you.,New Jersey,Male,,Graduate degree,White,,Suburban community,,50,Democratic party,,5001915
4/20/18 23:14,4/20/18 23:17,IP Address,100,166,TRUE,4/20/18 23:17,R_1FgI9h5mjNQgvbN,anonymous,EN,"I consent, begin the study",ADY69WHR21Y3G,7040,2.7,5.8,9,,,,,,,,,,,TX,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,40,Democratic party,,8199231
4/19/18 17:41,4/19/18 17:44,IP Address,100,178,TRUE,4/19/18 17:44,R_3soah9Bs3UfpUsD,anonymous,EN,"I consent, begin the study",A2VEXH2HN7SCWC,7040,2.8,7.5,6,,,,,,,,,,,Texas,Female,,Bachelor degree,White,,Suburban community,,41,Republican Party,,6645387
4/19/18 23:52,4/19/18 23:54,IP Address,100,134,TRUE,4/19/18 23:54,R_A7lbziDkQ4OMnVn,anonymous,EN,"I consent, begin the study",AK11BPNWE727G,7040,2.8,3.9,9,,,,,,,,,,no,Virginia,Male,,Associate degree,American Indian or Alaskan Native,,Suburban community,,63,Independent,,7070330
4/20/18 9:02,4/20/18 9:05,IP Address,100,166,TRUE,4/20/18 9:05,R_3oAYxRl5Mzzv25x,anonymous,EN,"I consent, begin the study",A2T4DJFHBTILPA,7040,2.8,7.2,5.9,,,,,,,,,,,Nevada,Female,,Some college but no degree,White,,City or urban community,,37,Independent,,8960731
4/19/18 17:45,4/19/18 17:47,IP Address,100,118,TRUE,4/19/18 17:47,R_3HOHLnZUOJ1Zx41,anonymous,EN,"I consent, begin the study",A2H7ZTQYIO6GE8,7040,2.9,9,7.6,,,,,,,,,,,New York,Female,,Some college but no degree,White,,Suburban community,,20,Democratic party,,2097584
4/20/18 5:50,4/20/18 5:53,IP Address,100,161,TRUE,4/20/18 5:53,R_ULpkYy2OAf9m3dL,anonymous,EN,"I consent, begin the study",A3GROUNFSH9MR7,7040,2.9,7,6,,,,,,,,,,,North Carolina,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,63,Democratic party,,8243064
4/20/18 21:36,4/20/18 21:38,IP Address,100,118,TRUE,4/20/18 21:38,R_xgtdUZpY84tHYD7,anonymous,EN,"I consent, begin the study",A1DH20G17H8BRK,7040,2.9,7,9,,,,,,,,,,,texas,Male,,Associate degree,White,,Suburban community,,24,Democratic party,,2787821
4/21/18 11:12,4/21/18 12:08,IP Address,100,3349,TRUE,4/21/18 12:08,R_3qJQr83G0i8Bl1K,anonymous,EN,"I consent, begin the study",A2BK1NV14R38G4,7040,2.9,9,4,,,,,,,,,,,Missouri,Male,,Some college but no degree,White,,City or urban community,,49,Democratic party,,8102786
4/21/18 14:21,4/21/18 14:23,IP Address,100,157,TRUE,4/21/18 14:23,R_1KoRUwL3Mldx7XB,anonymous,EN,"I consent, begin the study",A22NFSHSS99QMB,7040,2.9,3.6,9,,,,,,,,,,,Colorado,Female,,Associate degree,Other (please specify):,biracial,City or urban community,,27,Independent,,4897012
4/19/18 14:28,4/19/18 14:31,IP Address,100,135,TRUE,4/19/18 14:31,R_237e5uMw6mA3SNO,anonymous,EN,"I consent, begin the study",ASIIBJHP327J7,7040,3,7,8.9,,,,,,,,,,"It would be helpful to define what a loan repayment rate is.  I think I know what it means, but different people might have different ideas of what it means.",Illinois,Male,,Graduate degree,White,,Suburban community,,45,Democratic party,,1574287
4/19/18 15:09,4/19/18 15:16,IP Address,100,407,TRUE,4/19/18 15:16,R_1LuuWxuTyd1FXhh,anonymous,EN,"I consent, begin the study",A2YHIM93A0IEWT,7040,3,4,8.3,,,,,,,,,,None,North Carolina,Male,,Bachelor degree,White,,Rural community,,62,Democratic party,,9695124
4/19/18 18:15,4/19/18 18:18,IP Address,100,187,TRUE,4/19/18 18:18,R_2VxA6e1qoOd3keE,anonymous,EN,"I consent, begin the study",A1LMKN9BI3SPRE,7040,3,5,7.9,,,,,,,,,,No,New jersey,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,58,Democratic party,,3951600
4/19/18 19:52,4/19/18 19:56,IP Address,100,230,TRUE,4/19/18 19:56,R_eaCQNJJEEE6df8Z,anonymous,EN,"I consent, begin the study",A1LG7FT6NTIMXP,7040,3,7.1,6.5,,,,,,,,,,,oh,Female,,Some college but no degree,White,,Suburban community,,56,Independent,,3205987
4/19/18 19:56,4/19/18 19:58,IP Address,100,130,TRUE,4/19/18 19:58,R_1jNxfAwKxGfVpDA,anonymous,EN,"I consent, begin the study",A3NDLSXP6GNCYZ,7040,3,6,7,,,,,,,,,,,Kentucky,Male,,Bachelor degree,White,,Suburban community,,42,Independent,,1991448
4/19/18 22:16,4/19/18 22:21,IP Address,100,324,TRUE,4/19/18 22:21,R_1f13DOxIgw6tEDs,anonymous,EN,"I consent, begin the study",A9JLQEN9J5WL3,7040,3,6,9,,,,,,,,,,,Texas,Female,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,42,Democratic party,,5919227
4/20/18 9:08,4/20/18 9:10,IP Address,100,115,TRUE,4/20/18 9:10,R_3J9tATthdEIIT65,anonymous,EN,"I consent, begin the study",A2XRYF0L5ACD2E,7040,3,4,5,,,,,,,,,,thanks,Ohio,Male,,Bachelor degree,White,,Suburban community,,70,Republican Party,,5323902
4/20/18 9:13,4/20/18 9:15,IP Address,100,129,TRUE,4/20/18 9:15,R_2bPMOYgq1lsH9HN,anonymous,EN,"I consent, begin the study",A2WAQLPXT615HQ,7040,3,9,7.1,,,,,,,,,,,illinois,Female,,Some college but no degree,White,,Rural community,,29,Independent,,7530735
4/20/18 12:00,4/20/18 12:12,IP Address,100,741,TRUE,4/20/18 12:12,R_2wmqk2DAZFrpbCK,anonymous,EN,"I consent, begin the study",A37UL0UGPVPUUZ,7040,3,1,9,,,,,,,,,,I enjoyed completing the survey.,Maryland,Female,,Bachelor degree,Black or African-American,,City or urban community,,36,Democratic party,,9387708
4/20/18 13:46,4/20/18 13:48,IP Address,100,128,TRUE,4/20/18 13:48,R_2bkUclOQeVMS7vj,anonymous,EN,"I consent, begin the study",ATB9VOR75W6P3,7040,3,3.5,8,,,,,,,,,,Thanks,WA,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,51,Democratic party,,9061439
4/20/18 15:14,4/20/18 15:16,IP Address,100,146,TRUE,4/20/18 15:16,R_29vlL9rOasXhp3e,anonymous,EN,"I consent, begin the study",A36MKJ6Z5JW64B,7040,3,8.4,7.2,,,,,,,,,,NO,SOUTH CAROLINA,Female,,Some college but no degree,White,,Rural community,,50,Republican Party,,609684
4/20/18 15:30,4/20/18 15:32,IP Address,100,156,TRUE,4/20/18 15:32,R_332BanOuSAvv09l,anonymous,EN,"I consent, begin the study",AX9PDV4MOJ1M0,7040,3,5,5.1,,,,,,,,,,all good    good luck with your study.,Georgia,Male,,Graduate degree,White,,Suburban community,,68,Independent,,1762560
4/21/18 11:31,4/21/18 11:33,IP Address,100,111,TRUE,4/21/18 11:33,R_1ials9WWZsz9UV6,anonymous,EN,"I consent, begin the study",A2154OZVYXI93S,7040,3,5,7,,,,,,,,,,,MI,Female,,Some college but no degree,White,,Rural community,,39,Democratic party,,9475812
4/19/18 14:09,4/19/18 14:10,IP Address,100,90,TRUE,4/19/18 14:10,R_s5mqJVgKMDTFDmF,anonymous,EN,"I consent, begin the study",ADGE1P244LWYU,7040,3.1,8,3.1,,,,,,,,,,,PA,Male,,Associate degree,White,,Suburban community,,30,Republican Party,,3743393
4/20/18 4:40,4/20/18 4:42,IP Address,100,132,TRUE,4/20/18 4:42,R_3fpDn7VvPzuT8zS,anonymous,EN,"I consent, begin the study",AEX85SLEN727,7040,3.1,3.1,6.5,,,,,,,,,,no,NC,Female,,Graduate degree,White,,City or urban community,,52,Republican Party,,7853080
4/20/18 9:58,4/20/18 10:00,IP Address,100,83,TRUE,4/20/18 10:00,R_3fUet4nEt8cmjUR,anonymous,EN,"I consent, begin the study",A2C3D387PAXLSH,7040,3.1,4.3,5.3,,,,,,,,,,,New York,Female,,Bachelor degree,White,,Suburban community,,28,Republican Party,,2776537
4/20/18 13:13,4/20/18 13:14,IP Address,100,96,TRUE,4/20/18 13:14,R_3dYvXzpT7f31IK5,anonymous,EN,"I consent, begin the study",A138LSJBBLOR8Q,7040,3.1,1.7,8.6,,,,,,,,,,,California,Female,,Bachelor degree,Asian-American,,City or urban community,,28,Democratic party,,3580401
4/21/18 6:14,4/21/18 6:16,IP Address,100,137,TRUE,4/21/18 6:16,R_XIgejQbkfHLTvdD,anonymous,EN,"I consent, begin the study",A3P7XSX4AH6VRP,7040,3.1,7.1,4,,,,,,,,,,,PA,Female,,Some college but no degree,Other (please specify):,WHIITE/BLACK,City or urban community,,42,Democratic party,,5607943
4/19/18 18:54,4/19/18 18:56,IP Address,100,121,TRUE,4/19/18 18:56,R_1IggfoRaV60aJYG,anonymous,EN,"I consent, begin the study",A1D4I1QYL9713I,7040,3.2,9,1.2,,,,,,,,,,NO,OH,Female,,Some college but no degree,White,,Rural community,,59,Democratic party,,5553127
4/20/18 9:05,4/20/18 9:07,IP Address,100,138,TRUE,4/20/18 9:07,R_pJzR3154Y82rj7r,anonymous,EN,"I consent, begin the study",AHEVIE2NY1W1Z,7040,3.2,7,2.7,,,,,,,,,,,ga,Female,,Associate degree,Black or African-American,,Suburban community,,28,Democratic party,,5264461
4/20/18 9:23,4/20/18 9:25,IP Address,100,116,TRUE,4/20/18 9:25,R_3iQlrhG455xMRnW,anonymous,EN,"I consent, begin the study",A3M9W3AHFXAZZ,7040,3.2,1,9,,,,,,,,,,,North Carolina,Female,,Bachelor degree,White,,Suburban community,,46,Republican Party,,2719475
4/19/18 14:30,4/19/18 14:32,IP Address,100,166,TRUE,4/19/18 14:32,R_3y2pgN4oi1bZbBn,anonymous,EN,"I consent, begin the study",A14WLAP6TCEKO0,7040,3.3,4.1,6.7,,,,,,,,,,no,Illinois,Male,,Bachelor degree,Black or African-American,,City or urban community,,34,Democratic party,,154493
4/20/18 14:29,4/20/18 14:32,IP Address,100,172,TRUE,4/20/18 14:32,R_2AHkgo2JO9nEa7U,anonymous,EN,"I consent, begin the study",A1N274L13ZKKI5,7040,3.4,8.7,6.6,,,,,,,,,,It was really clear.,NY,Female,,"High school degree or equivalent (e.g., GED)","Spanish, Hispanic, or Latino",,Suburban community,,26,Democratic party,,8790948
4/20/18 9:02,4/20/18 9:04,IP Address,100,101,TRUE,4/20/18 9:04,R_3kcXr3tmDsGX4s0,anonymous,EN,"I consent, begin the study",A2Y575IET2QNU2,7040,3.5,8.1,6.2,,,,,,,,,,,CA,Male,,Bachelor degree,White,,City or urban community,,33,Democratic party,,1347982
4/21/18 8:35,4/21/18 8:38,IP Address,100,146,TRUE,4/21/18 8:38,R_1FSXkaEcyEnr6lr,anonymous,EN,"I consent, begin the study",A1G364B3QV9OLT,7040,3.5,5.1,3.3,,,,,,,,,,Pretty interesting survey,Indiana,Female,,Associate degree,Black or African-American,,Suburban community,,36,Democratic party,,4955179
4/19/18 17:27,4/19/18 17:30,IP Address,100,167,TRUE,4/19/18 17:30,R_3MLHJ3DB4Kxi2wq,anonymous,EN,"I consent, begin the study",A2T1H9RJN4P8AF,7040,3.6,4.1,8.1,,,,,,,,,,,californina,Female,,Bachelor degree,White,,Suburban community,,36,Independent,,8513629
4/19/18 18:38,4/19/18 18:40,IP Address,100,94,TRUE,4/19/18 18:40,R_31S2tdNRnsA3iNZ,anonymous,EN,"I consent, begin the study",A228GVGMLLZ9R6,7040,3.6,4.4,5.6,,,,,,,,,,,Washington,Male,,Bachelor degree,White,,Suburban community,,30,Independent,,3625445
4/20/18 12:32,4/20/18 12:34,IP Address,100,98,TRUE,4/20/18 12:34,R_3phAM2k1tVii0LB,anonymous,EN,"I consent, begin the study",A34C7K43HKE6N5,7040,3.6,8.3,7,,,,,,,,,,,California ,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,Suburban community,,26,Democratic party,,2811170
4/20/18 9:25,4/20/18 9:26,IP Address,100,98,TRUE,4/20/18 9:26,R_2dJXPufG17fvJ79,anonymous,EN,"I consent, begin the study",A3J6650P8O9GXI,7040,3.7,5.1,4.4,,,,,,,,,,,CO,Female,,Graduate degree,White,,City or urban community,,51,Democratic party,,1535048
4/20/18 20:03,4/20/18 20:09,IP Address,100,360,TRUE,4/20/18 20:09,R_vYuRdFZRuIlftHH,anonymous,EN,"I consent, begin the study",A3A00UKGHIRCPO,7040,3.7,2.8,3.7,,,,,,,,,,It was clear enough but the scenario was not believable (I hope).,CA,Female,,Associate degree,Black or African-American,,Suburban community,,65,Democratic party,,1085983
4/21/18 11:04,4/21/18 11:07,IP Address,100,206,TRUE,4/21/18 11:07,R_3M0xwVEZw821boq,anonymous,EN,"I consent, begin the study",A3APMO8WXVH1V0,7040,3.7,6.2,2.9,,,,,,,,,,,New Jersey,Female,,Some college but no degree,White,,Suburban community,,26,Independent,,4455276
4/19/18 14:08,4/19/18 14:10,IP Address,100,145,TRUE,4/19/18 14:10,R_1DBIaeu5S2OzXlm,anonymous,EN,"I consent, begin the study",A15Z507HRRK1NE,7040,3.8,2.9,6.8,,,,,,,,,,,TN,Male,,Associate degree,White,,"City or urban community,Rural community",,30,Democratic party,,3928128
4/19/18 15:22,4/19/18 15:42,IP Address,100,1234,TRUE,4/19/18 15:42,R_2YsRxsi7xRhslNA,anonymous,EN,"I consent, begin the study",A8WQUW6OHREK,7040,3.8,4.9,5.1,,,,,,,,,,no,utah,Female,,Bachelor degree,Black or African-American,,Suburban community,,21,Independent,,8158323
4/19/18 16:13,4/19/18 16:14,IP Address,100,114,TRUE,4/19/18 16:14,R_1mf1VanvNZqALun,anonymous,EN,"I consent, begin the study",A1NNT5YUSS8AWF,7040,3.8,4.2,8.5,,,,,,,,,,,Tennessee,Female,,Bachelor degree,White,,City or urban community,,27,"Democratic party,Republican Party",,9986733
4/19/18 17:29,4/19/18 17:31,IP Address,100,109,TRUE,4/19/18 17:31,R_2QzndkbCmiHRJ0C,anonymous,EN,"I consent, begin the study",A34RFWH7U8CJWI,7040,3.8,3.1,3.9,,,,,,,,,,"I enjoyed doing this survey and would do more like it in the future if posted, thank you.",Colorado,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,25,Independent,,924750
4/20/18 0:46,4/20/18 0:49,IP Address,100,166,TRUE,4/20/18 0:49,R_21EsOnXsTq5Im9s,anonymous,EN,"I consent, begin the study",A37TU8U8GEZSF6,7040,3.8,4.8,8,,,,,,,,,,,California,Male,,Bachelor degree,White,,Suburban community,,26,Democratic party,,3090175
4/21/18 12:02,4/21/18 12:05,IP Address,100,173,TRUE,4/21/18 12:05,R_116kn9XOLxoSDnO,anonymous,EN,"I consent, begin the study", A3HWXJ6JUX4QU6,7040,3.8,7.1,4.1,,,,,,,,,,,Texas,Female,,Graduate degree,White,,Suburban community,,36,Republican Party,,9225265
4/19/18 15:39,4/19/18 15:42,IP Address,100,131,TRUE,4/19/18 15:42,R_3kvM8n8x94ECVZX,anonymous,EN,"I consent, begin the study",A6EJ7EU0KMGPL,7040,3.9,6.5,9,,,,,,,,,,,IN,Male,,Bachelor degree,White,,Suburban community,,32,Independent,,8738603
4/19/18 15:40,4/19/18 15:44,IP Address,100,252,TRUE,4/19/18 15:44,R_2CTdowEbnh7Fk9q,anonymous,EN,"I consent, begin the study",AL2DWB1NI4QQW,7040,3.9,9,7.1,,,,,,,,,,,Illinois,Female,,Some college but no degree,Black or African-American,,Suburban community,,57,Democratic party,,2204762
4/19/18 14:04,4/19/18 14:06,IP Address,100,74,TRUE,4/19/18 14:06,R_R8DKeCF4bho8aKR,anonymous,EN,"I consent, begin the study",A1H4GJFI4NJWKV,7040,4,1,9,,,,,,,,,,,illinois,Female,,Graduate degree,White,,Rural community,,40,Republican Party,,7009748
4/19/18 14:34,4/19/18 14:37,IP Address,100,214,TRUE,4/19/18 14:37,R_tKbgnyEYT1UluH7,anonymous,EN,"I consent, begin the study",A3M2QNCG9WM82W,7040,4,6.2,8,,,,,,,,,,,Pennsylvania,Male,,Some college but no degree,White,,Suburban community,,26,Libertarian Party,,134304
4/19/18 17:18,4/19/18 17:22,IP Address,100,229,TRUE,4/19/18 17:22,R_2rN5wFWpVKZsrvH,anonymous,EN,"I consent, begin the study",ABF722ZCM607V,7040,4,4.8,9,,,,,,,,,,good luck with your research  :),CO,Female,,Bachelor degree,White,,Suburban community,,51,Independent,,2266226
4/19/18 18:49,4/19/18 18:51,IP Address,100,130,TRUE,4/19/18 18:51,R_2v81baBvT7wzTau,anonymous,EN,"I consent, begin the study",A2XPKOEZOKOMH5,7040,4,5.9,6.7,,,,,,,,,,,,,,Some college but no degree,Asian,,Suburban community,,31,Other (please specify):,,3829619
4/19/18 22:04,4/19/18 22:06,IP Address,100,94,TRUE,4/19/18 22:06,R_2ARwkHXWfj1bWLH,anonymous,EN,"I consent, begin the study",A3E5KM1B20QUVE,7040,4,6,6.5,,,,,,,,,,no,Alabama,Male,,Bachelor degree,White,,Suburban community,,29,Independent,,4685810
4/19/18 22:27,4/19/18 22:32,IP Address,100,328,TRUE,4/19/18 22:32,R_3GkRtaFFHajNYSQ,anonymous,EN,"I consent, begin the study",A2MDFKOD2G3R4D,7040,4,6,8,,,,,,,,,,,New York,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,37,Independent,,1629806
4/20/18 0:17,4/20/18 0:21,IP Address,100,229,TRUE,4/20/18 0:21,R_1GPTbLqgimBZqDg,anonymous,EN,"I consent, begin the study",A3EY0M3X679UI,7040,4,4.1,9,,,,,,,,,,,california,Female,,Graduate degree,White,,Suburban community,,25,Republican Party,,3615111
4/20/18 4:51,4/20/18 4:53,IP Address,100,84,TRUE,4/20/18 4:53,R_3g6nTAXT1VdtLym,anonymous,EN,"I consent, begin the study",A1VJ4ZOXP9PUCP,7040,4,7.1,9,,,,,,,,,,,Michigan,Female,,Bachelor degree,White,,Suburban community,,28,Republican Party,,7494753
4/20/18 5:39,4/20/18 5:42,IP Address,100,169,TRUE,4/20/18 5:42,R_2czIKfmBeIYZiIJ,anonymous,EN,"I consent, begin the study",A38XRCVYVF4A31,7040,4,4,8,,,,,,,,,,"No, all clear",north carolina,Male,,Bachelor degree,White,,Suburban community,,66,Republican Party,,2250786
4/20/18 9:29,4/20/18 9:31,IP Address,100,71,TRUE,4/20/18 9:31,R_1OHrM6kzWMeTrIE,anonymous,EN,"I consent, begin the study",A3JNABTVQM9MK5,7040,4,4,6,,,,,,,,,,,Minnesota,Male,,Graduate degree,White,,Suburban community,,35,Independent,,5900162
4/20/18 9:36,4/20/18 9:38,IP Address,100,96,TRUE,4/20/18 9:38,R_0PV7LIiH6GTDxst,anonymous,EN,"I consent, begin the study",A1HMGPUALNY8XO,7040,4,5.9,7.2,,,,,,,,,,,CA,Female,,Graduate degree,"White,Asian",,Suburban community,,27,Libertarian Party,,7496430
4/21/18 9:10,4/21/18 9:14,IP Address,100,205,TRUE,4/21/18 9:14,R_2b414nl1LuqaCFb,anonymous,EN,"I consent, begin the study",AD9O852KPYLHY,7040,4,1,9,,,,,,,,,,,Oklahoma,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,33,Other (please specify):,none,5894000
4/21/18 11:16,4/21/18 11:22,IP Address,100,329,TRUE,4/21/18 11:22,R_2TvozfwT0w0Vqiy,anonymous,EN,"I consent, begin the study",A1TTPUL6ABJDSG,7040,4.1,6.2,7.7,,,,,,,,,,,Florida,Female,,Bachelor degree,Other (please specify):,italian american,City or urban community,,24,Libertarian Party,,4018431
4/19/18 14:11,4/19/18 14:13,IP Address,100,96,TRUE,4/19/18 14:13,R_2tF3s2TX95701ZY,anonymous,EN,"I consent, begin the study",A3N5GS22ZSVFS1,7040,4.3,6.9,7.8,,,,,,,,,,,Ohio,Female,,Bachelor degree,White,,City or urban community,,27,Democratic party,,9784630
4/19/18 15:17,4/19/18 15:19,IP Address,100,116,TRUE,4/19/18 15:19,R_3sso32fdV64yGy6,anonymous,EN,"I consent, begin the study",AVF5UJC8YNA1R,7040,4.3,6.2,6.2,,,,,,,,,,,NJ,Male,,Graduate degree,White,,Rural community,,31,Republican Party,,5388400
4/20/18 14:41,4/20/18 14:42,IP Address,100,76,TRUE,4/20/18 14:42,R_2ypVDODlCrEeSUa,anonymous,EN,"I consent, begin the study",A1J0OZW454ZV2D,7040,4.4,6.2,6.3,,,,,,,,,,no,Florida,Female,,Bachelor degree,Asian-American,,Suburban community,,18,Democratic party,,1798953
4/21/18 12:21,4/21/18 12:24,IP Address,100,141,TRUE,4/21/18 12:24,R_2c2vDLnR04WPu2d,anonymous,EN,"I consent, begin the study",A1ZS5J5CJCYGLP,7040,4.4,5.5,5.9,,,,,,,,,,"at first I did not understand what you meant by ""Payback rate"", until I read the questions after",Michigan,Female,,Bachelor degree,White,,Suburban community,,64,Democratic party,,5822258
4/19/18 16:37,4/19/18 16:40,IP Address,100,146,TRUE,4/19/18 16:40,R_30vsjjefHb3JCjD,anonymous,EN,"I consent, begin the study",A2AGEJXXKSHVUW,7040,4.6,5.1,8.1,,,,,,,,,,,Texas,Female,,Some college but no degree,White,,Suburban community,,19,Green Party,,7253980
4/20/18 16:04,4/20/18 16:05,IP Address,100,45,TRUE,4/20/18 16:05,R_1LCqQcbeL4W1yRu,anonymous,EN,"I consent, begin the study",AAB9SLOI000K2,7040,4.6,5.5,5.6,,,,,,,,,,,ca,Male,,Bachelor degree,White,,Suburban community,,24,Democratic party,,6891996
4/20/18 21:49,4/20/18 21:52,IP Address,100,166,TRUE,4/20/18 21:52,R_3FL6GYwxUmn868h,anonymous,EN,"I consent, begin the study",A3CO6JDHHBD2E4,7040,4.6,2.9,8.3,,,,,,,,,,,NC,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,28,Republican Party,,8176999
4/21/18 8:57,4/21/18 9:00,IP Address,100,183,TRUE,4/21/18 9:00,R_1GD0l2SieAGa1lz,anonymous,EN,"I consent, begin the study", COPIEDA2RPTOYREVL7RG,7040,4.6,4,6,,,,,,,,,,,Texas,Female,,Some college but no degree,White,,City or urban community,,48,Independent,,4100116
4/19/18 19:50,4/19/18 19:52,IP Address,100,133,TRUE,4/19/18 19:52,R_3Eg1VMmnv8gYuoE,anonymous,EN,"I consent, begin the study",A2E1GWCDFUAZA3,7040,4.7,4.1,5.9,,,,,,,,,,,Minnesota,Female,,Some college but no degree,White,,Suburban community,,39,Democratic party,,2965585
4/19/18 14:02,4/19/18 14:03,IP Address,100,47,TRUE,4/19/18 14:03,R_22sNqmvHecl7lW9,anonymous,EN,"I consent, begin the study",APF1EAZT104LQ,7040,4.8,5.8,5.7,,,,,,,,,,no,Arizona,Male,,Some college but no degree,White,,Suburban community,,27,Democratic party,,6911852
4/19/18 14:26,4/19/18 14:28,IP Address,100,96,TRUE,4/19/18 14:28,R_C4bBS7XQJ348Qff,anonymous,EN,"I consent, begin the study",A1AFCTV7V6P728,7040,4.8,6.3,6.2,,,,,,,,,,,Texas,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,35,Independent,,3848276
4/20/18 19:50,4/20/18 19:51,IP Address,100,118,TRUE,4/20/18 19:52,R_2fJxk7fjbj9uNm6,anonymous,EN,"I consent, begin the study",AZ8J1LQE7TT5N,7040,4.8,5.3,5.4,,,,,,,,,,No,Fl,Female,,Some college but no degree,White,,Suburban community,,26,Green Party,,751744
4/19/18 14:06,4/19/18 14:06,IP Address,100,35,TRUE,4/19/18 14:06,R_dpf9lNUXXFUEPxT,anonymous,EN,"I consent, begin the study",A24HG5ETSQ39EO,7040,4.9,4.7,6.1,,,,,,,,,,,ma,Male,,Associate degree,White,,Suburban community,,28,Republican Party,,7420541
4/19/18 14:01,4/19/18 14:03,IP Address,100,98,TRUE,4/19/18 14:03,R_2fCoQPAQm9usshI,anonymous,EN,"I consent, begin the study",A23YQ8J1DNM084,7040,5,6.5,8,,,,,,,,,,,Colorado,Female,,Bachelor degree,White,,Rural community,,40,Republican Party,,4383004
4/19/18 15:57,4/19/18 15:59,IP Address,100,127,TRUE,4/19/18 15:59,R_2yknWoyCsC93wMF,anonymous,EN,"I consent, begin the study",A17JTO7E31H4ID,7040,5,5,5,,,,,,,,,,None,Delaware,Male,,Graduate degree,White,,Suburban community,,55,Republican Party,,8418907
4/19/18 16:15,4/19/18 16:17,IP Address,100,128,TRUE,4/19/18 16:17,R_3n2cPPg3k3SwcOZ,anonymous,EN,"I consent, begin the study",A18VA78JJD8ETB,7040,5,5,5,,,,,,,,,,,ca,Female,,Some college but no degree,Black or African-American,,City or urban community,,39,Democratic party,,5423094
4/19/18 17:00,4/19/18 17:01,IP Address,100,66,TRUE,4/19/18 17:01,R_9ojgiLE0RUo06Y1,anonymous,EN,"I consent, begin the study",A3QQQYTTYFJOQK,7040,5,5,5,,,,,,,,,,no,Ohio,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,20,Democratic party,,7275040
4/19/18 21:28,4/19/18 21:30,IP Address,100,121,TRUE,4/19/18 21:30,R_3fwaIP1piqV3w0V,anonymous,EN,"I consent, begin the study",A285E5FTA8GGID,7040,5,5,8,,,,,,,,,,None,NJ,Female,,Graduate degree,Black or African-American,,Suburban community,,33,Other (please specify):,Democratic Socialist,833699
4/20/18 3:37,4/20/18 3:41,IP Address,100,205,TRUE,4/20/18 3:41,R_4UBOqoaw7K1NtI1,anonymous,EN,"I consent, begin the study",A2JEMCGIO2SROI,7040,5,9,5,,,,,,,,,,,florida,Female,,Some college but no degree,Black or African-American,,City or urban community,,50,Democratic party,,8266569
4/20/18 9:05,4/20/18 9:07,IP Address,100,133,TRUE,4/20/18 9:07,R_TbDce2dXzYu1jLr,anonymous,EN,"I consent, begin the study",A2RCO78KLLD3NK,7040,5,9,9,,,,,,,,,,,Florida,Female,,Some college but no degree,"Spanish, Hispanic, or Latino,Black or African-American",,Suburban community,,33,Libertarian Party,,2992178
4/20/18 9:20,4/20/18 9:22,IP Address,100,146,TRUE,4/20/18 9:22,R_1EiKxPoKHl8fIY4,anonymous,EN,"I consent, begin the study",A1MJYZ0FIKMBFV,7040,5,1,9,,,,,,,,,,,Tennessee,Female,,Bachelor degree,White,,Suburban community,,26,Republican Party,,9014988
4/20/18 11:50,4/20/18 11:51,IP Address,100,80,TRUE,4/20/18 11:51,R_2YAoMxqukcC36uM,anonymous,EN,"I consent, begin the study",A1S6QWSCBRYSFZ,7040,5,9,9,,,,,,,,,,,North Dakota,Female,,Some college but no degree,White,,City or urban community,,30,Democratic party,,392637
4/20/18 19:01,4/20/18 19:03,IP Address,100,120,TRUE,4/20/18 19:03,R_33qJ0YwMOmqYPfj,anonymous,EN,"I consent, begin the study",A1C8P0NH84SQ76,7040,5,9,3.1,,,,,,,,,,,Florida,Male,,Bachelor degree,White,,Suburban community,,46,Independent,,2942846
4/20/18 18:49,4/20/18 19:24,IP Address,100,2097,TRUE,4/20/18 19:24,R_3rMVxUQjWSgtajN,anonymous,EN,"I consent, begin the study",A22BBAU24IEHPL,7040,5,1.8,9,,,,,,,,,,"Everything was clear, thank you.",Florida,Male,,Some college but no degree,Black or African-American,,Suburban community,,40,Republican Party,,5891436
4/21/18 7:29,4/21/18 7:34,IP Address,100,262,TRUE,4/21/18 7:34,R_1NzbH5kgU6PM5Cs,anonymous,EN,"I consent, begin the study",A6FDO4NJS24RK,7040,5,2,9,,,,,,,,,,,Florida,Male,,Bachelor degree,White,,Suburban community,,60,Democratic party,,6917130
4/21/18 9:29,4/21/18 9:33,IP Address,100,224,TRUE,4/21/18 9:33,R_2wac8CiMdNOiP35,anonymous,EN,"I consent, begin the study",A23932BPI1NFXV,7040,5,1,9,,,,,,,,,,,New Mexico,Female,,Bachelor degree,White,,City or urban community,,42,Democratic party,,2749221
4/19/18 15:23,4/19/18 15:24,IP Address,100,50,TRUE,4/19/18 15:24,R_2dzN33OFMKSzoFL,anonymous,EN,"I consent, begin the study",A31AGR8JS1MZI5,7040,5.1,6.4,4.7,,,,,,,,,,,texas,Female,,Bachelor degree,Black or African-American,,Suburban community,,22,Democratic party,,8894994
4/20/18 5:27,4/20/18 5:27,IP Address,100,53,TRUE,4/20/18 5:27,R_2v6BJGJPwqvU0X5,anonymous,EN,"I consent, begin the study",A3LARK2XWBY8BI,7040,5.1,4.7,4.5,,,,,,,,,,,alabama,Male,,Bachelor degree,White,,Suburban community,,26,Libertarian Party,,8585970
4/20/18 9:02,4/20/18 9:03,IP Address,100,76,TRUE,4/20/18 9:03,R_2CWdeZTJJoMFrHm,anonymous,EN,"I consent, begin the study",A3GAQNTZ1V1VO,7040,5.1,5.5,7,,,,,,,,,,,Pennsylvania,Male,,Graduate degree,"Asian,Asian-American",,City or urban community,,27,Independent,,5409187
4/21/18 12:59,4/21/18 13:03,IP Address,100,195,TRUE,4/21/18 13:03,R_9YLf3K1PU2i0zXH,anonymous,EN,"I consent, begin the study",AJUOTVHPLBODF,7040,5.1,7.1,1,,,,,,,,,,,Michigan,Female,,Associate degree,White,,Suburban community,,45,Democratic party,,2754928
4/19/18 14:06,4/19/18 14:07,IP Address,100,93,TRUE,4/19/18 14:07,R_3dFibMzXgda4a6K,anonymous,EN,"I consent, begin the study",A3QDBNW2H8EMFW,7040,5.2,2.9,9,,,,,,,,,,Nothing was confusing,FL,Male,,Graduate degree,White,,City or urban community,,30,Republican Party,,2668040
4/19/18 15:17,4/19/18 15:22,IP Address,100,295,TRUE,4/19/18 15:22,R_RwXdSHinWrQJaMx,anonymous,EN,"I consent, begin the study",A15340BRCER2UO,7040,5.2,4.9,4.7,,,,,,,,,,,Ohio,Male,,Graduate degree,White,,Suburban community,,38,Independent,,3422811
4/19/18 17:57,4/19/18 18:03,IP Address,100,354,TRUE,4/19/18 18:03,R_2VxASqaaTCvhZTp,anonymous,EN,"I consent, begin the study",AE3CVK2OYA242,7040,5.2,5.2,5.2,,,,,,,,,,no,Florida,Male,,Bachelor degree,White,,City or urban community,,23,Democratic party,,2037531
4/20/18 11:13,4/20/18 11:15,IP Address,100,91,TRUE,4/20/18 11:15,R_3jVrbphwp0xSnmh,anonymous,EN,"I consent, begin the study",A2C27YTQSQ1GXS,7040,5.2,1,5.1,,,,,,,,,,,Ny,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,33,Democratic party,,7598337
4/19/18 22:12,4/19/18 22:17,IP Address,100,249,TRUE,4/19/18 22:17,R_3k7BmEXoLpt1Qy1,anonymous,EN,"I consent, begin the study",A36IN3LSX63MGE,7040,5.3,4.8,5.4,,,,,,,,,,no,MI,Male,,"High school degree or equivalent (e.g., GED)",Black or African-American,,Suburban community,,25,Democratic party,,5173815
4/21/18 8:00,4/21/18 8:04,IP Address,100,237,TRUE,4/21/18 8:04,R_2CqYBp5KQPNL7v2,anonymous,EN,"I consent, begin the study",A2UHGQXYWCWDN6,7040,5.3,1,1,,,,,,,,,,NO,MINNESOTA,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,58,Democratic party,,6034217
4/19/18 19:04,4/19/18 19:07,IP Address,100,201,TRUE,4/19/18 19:07,R_eh8E0kW5aeJV6Nz,anonymous,EN,"I consent, begin the study",ATIAMDY7P54P,7040,5.5,5,2.8,,,,,,,,,,,llinois,Female,,Bachelor degree,Black or African-American,,Suburban community,,62,Democratic party,,8954246
4/20/18 10:08,4/20/18 10:09,IP Address,100,66,TRUE,4/20/18 10:09,R_2f1JMmfAeHBBtQg,anonymous,EN,"I consent, begin the study",A31ZLT6OHU6CRY,7040,5.5,7,9,,,,,,,,,,None,VA,Male,,Bachelor degree,White,,City or urban community,,26,Republican Party,,8646084
4/20/18 19:11,4/20/18 19:15,IP Address,100,230,TRUE,4/20/18 19:15,R_1OkPvf7AKkBU4iT,anonymous,EN,"I consent, begin the study",A25UZQENK9A4PL,7040,5.5,5.3,4.8,,,,,,,,,,NO,TX,Male,,Some college but no degree,"Spanish, Hispanic, or Latino",,"City or urban community,Suburban community",,40,Republican Party,,4029053
4/19/18 14:03,4/19/18 14:05,IP Address,100,108,TRUE,4/19/18 14:05,R_YYACUEwCIdg7lst,anonymous,EN,"I consent, begin the study",APJ3Z84350UWX,7040,5.6,3.1,8.3,,,,,,,,,,,Washington,Male,,Some college but no degree,White,,Suburban community,,25,Democratic party,,2087910
4/19/18 14:38,4/19/18 14:39,IP Address,100,85,TRUE,4/19/18 14:39,R_1IxUnC1Ai2LNN6O,anonymous,EN,"I consent, begin the study",AFV6K3HVAT6AH,7040,5.6,4.7,5.6,,,,,,,,,,,ca,Female,,Some college but no degree,"Spanish, Hispanic, or Latino,White",,Suburban community,,23,Democratic party,,6002007
4/19/18 14:42,4/19/18 14:45,IP Address,100,177,TRUE,4/19/18 14:45,R_1OZhpjROFNftwOR,anonymous,EN,"I consent, begin the study",A2093AW0HJFY5D,7040,5.9,7.5,9,,,,,,,,,,None,NJ,Female,,Bachelor degree,Asian-American,,City or urban community,,39,Democratic party,,2536214
4/19/18 15:20,4/19/18 15:21,IP Address,100,60,TRUE,4/19/18 15:21,R_0rfr90AZnTUJEhH,anonymous,EN,"I consent, begin the study",A255LLTBJM2NVR,7040,5.9,5.9,5.9,,,,,,,,,,no,texas,Female,,Bachelor degree,White,,Suburban community,,25,Democratic party,,9548481
4/19/18 14:02,4/19/18 14:03,IP Address,100,52,TRUE,4/19/18 14:03,R_2WujhAAnNNA1dUi,anonymous,EN,"I consent, begin the study",A13MV24Z1PW8VB,7040,6,6.3,5.9,,,,,,,,,,,New York,Male,,Some college but no degree,White,,Suburban community,,19,Democratic party,,3738581
4/19/18 14:03,4/19/18 14:05,IP Address,100,106,TRUE,4/19/18 14:05,R_1K9XUMf7lCBXfWN,anonymous,EN,"I consent, begin the study",A2ICNC7EZMGL2X,7040,6,4.1,8,,,,,,,,,,,WA,Female,,Associate degree,White,,Suburban community,,25,Democratic party,,5241212
4/19/18 14:39,4/19/18 14:41,IP Address,100,120,TRUE,4/19/18 14:41,R_saHDalZEyYO4nFn,anonymous,EN,"I consent, begin the study",A3QRUBX1KIWP6B,7040,6,4,9,,,,,,,,,,"None, it was clear and straightforward.",Massachusetts,Male,,Bachelor degree,White,,Suburban community,,28,Libertarian Party,,3758938
4/19/18 15:00,4/19/18 15:02,IP Address,100,114,TRUE,4/19/18 15:02,R_9G1oT6ycwgEhgK5,anonymous,EN,"I consent, begin the study",A1QQ5CZDQE2JM4,7040,6,8,9,,,,,,,,,,,colorado,Male,,Bachelor degree,White,,Suburban community,,49,Independent,,8352248
4/19/18 17:07,4/19/18 17:07,IP Address,100,46,TRUE,4/19/18 17:07,R_WCBonhBo2a3vOlb,anonymous,EN,"I consent, begin the study",A2GIYD0TEI3V62,7040,6,6.2,3.8,,,,,,,,,,,texas,Female,,Some college but no degree,White,,Suburban community,,23,Independent,,2344621
4/19/18 18:31,4/19/18 18:33,IP Address,100,128,TRUE,4/19/18 18:33,R_siBCQ5klTXxv3Tb,anonymous,EN,"I consent, begin the study",A2SVWKQV2O2OIY,7040,6,9,9,,,,,,,,,,,MINNESOTA,Female,,Graduate degree,White,,Suburban community,,31,Democratic party,,5379788
4/19/18 19:42,4/19/18 19:44,IP Address,100,133,TRUE,4/19/18 19:44,R_21B8LNtUxHdEpBe,anonymous,EN,"I consent, begin the study",A139BMKGXOTCC7,7040,6,5,6,,,,,,,,,,Nothing was unclear,Arizona,Female,,Some college but no degree,White,,Rural community,,29,Republican Party,,534407
4/19/18 21:06,4/19/18 21:10,IP Address,100,240,TRUE,4/19/18 21:10,R_3F4cTtHOW89m8Jn,anonymous,EN,"I consent, begin the study",A290MKLP5ZSVYV,7040,6,4,5,,,,,,,,,,I had to really think about what you meant by loan repayment rate. Might be good to clarify that.,Michigan,Female,,Graduate degree,White,,Suburban community,,49,Democratic party,,1200424
4/20/18 9:04,4/20/18 9:05,IP Address,100,111,TRUE,4/20/18 9:05,R_1mfTCdcqFd8p55K,anonymous,EN,"I consent, begin the study",A3O7NH5MWBWWNG,7040,6,5,7.5,,,,,,,,,,everything was fine.,NH,Male,,Some college but no degree,White,,Suburban community,,34,Independent,,6747857
4/20/18 9:04,4/20/18 9:07,IP Address,100,186,TRUE,4/20/18 9:07,R_7R0dx2sxybc2TKh,anonymous,EN,"I consent, begin the study",A3R3VK92B9ZN82,7040,6,4.1,9,,,,,,,,,,,nh,Male,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,20,Independent,,8851872
4/20/18 9:53,4/20/18 9:56,IP Address,100,148,TRUE,4/20/18 9:56,R_12b5x2bDbBJ1uSd,anonymous,EN,"I consent, begin the study",A247EMWK0LVQGK,7040,6,6.8,7.6,,,,,,,,,,The term 'repayment rate' needs to be defined,Nj,Male,,Bachelor degree,White,,Suburban community,,50,Democratic party,,5710233
4/20/18 10:05,4/20/18 10:08,IP Address,100,148,TRUE,4/20/18 10:08,R_1Ny8dQpVhnflvmO,anonymous,EN,"I consent, begin the study",A358I8JJMAASJH,7040,6,4,8,,,,,,,,,,"There's ""fair"" and then there's ""bad business risk""",PA,Male,,Bachelor degree,White,,Suburban community,,44,Democratic party,,8780018
4/20/18 10:21,4/20/18 10:25,IP Address,100,213,TRUE,4/20/18 10:25,R_3ExMXAZVc1uYEM6,anonymous,EN,"I consent, begin the study",A1QRN1WYHTNNY0,7040,6,2.8,7.1,,,,,,,,,,Maybe explain what the loan repayment rate is. That could confuse someone into answering backwards to what they actually think is fair or unfair,Florida,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,24,Republican Party,,810716
4/20/18 13:27,4/20/18 13:29,IP Address,100,130,TRUE,4/20/18 13:29,R_1ln0V5U7Lc5taqa,anonymous,EN,"I consent, begin the study",A2X0KC1JOJ0ZE,7040,6,5,5,,,,,,,,,,Thank you.,minnesota,Female,,Some college but no degree,White,,Suburban community,,29,Democratic party,,6901529
4/20/18 22:25,4/20/18 22:27,IP Address,100,102,TRUE,4/20/18 22:27,R_2s6dNSonZ69BXYt,anonymous,EN,"I consent, begin the study",A3EO9PL1ALC4CQ,7040,6,6.7,9,,,,,,,,,,,massachussetts,Female,,Bachelor degree,White,,City or urban community,,33,Independent,,2982497
4/19/18 14:00,4/19/18 14:01,IP Address,100,43,TRUE,4/19/18 14:01,R_3LZ3idB7sQvGnjo,anonymous,EN,"I consent, begin the study",AXP41GGYZKAN6,7040,6.1,6.6,6,,,,,,,,,,no,nc,Female,,"High school degree or equivalent (e.g., GED)",Black or African-American,,Rural community,,29,Democratic party,,5106294
4/19/18 19:01,4/19/18 19:04,IP Address,100,166,TRUE,4/19/18 19:04,R_2uQioECBCtw6qYr,anonymous,EN,"I consent, begin the study",A38ECJNH8AQKV4,7040,6.1,3.9,5.1,,,,,,,,,,,Missouri,Female,,Some college but no degree,White,,Suburban community,,63,Independent,,7635294
4/20/18 9:26,4/20/18 9:29,IP Address,100,158,TRUE,4/20/18 9:29,R_2aUEzXLy7Uymi8S,anonymous,EN,"I consent, begin the study",AOUZBLGN7NVT0,7040,6.1,3.1,7.4,,,,,,,,,,,Michigan ,Female,,Associate degree,White,,Suburban community,,32,Democratic party,,3478135
4/20/18 10:47,4/20/18 10:48,IP Address,100,51,TRUE,4/20/18 10:48,R_2373S2sutovylJ7,anonymous,EN,"I consent, begin the study",A1ZLNPA9DJAJMF,7040,6.1,4.8,5.6,,,,,,,,,,,ohio,Male,,"High school degree or equivalent (e.g., GED)",Black or African-American,,City or urban community,,25,Independent,,6227968
4/19/18 15:46,4/19/18 15:47,IP Address,100,52,TRUE,4/19/18 15:47,R_2U5x8rGvikmnrjd,anonymous,EN,"I consent, begin the study",AEZL2AE6EU4FG,7040,6.2,3.9,6.3,,,,,,,,,,No,Va,Male,,Associate degree,Black or African-American,,Suburban community,,29,Democratic party,,7790399
4/20/18 16:44,4/20/18 16:45,IP Address,100,36,TRUE,4/20/18 16:45,R_3mZrJauvetxCeJ3,anonymous,EN,"I consent, begin the study",A2K8VGDGGFHPJI,7040,6.2,6.3,6.1,,,,,,,,,,1,ny,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,22,Republican Party,,8957843
4/20/18 20:40,4/20/18 20:42,IP Address,100,77,TRUE,4/20/18 20:42,R_3KIMMY02XNplT9R,anonymous,EN,"I consent, begin the study",A3VIDSSJ4J4M80,7040,6.2,3.9,8.8,,,,,,,,,,,mn,Female,,Some college but no degree,White,,Rural community,,33,Independent,,2191282
4/19/18 15:57,4/19/18 15:59,IP Address,100,106,TRUE,4/19/18 15:59,R_2ylT0Z1NRpbicLa,anonymous,EN,"I consent, begin the study",APRZ7BR8C0ZMQ,7040,6.3,5.5,9,,,,,,,,,,no,california,Male,,Bachelor degree,White,,Rural community,,54,Democratic party,,3666625
4/19/18 21:15,4/19/18 21:16,IP Address,100,60,TRUE,4/19/18 21:16,R_3L7RLZjsJDpw27K,anonymous,EN,"I consent, begin the study",A1HSRWOEK6ZJPR,7040,6.3,5.4,2.9,,,,,,,,,,no,Me,Female,,Bachelor degree,White,,Rural community,,22,Democratic party,,47671
4/20/18 9:52,4/20/18 9:54,IP Address,100,79,TRUE,4/20/18 9:54,R_3Ny9wi84zFfEFOz,anonymous,EN,"I consent, begin the study",A2IVGLOBFOT67M,7040,6.3,4,9,,,,,,,,,,,TX,Female,,Bachelor degree,White,,Suburban community,,27,Democratic party,,4047989
4/20/18 10:58,4/20/18 10:59,IP Address,100,98,TRUE,4/20/18 10:59,R_xtuKRLA42yNbXix,anonymous,EN,"I consent, begin the study",A3E7MGXT8PW3N8,7040,6.3,6.2,8.4,,,,,,,,,,,PA,Female,,Bachelor degree,White,,City or urban community,,23,Democratic party,,6700592
4/20/18 21:16,4/20/18 21:17,IP Address,100,81,TRUE,4/20/18 21:17,R_2OUVWsRJK639gIP,anonymous,EN,"I consent, begin the study",A159KNKNX9RYUL,7040,6.3,4.2,7.5,,,,,,,,,,no,CA,Female,,Bachelor degree,"Spanish, Hispanic, or Latino",,City or urban community,,38,Democratic party,,1658274
4/19/18 14:44,4/19/18 14:45,IP Address,100,45,TRUE,4/19/18 14:45,R_3Rqh6IoLPNFlNX4,anonymous,EN,"I consent, begin the study",AM6BSJ7FPFWCR,7040,6.4,7,6.1,,,,,,,,,,,fl,Male,,Some college but no degree,White,,Suburban community,,21,Republican Party,,1091241
4/20/18 11:57,4/20/18 11:59,IP Address,100,104,TRUE,4/20/18 11:59,R_3erI5AG8erqikb0,anonymous,EN,"I consent, begin the study",A37VBAMFEQKJO4,7040,6.4,4.1,5.7,,,,,,,,,,,florida,Male,,Some college but no degree,White,,Suburban community,,51,Republican Party,,1301980
4/19/18 21:35,4/19/18 21:37,IP Address,100,149,TRUE,4/19/18 21:37,R_AzJWIo6vVvqiLQt,anonymous,EN,"I consent, begin the study",A3IF13XHP5UPO2,7040,6.5,8,9,,,,,,,,,,Interesting. Nice day.,CA,Male,,Bachelor degree,Black or African-American,,Suburban community,,25,Democratic party,,9414673
4/19/18 21:37,4/19/18 21:39,IP Address,100,128,TRUE,4/19/18 21:39,R_25WOTbBAXrenIsi,anonymous,EN,"I consent, begin the study",ASS0YATH0WK3R,7040,6.5,8.2,5.9,,,,,,,,,,,Nj,Female,,Some college but no degree,White,,Suburban community,,25,Independent,,4496773
4/20/18 10:34,4/20/18 10:37,IP Address,100,182,TRUE,4/20/18 10:37,R_3KCPV0hbq42TeIN,anonymous,EN,"I consent, begin the study",A1DZMZTXWOM9MR,7040,6.5,9,8,,,,,,,,,,n/a,Arkansas,Male,,"High school degree or equivalent (e.g., GED)",Black or African-American,,Suburban community,,37,Independent,,6430955
4/20/18 13:04,4/20/18 13:06,IP Address,100,103,TRUE,4/20/18 13:06,R_XZJoEqpWHrt1zQl,anonymous,EN,"I consent, begin the study",AVXVNAV449NM1,7040,6.5,6,7.5,,,,,,,,,,,Missouri,Male,,Some college but no degree,White,,Suburban community,,36,Democratic party,,4830097
4/20/18 19:20,4/20/18 19:23,IP Address,100,142,TRUE,4/20/18 19:23,R_22A0kXhoyYsbUui,anonymous,EN,"I consent, begin the study",AZ39EI1ZDWQWG,7040,6.5,3,9,,,,,,,,,,,Virginia,Male,,"High school degree or equivalent (e.g., GED)","Spanish, Hispanic, or Latino",,Suburban community,,49,Democratic party,,258816
4/20/18 23:42,4/20/18 23:44,IP Address,100,124,TRUE,4/20/18 23:44,R_3j7nOd5mZhG95ih,anonymous,EN,"I consent, begin the study",AS7D4MNIH56ND,7040,6.5,6.3,6.5,,,,,,,,,,XD,New York,Male,,Some college but no degree,Asian,,City or urban community,,21,Democratic party,,908797
4/20/18 0:04,4/20/18 0:05,IP Address,100,70,TRUE,4/20/18 0:05,R_3phiAyLoAnuwMgv,anonymous,EN,"I consent, begin the study",A1SVXY3A2R3N34,7040,6.6,6.1,6.2,,,,,,,,,,,california,Female,,Some college but no degree,White,,Suburban community,,29,Democratic party,,6175081
4/20/18 21:18,4/20/18 21:19,IP Address,100,104,TRUE,4/20/18 21:19,R_SSEB0q2khaga56F,anonymous,EN,"I consent, begin the study",A38G34M1AK8YD2,7040,6.6,1,3,,,,,,,,,,,CA,Male,,Bachelor degree,White,,Suburban community,,34,Democratic party,,473803
4/19/18 17:09,4/19/18 17:11,IP Address,100,116,TRUE,4/19/18 17:11,R_cFObFdANfsTNZfz,anonymous,EN,"I consent, begin the study",AD7A7J28H5JDT,7040,6.7,7.1,8.2,,,,,,,,,,,California,Male,,Bachelor degree,"Spanish, Hispanic, or Latino,White",,Suburban community,,28,Independent,,9082422
4/19/18 19:01,4/19/18 19:04,IP Address,100,152,TRUE,4/19/18 19:04,R_3mlNITao96gdbDh,anonymous,EN,"I consent, begin the study",A2HM5WU1XILZJ1,7040,6.7,3.1,6.6,,,,,,,,,,,GEORGIA,Female,,Bachelor degree,White,,City or urban community,,45,Republican Party,,6502738
4/20/18 10:41,4/20/18 10:43,IP Address,100,117,TRUE,4/20/18 10:43,R_2dsZHyN3LD5P8bf,anonymous,EN,"I consent, begin the study",A6P1HOVPQKW7V,7040,6.7,2.4,7.9,,,,,,,,,,,FL,Female,,Bachelor degree,"Asian,Asian-American",,Suburban community,,24,Independent,,2645994
4/19/18 20:45,4/19/18 20:47,IP Address,100,101,TRUE,4/19/18 20:47,R_1Nzy8CkPxdhQxmK,anonymous,EN,"I consent, begin the study",A2FNKB7IPERG3X,7040,6.9,4,7.3,,,,,,,,,,,ca,Male,,Graduate degree,White,,City or urban community,,36,Republican Party,,5605992
4/20/18 12:42,4/20/18 12:44,IP Address,100,98,TRUE,4/20/18 12:44,R_2xxjWTmjBdZPDgc,anonymous,EN,"I consent, begin the study",A31JM9RECQGYEX,7040,6.9,9,6.2,,,,,,,,,,,texas,Female,,Associate degree,White,,City or urban community,,39,Republican Party,,2443799
4/21/18 9:44,4/21/18 9:46,IP Address,100,171,TRUE,4/21/18 9:46,R_2YV7KfssPbmwOk4,anonymous,EN,"I consent, begin the study",A1N5JM0X5SONDD,7040,6.9,8.2,9,,,,,,,,,,,Virginia,Female,,Bachelor degree,White,,Suburban community,,36,Democratic party,,6320429
4/19/18 14:00,4/19/18 14:02,IP Address,100,110,TRUE,4/19/18 14:02,R_31twkBK4p08HQLS,anonymous,EN,"I consent, begin the study",A3HOBJ4PJUOCUN,7040,7,5,7,,,,,,,,,,no issues,Pennsylvania,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,57,Independent,,4379901
4/19/18 15:26,4/19/18 15:28,IP Address,100,122,TRUE,4/19/18 15:28,R_1o5wFFBt7KHFPhe,anonymous,EN,"I consent, begin the study",A1JWNZLD7PS5NU,7040,7,4,8.5,,,,,,,,,,,California,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,27,Independent,,5370061
4/19/18 16:34,4/19/18 16:36,IP Address,100,94,TRUE,4/19/18 16:36,R_324P5SQNvMJU6ac,anonymous,EN,"I consent, begin the study",A2S7VY9NLVDPUK,7040,7,6,5.5,,,,,,,,,,,Louisiana,Male,,Graduate degree,White,,Rural community,,29,Independent,,8394784
4/19/18 17:34,4/19/18 17:40,IP Address,100,317,TRUE,4/19/18 17:40,R_3JEkzZysWHyyUBA,anonymous,EN,"I consent, begin the study",A10RTXSA8JXK9T,7040,7,3,9,,,,,,,,,,,Utah,Male,,Some college but no degree,White,,City or urban community,,47,Democratic party,,3519481
4/19/18 18:28,4/19/18 18:29,IP Address,100,106,TRUE,4/19/18 18:29,R_2PhPRfKjQopEK25,anonymous,EN,"I consent, begin the study",A2GU0ORUD7FKHN,7040,7,4,8.3,,,,,,,,,,,SD,Female,,Associate degree,White,,Other (please specify):,"Small city about 20,000 population",39,Independent,,4849084
4/19/18 19:42,4/19/18 19:44,IP Address,100,153,TRUE,4/19/18 19:44,R_vxJPOhzgX1ltb8Z,anonymous,EN,"I consent, begin the study",A2ZBJWQ9ZZHYYI,7040,7,5,9,,,,,,,,,,,New York,Male,,Bachelor degree,White,,City or urban community,,40,Democratic party,,5273321
4/19/18 19:53,4/19/18 19:55,IP Address,100,121,TRUE,4/19/18 19:55,R_24PmbsuzOGbDTlW,anonymous,EN,"I consent, begin the study",A2Y1ORULU9ITOH,7040,7,3,8,,,,,,,,,,,CT,Female,,Graduate degree,White,,Suburban community,,48,Democratic party,,715599
4/19/18 20:08,4/19/18 20:11,IP Address,100,191,TRUE,4/19/18 20:11,R_oZVaXUxcdfIkmmR,anonymous,EN,"I consent, begin the study",AL7L4BS9AW3TI,7040,7,6,9,,,,,,,,,,no,New Mexico,Female,,Bachelor degree,White,,Rural community,,51,Independent,,7238149
4/20/18 9:01,4/20/18 9:02,IP Address,100,87,TRUE,4/20/18 9:02,R_pbd8lxthrFU2fLP,anonymous,EN,"I consent, begin the study",A20GE0C1GRUYCJ,7040,7,4,9,,,,,,,,,,None,Idaho,Female,,Some college but no degree,White,,Rural community,,24,Democratic party,,9105005
4/20/18 9:08,4/20/18 9:10,IP Address,100,119,TRUE,4/20/18 9:10,R_3PN8MSeYNvnxz3c,anonymous,EN,"I consent, begin the study",A2W355OIAMEPCY,7040,7,4.1,7.6,,,,,,,,,,,Illinois ,Female,,Bachelor degree,White,,Suburban community,,43,Democratic party,,8704402
4/20/18 9:31,4/20/18 9:48,IP Address,100,1024,TRUE,4/20/18 9:48,R_1fjBQMZKvlyKLfl,anonymous,EN,"I consent, begin the study",A3P2LT53J1GUBG,7040,7,8.7,8.8,,,,,,,,,,none,MA,Male,,Bachelor degree,"Asian,Asian-American",,Suburban community,,36,Independent,,5016943
4/20/18 9:51,4/20/18 9:53,IP Address,100,125,TRUE,4/20/18 9:53,R_PG7FDcvtCtiaOXv,anonymous,EN,"I consent, begin the study",A1376QCT0WY4UO,7040,7,8,8,,,,,,,,,,,Maryland,Male,,Some college but no degree,White,,Rural community,,20,Independent,,6187377
4/20/18 10:17,4/20/18 10:20,IP Address,100,131,TRUE,4/20/18 10:20,R_QihsWFenngP0S0p,anonymous,EN,"I consent, begin the study",A1H6J4S63FQVWF,7040,7,2,9,,,,,,,,,,no,Massachusetts,Male,,Bachelor degree,White,,Suburban community,,41,Republican Party,,9625163
4/20/18 11:29,4/20/18 11:31,IP Address,100,102,TRUE,4/20/18 11:31,R_x4bMp5uNLDE1T2N,anonymous,EN,"I consent, begin the study",A3NGERRLPQMDNI,7040,7,8,9,,,,,,,,,,,TEXAS,Female,,Some college but no degree,White,,City or urban community,,37,Independent,,5865602
4/21/18 11:05,4/21/18 11:08,IP Address,100,129,TRUE,4/21/18 11:08,R_vZvZ90WX5sew8h3,anonymous,EN,"I consent, begin the study",A28JD7KES2CTTS,7040,7,8.1,8.9,,,,,,,,,,,Connecticut,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,26,Other (please specify):,none,7581389
4/19/18 18:24,4/19/18 18:26,IP Address,100,108,TRUE,4/19/18 18:26,R_1kLKXEVRMoO87ig,anonymous,EN,"I consent, begin the study",A3W2V11OTS2L8S,7040,7.1,5,6,,,,,,,,,,,Michigan,Male,,Graduate degree,White,,City or urban community,,32,Republican Party,,519270
4/19/18 19:17,4/19/18 19:20,IP Address,100,194,TRUE,4/19/18 19:20,R_skdjp7LCKu38QN3,anonymous,EN,"I consent, begin the study",A2C34OCUUIOJFE,7040,7.1,5.8,6.5,,,,,,,,,,,illinois,Female,,Some college but no degree,White,,City or urban community,,41,"Democratic party,Independent",,8180817
4/20/18 9:48,4/20/18 9:50,IP Address,100,108,TRUE,4/20/18 9:50,R_2y9IkEQd8arqRoZ,anonymous,EN,"I consent, begin the study",A22DDO8NILSX6O,7040,7.1,5.9,9,,,,,,,,,,Easy to understand and complete.,Utah,Female,,Some college but no degree,White,,Suburban community,,50,Democratic party,,317631
4/20/18 10:29,4/20/18 10:32,IP Address,100,177,TRUE,4/20/18 10:32,R_2tDctTHu3pXKuVB,anonymous,EN,"I consent, begin the study",A19OH5PQ7ZZ6UV,7040,7.1,4.4,7.1,,,,,,,,,,,Mississippi,Female,,Associate degree,White,,Rural community,,46,Republican Party,,9668966
4/21/18 7:07,4/21/18 7:08,IP Address,100,99,TRUE,4/21/18 7:08,R_2flZVizW89aZCne,anonymous,EN,"I consent, begin the study",A6HK7LC5JQUY1,7040,7.1,1.9,6.1,,,,,,,,,,clear and good questions on race,MI,Female,,Graduate degree,White,,Rural community,,60,Democratic party,,8851692
4/19/18 14:19,4/19/18 14:21,IP Address,100,120,TRUE,4/19/18 14:21,R_29s4sGrhYENvF5r,anonymous,EN,"I consent, begin the study",A1UA911OAE2KFJ,7040,7.2,6.5,7,,,,,,,,,,,USA,Female,,Bachelor degree,Black or African-American,,Suburban community,,30,Democratic party,,6996263
4/19/18 14:29,4/19/18 14:31,IP Address,100,81,TRUE,4/19/18 14:31,R_30kLBNudUonDYLg,anonymous,EN,"I consent, begin the study",A5I4Y0GXJM69D,7040,7.2,8.4,8.4,,,,,,,,,,nice,new york,Male,,Bachelor degree,Black or African-American,,City or urban community,,30,Republican Party,,4004372
4/19/18 15:31,4/19/18 15:33,IP Address,100,87,TRUE,4/19/18 15:33,R_2s75CcY5ruIhwfv,anonymous,EN,"I consent, begin the study",A1L0ICCUXH42R0,7040,7.2,3.7,9,,,,,,,,,,,Minnesota,Female,,Bachelor degree,White,,Rural community,,23,Republican Party,,5585340
4/19/18 15:42,4/19/18 15:43,IP Address,100,82,TRUE,4/19/18 15:43,R_302hex1qFfHqKSL,anonymous,EN,"I consent, begin the study",A8FNO9URTKF0V,7040,7.2,4.2,9,,,,,,,,,,none,North Carolina,Female,,Some college but no degree,White,,Rural community,,24,Independent,,1741726
4/19/18 20:02,4/19/18 20:03,IP Address,100,82,TRUE,4/19/18 20:03,R_1hYKf7QiP7ARdrC,anonymous,EN,"I consent, begin the study",AKON4ZPGX5DYQ,7040,7.3,7.4,8.8,,,,,,,,,,,Ny,Female,,Bachelor degree,White,,Suburban community,,31,Democratic party,,4797641
4/20/18 9:10,4/20/18 9:12,IP Address,100,145,TRUE,4/20/18 9:12,R_24i4nPArAZ3hqwM,anonymous,EN,"I consent, begin the study",AQ7GTQ19V1BGX,7040,7.3,3.5,9,,,,,,,,,,,Texas,Female,,Some college but no degree,White,,Rural community,,32,Democratic party,,7728788
4/20/18 13:28,4/20/18 13:30,IP Address,100,123,TRUE,4/20/18 13:30,R_3kKXdduIVn01XJ9,anonymous,EN,"I consent, begin the study",A2E8VGRAYHC4Y1,7040,7.3,7.2,7.2,,,,,,,,,,,CT,Female,,Some college but no degree,White,,Suburban community,,41,Independent,,3729539
4/19/18 20:15,4/19/18 20:17,IP Address,100,104,TRUE,4/19/18 20:17,R_PtWyNKXsjWTdMl3,anonymous,EN,"I consent, begin the study",A108W7J8TZMI8G,7040,7.4,1,9,,,,,,,,,,,IL,Female,,Some college but no degree,White,,Suburban community,,33,Democratic party,,8629836
4/20/18 9:58,4/20/18 10:01,IP Address,100,153,TRUE,4/20/18 10:01,R_1PTOoJWghAiR3X8,anonymous,EN,"I consent, begin the study",A18SNIYGYE3L1T,7040,7.4,3.3,8,,,,,,,,,,,Florida,Female,,Some college but no degree,"White,Black or African-American,Asian,Other (please specify):",Caribbean,"Suburban community,Other (please specify):",University,20,Democratic party,,3822197
4/20/18 18:26,4/20/18 18:27,IP Address,100,92,TRUE,4/20/18 18:27,R_31QJ3lARjPulan6,anonymous,EN,"I consent, begin the study",A2Q5WRW3B3D0E2,7040,7.4,3.9,7.1,,,,,,,,,,,Florida,Male,,Some college but no degree,White,,Suburban community,,20,Democratic party,,2667939
4/19/18 14:03,4/19/18 14:05,IP Address,100,114,TRUE,4/19/18 14:05,R_1EZJM6bw5q3Uv3h,anonymous,EN,"I consent, begin the study",A3SJC14SP6LD22,7040,7.5,3,7.5,,,,,,,,,,,Idaho,Female,,Some college but no degree,White,,City or urban community,,39,Democratic party,,3218644
4/20/18 11:32,4/20/18 11:38,IP Address,100,361,TRUE,4/20/18 11:38,R_0eqEvpVXigRy74d,anonymous,EN,"I consent, begin the study",A3J2184VLLNJ1F,7040,7.5,4.5,6,,,,,,,,,,"While the two splitting options seem to be an attempt at fairness on the loan officer's part, it was a less than ideal situation as neither borrower would have ended up with enough to start their business which could have seriously impacted their ability to repay the loan.",Louisiana,Female,,Bachelor degree,"Spanish, Hispanic, or Latino,White",,Rural community,,60,Democratic party,,9220514
4/20/18 20:03,4/20/18 20:07,IP Address,100,198,TRUE,4/20/18 20:07,R_3COwWMMAi9u9599,anonymous,EN,"I consent, begin the study",A15935HVAR6XH,7040,7.5,3.4,5.2,,,,,,,,,,,Florida,Male,,Associate degree,White,,Suburban community,,53,Independent,,7820250
4/19/18 18:12,4/19/18 18:14,IP Address,100,89,TRUE,4/19/18 18:14,R_31SNf9ncY3VMfXd,anonymous,EN,"I consent, begin the study",A8E99XNOTT390,7040,7.6,3,8.7,,,,,,,,,,,Oregon,Female,,Bachelor degree,White,,Rural community,,42,Democratic party,,7259835
4/19/18 21:19,4/19/18 21:20,IP Address,100,115,TRUE,4/19/18 21:20,R_1NrZkNpq3AAH60s,anonymous,EN,"I consent, begin the study",A1XC103XSP8MMD,7040,7.6,7.3,6.2,,,,,,,,,,It was clear,Illinois,Female,,Bachelor degree,White,,City or urban community,,32,Independent,,8965571
4/20/18 9:03,4/20/18 9:05,IP Address,100,159,TRUE,4/20/18 9:05,R_1kHcDJ76hPP1Cm5,anonymous,EN,"I consent, begin the study",A2UNI1FVOGMUQA,7040,7.6,1.8,6.6,,,,,,,,,,,Maine,Female,,Bachelor degree,White,,Rural community,,42,Democratic party,,4614475
4/20/18 9:04,4/20/18 9:07,IP Address,100,185,TRUE,4/20/18 9:07,R_PSbUhvcpepw8dLH,anonymous,EN,"I consent, begin the study",AQJWO4YPR3LUQ,7040,7.6,5,6.8,,,,,,,,,,,Illinois,Female,,Associate degree,White,,Rural community,,38,Republican Party,,7361021
4/20/18 15:43,4/20/18 15:45,IP Address,100,158,TRUE,4/20/18 15:45,R_2qfsh4HZXzEx7Ra,anonymous,EN,"I consent, begin the study",A20ZU71SM6G8LL,7040,7.6,3.8,9,,,,,,,,,,,Ohio,Female,,Some college but no degree,White,,City or urban community,,27,Democratic party,,7300927
4/20/18 9:05,4/20/18 9:07,IP Address,100,79,TRUE,4/20/18 9:07,R_33eXW4grWcIQjqj,anonymous,EN,"I consent, begin the study",A9J48W1C9IZAI,7040,7.8,2.5,8.3,,,,,,,,,,None,Ga,Female,,Bachelor degree,White,,Suburban community,,51,Democratic party,,5840065
4/20/18 12:29,4/20/18 12:41,IP Address,100,703,TRUE,4/20/18 12:41,R_QfzRD4kEDtwODOp,anonymous,EN,"I consent, begin the study",A39P7J60DY4WLU,7040,7.8,7,8.5,,,,,,,,,,"I think if it's a base assumption that an entire race is a certain percentage then I completely disagree with it but if it's based on the persons past history, then I would say that the other person would be better off to give more money to.",Illinois,Male,,Bachelor degree,White,,Suburban community,,31,Independent,,168209
4/19/18 23:26,4/19/18 23:28,IP Address,100,120,TRUE,4/19/18 23:28,R_1HySTW1r1sCcWSB,anonymous,EN,"I consent, begin the study",A3VETG3E3VZZS8,7040,7.9,5,8.5,,,,,,,,,,,Illinois,Male,,"High school degree or equivalent (e.g., GED)",White,,"City or urban community,Suburban community",,30,Democratic party,,4255271
4/21/18 13:35,4/21/18 13:36,IP Address,100,81,TRUE,4/21/18 13:36,R_125a8wGhgrasdCR,anonymous,EN,"I consent, begin the study",AE363E5ESWSXJ,7040,7.9,2.2,9,,,,,,,,,,,New Jersey,Male,,Graduate degree,White,,Suburban community,,29,Independent,,9663862
4/19/18 18:34,4/19/18 18:38,IP Address,100,264,TRUE,4/19/18 18:38,R_sShjTnu3bA6LMkx,anonymous,EN,"I consent, begin the study",A1VEARF80HWOBQ,7040,8,2.7,8.5,,,,,,,,,,"It was clear, but I wish I had more data to draw my conclusions on.",ID,Male,,Graduate degree,White,,Suburban community,,50,Independent,,6411456
4/19/18 18:45,4/19/18 18:47,IP Address,100,116,TRUE,4/19/18 18:47,R_4OqdWhkkZMdpKKZ,anonymous,EN,"I consent, begin the study",ATUCGR0S3K69G,7040,8,8,8.5,,,,,,,,,,,Illinois,Female,,Graduate degree,White,,City or urban community,,24,Democratic party,,2630425
4/19/18 21:43,4/19/18 21:46,IP Address,100,151,TRUE,4/19/18 21:46,R_ZdC9ihw4vu2tgg9,anonymous,EN,"I consent, begin the study",A2FV2TYREMZNGD,7040,8,8.7,7.1,,,,,,,,,,,Illinois,Female,,Bachelor degree,Black or African-American,,Suburban community,,56,Democratic party,,2106426
4/19/18 23:58,4/20/18 0:00,IP Address,100,123,TRUE,4/20/18 0:00,R_1gpSxTjk6Pi0bAf,anonymous,EN,"I consent, begin the study",ASSQM0DPCTN9,7040,8,1,1,,,,,,,,,,,NY,Female,,Bachelor degree,White,,Rural community,,46,Independent,,8695921
4/20/18 9:04,4/20/18 9:08,IP Address,100,231,TRUE,4/20/18 9:08,R_2SAm8jrfrFD11rB,anonymous,EN,"I consent, begin the study",A20CB7XQHVD6K9,7040,8,8,9,,,,,,,,,,,Tennessee,Female,,Bachelor degree,White,,Suburban community,,52,Republican Party,,7967326
4/20/18 9:19,4/20/18 9:20,IP Address,100,94,TRUE,4/20/18 9:20,R_1LCmJGBO8rgReju,anonymous,EN,"I consent, begin the study",AGWPS6U038C5M,7040,8,4,8,,,,,,,,,,,Alabama,Male,,Graduate degree,White,,City or urban community,,29,Democratic party,,8573840
4/20/18 9:34,4/20/18 9:37,IP Address,100,179,TRUE,4/20/18 9:37,R_2CrZe6A10N7sDkx,anonymous,EN,"I consent, begin the study",ALI92G1065WRG,7040,8,3,7,,,,,,,,,,Made sense :-),Pennsylvania,Male,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,38,Independent,,6936200
4/20/18 11:01,4/20/18 11:03,IP Address,100,93,TRUE,4/20/18 11:03,R_10Uwk9yrEirUhTX,anonymous,EN,"I consent, begin the study",AY4DBGJLQWQ9F,7040,8,3,6.5,,,,,,,,,,,Arkansas,Female,,Bachelor degree,White,,Suburban community,,33,Democratic party,,9901325
4/20/18 12:47,4/20/18 12:50,IP Address,100,190,TRUE,4/20/18 12:50,R_1d7jysPSOk1QJKs,anonymous,EN,"I consent, begin the study",A3S6ABKRLB8IBL,7040,8,3.5,6.7,,,,,,,,,,,Illinois,Male,,Some college but no degree,White,,Rural community,,71,Democratic party,,2867526
4/20/18 19:34,4/20/18 19:37,IP Address,100,170,TRUE,4/20/18 19:37,R_3OfAWWQoiUXvg0u,anonymous,EN,"I consent, begin the study",A16G4OKVT3IOOV,7040,8,3.1,8.2,,,,,,,,,,,Louisiana,Female,,Bachelor degree,White,,Suburban community,,52,Democratic party,,3814548
4/20/18 22:05,4/20/18 22:09,IP Address,100,251,TRUE,4/20/18 22:09,R_2rvAhZyTvfr7c2P,anonymous,EN,"I consent, begin the study",A3GRA30OB7ZJJB,7040,8,2.1,5.3,,,,,,,,,,,Ct,Female,,Bachelor degree,White,,Suburban community,,39,Independent,,3741137
4/21/18 8:54,4/21/18 8:57,IP Address,100,229,TRUE,4/21/18 8:57,R_2upy9i9Df3UeL4a,anonymous,EN,"I consent, begin the study",AJ07XZF9VROI6,7040,8,2,6,,,,,,,,,,,Florida,Male,,Bachelor degree,White,,Rural community,,48,Democratic party,,2591327
4/21/18 10:39,4/21/18 10:41,IP Address,100,137,TRUE,4/21/18 10:41,R_337PIH5ENgqmphS,anonymous,EN,"I consent, begin the study",A3WHZIKDLW1C4,7040,8,5,5,,,,,,,,,,,ohio,Female,,Bachelor degree,White,,Suburban community,,29,Democratic party,,7820043
4/21/18 14:02,4/21/18 14:04,IP Address,100,114,TRUE,4/21/18 14:04,R_2AYHcC1xro1ToJz,anonymous,EN,"I consent, begin the study",A1VQ0X0I2DY6TP,7040,8,2.6,9,,,,,,,,,,N/A,Pennsylvania,Female,,Some college but no degree,White,,Suburban community,,20,Democratic party,,4027112
4/21/18 15:06,4/21/18 15:07,IP Address,100,97,TRUE,4/21/18 15:07,R_3fVhYQtWxhfE384,anonymous,EN,"I consent, begin the study",A2HHGI5CNSS5PD,7040,8,3,7,,,,,,,,,,,NC,Male,,Graduate degree,White,,Rural community,,50,Democratic party,,4773601
4/19/18 19:13,4/19/18 19:17,IP Address,100,272,TRUE,4/19/18 19:17,R_2xXh2bPjV0lhLz9,anonymous,EN,"I consent, begin the study",A14QUTGEXRV4R5,7040,8.1,7.5,7.7,,,,,,,,,,,Texas,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,58,Democratic party,,1530464
4/21/18 11:16,4/21/18 11:18,IP Address,100,88,TRUE,4/21/18 11:18,R_2uQinbY3mwvBC3p,anonymous,EN,"I consent, begin the study",A3BAG0E146DM0H,7040,8.1,6.1,3.2,,,,,,,,,,,PA,Male,,Associate degree,White,,City or urban community,,27,Republican Party,,8897143
4/21/18 13:45,4/21/18 13:48,IP Address,100,182,TRUE,4/21/18 13:48,R_O9mkPuKFV0TdBRL,anonymous,EN,"I consent, begin the study",A58S26FV1YE7Q,7040,8.1,7.1,5.8,,,,,,,,,,,Georgia,Female,,"High school degree or equivalent (e.g., GED)","White,Black or African-American",,Suburban community,,19,Independent,,745139
4/19/18 14:22,4/19/18 14:24,IP Address,100,85,TRUE,4/19/18 14:24,R_W6DG4lbWk0X8oU1,anonymous,EN,"I consent, begin the study",A1KH1O9AZ7S642,7040,8.2,1,9,,,,,,,,,,,Maryland,Male,,Some college but no degree,White,,Suburban community,,25,Independent,,5696823
4/19/18 14:26,4/19/18 14:28,IP Address,100,88,TRUE,4/19/18 14:28,R_1LNlhKPBSfxN38Y,anonymous,EN,"I consent, begin the study",A17R7BVR84M17W,7040,8.2,2.3,9,,,,,,,,,,,New York,Male,,Graduate degree,"Spanish, Hispanic, or Latino,White",,Suburban community,,33,Republican Party,,1979256
4/19/18 15:16,4/19/18 15:20,IP Address,100,254,TRUE,4/19/18 15:20,R_3I0OrfPzVVaUBYa,anonymous,EN,"I consent, begin the study",A2ZZQUG18M13SG,7040,8.2,2.9,2,,,,,,,,,,I'm assuming the higher load repayment rate is favorable. That could stand some explaining.,Maryland,Female,,Bachelor degree,White,,Suburban community,,56,Democratic party,,1150934
4/19/18 19:49,4/19/18 19:51,IP Address,100,101,TRUE,4/19/18 19:51,R_2TvfI6J08Yaxh1t,anonymous,EN,"I consent, begin the study",A36TGR3YTGJC1L,7040,8.2,6.6,3.8,,,,,,,,,,,Georgia,Male,,Associate degree,White,,Suburban community,,30,Democratic party,,5840440
4/20/18 12:54,4/20/18 12:56,IP Address,100,86,TRUE,4/20/18 12:56,R_3qv2sKAc5TxUQRb,anonymous,EN,"I consent, begin the study",A1QBLMV8XTHPVE,7040,8.2,5,8.6,,,,,,,,,,,Maine,Male,,Bachelor degree,White,,Suburban community,,47,Independent,,7884278
4/21/18 7:06,4/21/18 7:08,IP Address,100,152,TRUE,4/21/18 7:08,R_2X04r8i8vcxSWjp,anonymous,EN,"I consent, begin the study",AO2M8J1H30OZF,7040,8.2,5,6.1,,,,,,,,,,,Texas,Female,,Graduate degree,White,,Rural community,,59,Republican Party,,4988567
4/19/18 16:57,4/19/18 17:00,IP Address,100,195,TRUE,4/19/18 17:00,R_1LHW4VkzAfUyliE,anonymous,EN,"I consent, begin the study",A2AT67DVVT4822,7040,8.3,4,7.1,,,,,,,,,,,Maryland,Female,,Graduate degree,White,,Suburban community,,37,Republican Party,,1211605
4/19/18 17:34,4/19/18 17:38,IP Address,100,263,TRUE,4/19/18 17:38,R_3IWwmGpoSEyb4iZ,anonymous,EN,"I consent, begin the study",A1E9HQYNFK28H,7040,8.3,1,7.4,,,,,,,,,,,Michigan,Male,,Some college but no degree,White,,Suburban community,,68,Republican Party,,5513497
4/19/18 20:21,4/19/18 20:23,IP Address,100,112,TRUE,4/19/18 20:23,R_sZ2xogUapwfvP9L,anonymous,EN,"I consent, begin the study",A1R15UCPQ933BC,7040,8.3,5.8,6.8,,,,,,,,,,good,tx,Male,,Bachelor degree,White,,City or urban community,,66,Republican Party,,4232118
4/20/18 9:31,4/20/18 9:33,IP Address,100,141,TRUE,4/20/18 9:33,R_3FUQJEEgOGv2ngN,anonymous,EN,"I consent, begin the study",A1J5529YSXVPBR,7040,8.3,4,7.1,,,,,,,,,,,Louisiana,Female,,Bachelor degree,White,,Suburban community,,30,Democratic party,,3013139
4/20/18 13:36,4/20/18 13:45,IP Address,100,564,TRUE,4/20/18 13:45,R_28U95k74jZPD5ja,anonymous,EN,"I consent, begin the study",A2YWLNLB74CJLH,7040,8.3,7.1,9,,,,,,,,,,"I believe that the loan officer is making his decision on loan repay rate not race, if he gives it all to the African American candidate.

Also, when he gives more money to the African American candidate, and less to the White candidate.  I believe he is only using the loan repayment rate.

When he gives them both the same amount of money, that might be racial bias.

In some parts of the country I think loan fairness for African Americans is very low. 

Thank you.",Maine,Female,,Bachelor degree,White,,Rural community,,49,Democratic party,,5663880
4/20/18 20:17,4/20/18 20:20,IP Address,100,186,TRUE,4/20/18 20:20,R_QgqW9zzKkp7q43n,anonymous,EN,"I consent, begin the study",A334VSYWWZ8B9W,7040,8.4,3.2,9,,,,,,,,,,,District of Columbia,Female,,Bachelor degree,White,,City or urban community,,29,Green Party,,7869941
4/21/18 13:23,4/21/18 13:28,IP Address,100,326,TRUE,4/21/18 13:28,R_2wbHKzDFDTYv5KS,anonymous,EN,"I consent, begin the study",A2YTQDLACTLIBA ,7040,8.4,3.1,7.2,,,,,,,,,,No,NV,Female,,Bachelor degree,White,,City or urban community,,63,Independent,,4646111
4/19/18 22:57,4/19/18 22:59,IP Address,100,115,TRUE,4/19/18 22:59,R_8udyXkNJDoIGnhT,anonymous,EN,"I consent, begin the study",A12XX35AAVF8CA,7040,8.5,1,7,,,,,,,,,,,Florida,Male,,Bachelor degree,White,,Suburban community,,33,Republican Party,,2197530
4/20/18 10:27,4/20/18 10:28,IP Address,100,76,TRUE,4/20/18 10:28,R_3haq3Ufh0W0H9Sz,anonymous,EN,"I consent, begin the study",A1DXSFFL5HZ1NX,7040,8.5,1.8,3.3,,,,,,,,,,,minnesota,Male,,Bachelor degree,White,,City or urban community,,41,Republican Party,,4506104
4/19/18 18:47,4/19/18 18:49,IP Address,100,117,TRUE,4/19/18 18:49,R_3CJhiXaDD5myOxG,anonymous,EN,"I consent, begin the study",AKG0IDWHUMW5V,7040,8.6,8.5,8.3,,,,,,,,,,no,USA,Male,,Bachelor degree,Black or African-American,,City or urban community,,30,Republican Party,,1096158
4/20/18 10:39,4/20/18 10:41,IP Address,100,129,TRUE,4/20/18 10:41,R_2BeBLS6m0ofuXek,anonymous,EN,"I consent, begin the study",A1JKSAQ8UNCE7B,7040,8.6,7,7,,,,,,,,,,no,California ,Female,,Some college but no degree,White,,Suburban community,,43,Republican Party,,2125540
4/20/18 12:07,4/20/18 12:09,IP Address,100,87,TRUE,4/20/18 12:09,R_2BgMHEqeqhx7Wiq,anonymous,EN,"I consent, begin the study",A3MDIA7JN82PF,7040,8.6,1.2,4.8,,,,,,,,,,,MN,Other (please specify):,,Some college but no degree,White,,Suburban community,,22,Democratic party,,8051531
4/21/18 8:19,4/21/18 8:21,IP Address,100,131,TRUE,4/21/18 8:21,R_wSswc1idmjlQETv,anonymous,EN,"I consent, begin the study",A3DWLJG55ANTW,7040,8.6,1.4,1.9,,,,,,,,,,no comments,Texas,Male,,Bachelor degree,White,,City or urban community,,60,Libertarian Party,,6020402
4/21/18 6:42,4/21/18 6:44,IP Address,100,123,TRUE,4/21/18 6:44,R_1QB2UEgUQ54SUwD,anonymous,EN,"I consent, begin the study",A2E9FE9O7CVB7G,7040,8.8,1.9,8.1,,,,,,,,,,,IN,Female,,Bachelor degree,White,,Suburban community,,22,Democratic party,,4049589
4/21/18 11:50,4/21/18 11:54,IP Address,100,228,TRUE,4/21/18 11:54,R_1ewpnBXqXSpjFpt,anonymous,EN,"I consent, begin the study",A4TIA0LJ3Z5WP,7040,8.8,4,7.5,,,,,,,,,,none,Florida,Female,,Bachelor degree,White,,Suburban community,,68,Republican Party,,2383290
4/19/18 14:07,4/19/18 14:09,IP Address,100,122,TRUE,4/19/18 14:09,R_3ERUij9UVqkSOaJ,anonymous,EN,"I consent, begin the study",A3R0V7F5LPVVAH,7040,9,4.5,9,,,,,,,,,,,Penna.,Male,,Bachelor degree,White,,Suburban community,,49,Republican Party,,5128122
4/19/18 14:10,4/19/18 14:13,IP Address,100,137,TRUE,4/19/18 14:13,R_6KyWLO2CL7GdIrf,anonymous,EN,"I consent, begin the study",A3KT7RLIW0ENO0,7040,9,1,9,,,,,,,,,,,TX,Female,,Some college but no degree,White,,Suburban community,,36,Independent,,2557013
4/19/18 14:12,4/19/18 14:14,IP Address,100,95,TRUE,4/19/18 14:14,R_2hrQwpOoKTAomEV,anonymous,EN,"I consent, begin the study",A1HTW2HVXUGZ1R,7040,9,2,5,,,,,,,,,,"No issues, thanks! :)",New Jersey,Male,,Bachelor degree,White,,City or urban community,,23,Republican Party,,2944805
4/19/18 14:18,4/19/18 14:22,IP Address,100,208,TRUE,4/19/18 14:22,R_3CZWvsu8INXW04f,anonymous,EN,"I consent, begin the study",A1XKCT8RLIKB5Z,7040,9,9,9,,,,,,,,,,You could define individual loan repayment rate. ,Wisconsin,Female,,Bachelor degree,White,,City or urban community,,34,Independent,,8397642
4/19/18 14:49,4/19/18 14:51,IP Address,100,119,TRUE,4/19/18 14:51,R_3pnfDMegmZjXM21,anonymous,EN,"I consent, begin the study",A2LF84L3K71GR2,7040,9,3,9,,,,,,,,,,,Rhode Island,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,35,Democratic party,,3764853
4/19/18 14:55,4/19/18 14:57,IP Address,100,142,TRUE,4/19/18 14:57,R_tXm5NsX9aDRm06J,anonymous,EN,"I consent, begin the study",ATST9OW8JK9PN,7040,9,9,9,,,,,,,,,,,Michigan,Male,,Bachelor degree,White,,Rural community,,58,Independent,,3230926
4/19/18 15:00,4/19/18 15:03,IP Address,100,201,TRUE,4/19/18 15:03,R_1LB8s0utrDDAX42,anonymous,EN,"I consent, begin the study",A3D3D3F8X3NQYH,7040,9,9,9,,,,,,,,,,None,Illinois,Male,,Graduate degree,Black or African-American,,City or urban community,,30,Democratic party,,2038372
4/19/18 17:37,4/19/18 17:42,IP Address,100,285,TRUE,4/19/18 17:42,R_10r58tspyU8kezB,anonymous,EN,"I consent, begin the study",A2HCBDGPN6M4V5,7040,9,1,8.4,,,,,,,,,,"Just based on repayment rate, one should have preference over the other no mater race, or any other factor.",WI,Female,,Some college but no degree,White,,Suburban community,,47,Independent,,4783707
4/19/18 17:46,4/19/18 17:49,IP Address,100,147,TRUE,4/19/18 17:49,R_2TOhrWPsJtNRHYV,anonymous,EN,"I consent, begin the study",A20SXG1DHDIDI7,7040,9,1,9,,,,,,,,,,no,Delaware,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,45,Independent,,9166742
4/19/18 18:25,4/19/18 18:27,IP Address,100,148,TRUE,4/19/18 18:27,R_2E4AKq3uy5FCA8V,anonymous,EN,"I consent, begin the study",A104V8NZIQFN2F,7040,9,1,1,,,,,,,,,,,Colorado,Male,,Some college but no degree,White,,Rural community,,39,Republican Party,,2289924
4/19/18 18:30,4/19/18 18:33,IP Address,100,219,TRUE,4/19/18 18:33,R_2t5MPZNpoEEabRC,anonymous,EN,"I consent, begin the study",A3SGQU7X4JAJDD,7040,9,2.7,1,,,,,,,,,,I'm assuming the payback rate is the same thing as like a credit score?  Its how likely they are to pay the loan back.  Obviously if you are the loan officer you are going to give credit to someone who has a history of paying it back despite what color they are.,new jersey,Male,,Bachelor degree,White,,Suburban community,,37,Republican Party,,5447862
4/19/18 18:39,4/19/18 18:41,IP Address,100,106,TRUE,4/19/18 18:41,R_21bO5i9WDSBwFWX,anonymous,EN,"I consent, begin the study",A29GA9SMFNHAUW,7040,9,7.4,8.2,,,,,,,,,,VERY GOOD,US,Male,,Bachelor degree,White,,Rural community,,30,Republican Party,,5735463
4/19/18 19:38,4/19/18 19:42,IP Address,100,227,TRUE,4/19/18 19:42,R_21iA5nc2Eu75BTn,anonymous,EN,"I consent, begin the study",AI9NU164TZ4Q7,7040,9,3,3,,,,,,,,,,,Ohio,Male,,Bachelor degree,Other (please specify):,Middle Eastern Descent,Suburban community,,59,Independent,,3258421
4/19/18 21:46,4/19/18 21:48,IP Address,100,117,TRUE,4/19/18 21:48,R_1hBhWwOmOEBXkSW,anonymous,EN,"I consent, begin the study",AWYKYM16CB00Z,7040,9,2.9,6.2,,,,,,,,,,,CA,Female,,Bachelor degree,White,,Suburban community,,58,Independent,,1320809
4/19/18 21:55,4/19/18 21:56,IP Address,100,86,TRUE,4/19/18 21:56,R_300ItjKAz01AtUb,anonymous,EN,"I consent, begin the study",A36LW7PXV35Y2Z,7040,9,7,9,,,,,,,,,,,Colorado,Male,,Some college but no degree,White,,Suburban community,,36,Independent,,9683634
4/19/18 21:10,4/19/18 22:00,IP Address,100,2999,TRUE,4/19/18 22:00,R_YQd0MkOt8HWmzMB,anonymous,EN,"I consent, begin the study",A342YLIMT6THWO,7040,9,9,9,,,,,,,,,,No,MS,Female,,Some college but no degree,Black or African-American,,Rural community,,54,Democratic party,,4518823
4/19/18 23:06,4/19/18 23:11,IP Address,100,287,TRUE,4/19/18 23:11,R_Os902qtsIDo2DOp,anonymous,EN,"I consent, begin the study",A25E18B2BZ0637,7040,9,9,9,,,,,,,,,,,California,Male,,Bachelor degree,Black or African-American,,Suburban community,,29,Republican Party,,3058119
4/19/18 23:29,4/19/18 23:32,IP Address,100,137,TRUE,4/19/18 23:32,R_2qe2MVM8LtE87Z9,anonymous,EN,"I consent, begin the study",A2V9HDWP2IG24E,7040,9,9,9,,,,,,,,,,Probably could have done multiple scenarios with different variables changing (ex: have black person be the better creditor next time) to see if any biases...if that's what you're testing.,WA,Male,,Graduate degree,White,,City or urban community,,30,Democratic party,,424828
4/20/18 9:01,4/20/18 9:03,IP Address,100,121,TRUE,4/20/18 9:03,R_3hG4C7zh6teUmiU,anonymous,EN,"I consent, begin the study",A2MSVKXC1F3WIU,7040,9,6,9,,,,,,,,,,,Florida,Female,,Bachelor degree,Other (please specify):,mixed,City or urban community,,41,Independent,,6460804
4/20/18 9:11,4/20/18 9:12,IP Address,100,66,TRUE,4/20/18 9:12,R_1GVQ1EyLhSkxLG2,anonymous,EN,"I consent, begin the study",A2C2KH7NE71S3A,7040,9,9,1,,,,,,,,,,,Maryland,Male,,Bachelor degree,White,,City or urban community,,23,Democratic party,,1520337
4/20/18 9:10,4/20/18 9:12,IP Address,100,126,TRUE,4/20/18 9:12,R_3svLIKhwWA2e9tD,anonymous,EN,"I consent, begin the study",A1H278LTWSQ0WJ,7040,9,7,9,,,,,,,,,,,California,Female,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,27,Democratic party,,6283489
4/20/18 9:21,4/20/18 9:23,IP Address,100,120,TRUE,4/20/18 9:23,R_3fUyouyvQpzarvC,anonymous,EN,"I consent, begin the study",A36QBKROJ4J9EJ,7040,9,1,7.5,,,,,,,,,,,TX,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,City or urban community,,49,Republican Party,,6761489
4/20/18 9:31,4/20/18 9:36,IP Address,100,271,TRUE,4/20/18 9:36,R_1Yrgan5n2k5M1JD,anonymous,EN,"I consent, begin the study",A3GZYWA9S6J0K9,7040,9,4.1,5.1,,,,,,,,,,,MO,Female,,Bachelor degree,White,,City or urban community,,45,Other (please specify):,Socialist,3692009
4/20/18 9:36,4/20/18 9:39,IP Address,100,219,TRUE,4/20/18 9:39,R_1gNp0kNpFJy3frr,anonymous,EN,"I consent, begin the study",AYB7U8LZ87F0K,7040,9,8.8,8.7,,,,,,,,,,no,NYS,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,43,Independent,,6314577
4/20/18 9:41,4/20/18 9:42,IP Address,100,103,TRUE,4/20/18 9:42,R_2SHLc34k97yx9aX,anonymous,EN,"I consent, begin the study",A1WJQFUJFDCST5,7040,9,1,9,,,,,,,,,,,iowa,Male,,Associate degree,White,,City or urban community,,44,Republican Party,,7280868
4/20/18 9:43,4/20/18 9:45,IP Address,100,91,TRUE,4/20/18 9:45,R_3KByWCf4yZpk1YN,anonymous,EN,"I consent, begin the study",A29AEPWSPGH0HX,7040,9,1.4,9,,,,,,,,,,,PA,Male,,Bachelor degree,"White,Asian",,Suburban community,,20,Democratic party,,1616368
4/20/18 9:42,4/20/18 9:45,IP Address,100,195,TRUE,4/20/18 9:45,R_3jTJwen6PmYTmDv,anonymous,EN,"I consent, begin the study",A2XKIP0PJ3FJ20,7040,9,7.1,5.9,,,,,,,,,,"A sincere thank you for the work :)
",CA,Male,,Associate degree,White,,Rural community,,68,Independent,,9659388
4/20/18 9:47,4/20/18 9:49,IP Address,100,138,TRUE,4/20/18 9:49,R_2ZEy7Bkolz5tz5w,anonymous,EN,"I consent, begin the study",AUOV4PHNENBJB,7040,9,2,2,,,,,,,,,,,California,Male,,Graduate degree,White,,Suburban community,,56,Libertarian Party,,4073451
4/20/18 9:54,4/20/18 9:55,IP Address,100,69,TRUE,4/20/18 9:55,R_1I4XQENPKyJUU0w,anonymous,EN,"I consent, begin the study",ARCROXZI0H0SW,7040,9,2.9,2.9,,,,,,,,,,,louisiana,Male,,Bachelor degree,White,,Suburban community,,27,Independent,,701946
4/20/18 9:49,4/20/18 9:58,IP Address,100,575,TRUE,4/20/18 9:58,R_3L84qzsjGiaV5AW,anonymous,EN,"I consent, begin the study",A2IP61GHQ3FCYI,7040,9,9,9,,,,,,,,,,THE LOAN OFFICER HAVE TO SEE THE LOAN TRACK ONLY,NEW YORK,Female,,Bachelor degree,White,,City or urban community,,24,Independent,,482061
4/20/18 10:01,4/20/18 10:04,IP Address,100,195,TRUE,4/20/18 10:04,R_1gkDUhW0sEkAczm,anonymous,EN,"I consent, begin the study",A19SHUK48VM4HI,7040,9,2,1,,,,,,,,,,none,SC,Male,,Some college but no degree,White,,Suburban community,,54,Republican Party,,9948903
4/20/18 10:14,4/20/18 10:16,IP Address,100,121,TRUE,4/20/18 10:16,R_2TpJ4aNxaH9Qjwr,anonymous,EN,"I consent, begin the study",AM07QUMFG09VB,7040,9,5,8,,,,,,,,,,,GEOGIA,Female,,Some college but no degree,White,,Suburban community,,30,Democratic party,,8742347
4/20/18 10:26,4/20/18 10:29,IP Address,100,183,TRUE,4/20/18 10:29,R_2DSU5aJQYVS0xZ3,anonymous,EN,"I consent, begin the study",AU8ECM0WE3QBN,7040,9,2,4,,,,,,,,,,,Minnesota,Female,,Some college but no degree,White,,Suburban community,,36,Democratic party,,6704778
4/20/18 11:16,4/20/18 11:17,IP Address,100,98,TRUE,4/20/18 11:17,R_2EETPfoQkzBRDyY,anonymous,EN,"I consent, begin the study",A31L5H1AOWJLV1,7040,9,2.3,7.9,,,,,,,,,,"Very easy, not confusing ",CT,Male,,Bachelor degree,White,,Suburban community,,28,Republican Party,,4265078
4/20/18 12:48,4/20/18 12:50,IP Address,100,97,TRUE,4/20/18 12:50,R_WAOeCakdtBoPloR,anonymous,EN,"I consent, begin the study",A2D0S5KYYLWGZ8,7040,9,1,9,,,,,,,,,,,ohio,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,27,Independent,,8937296
4/20/18 13:51,4/20/18 13:52,IP Address,100,77,TRUE,4/20/18 13:52,R_31t7v4IUCx7P3r2,anonymous,EN,"I consent, begin the study",ABEDTQ4GMH1IT,7040,9,1.9,6.3,,,,,,,,,,,Virginia,Male,,Bachelor degree,White,,Suburban community,,26,Republican Party,,577171
4/20/18 14:12,4/20/18 14:20,IP Address,100,454,TRUE,4/20/18 14:20,R_3GrJDeH2vmcdQpu,anonymous,EN,"I consent, begin the study",A87IWX2BA7YTA,7040,9,4,8.1,,,,,,,,,,,New York,Female,,Bachelor degree,,,City or urban community,,42,,,9171169
4/20/18 14:53,4/20/18 14:55,IP Address,100,112,TRUE,4/20/18 14:55,R_2QAFxbm7NkX5YIc,anonymous,EN,"I consent, begin the study",A34LRS5WXFCCIY,7040,9,3.9,9,,,,,,,,,,,North Carolina,Female,,Bachelor degree,White,,Suburban community,,28,Independent,,2965544
4/20/18 15:22,4/20/18 15:25,IP Address,100,135,TRUE,4/20/18 15:25,R_2WOPCNi4lXSoDil,anonymous,EN,"I consent, begin the study",A27PSUR6ZXE6MW,7040,9,6,5.5,,,,,,,,,,,Minnesota,Female,,Graduate degree,White,,Suburban community,,48,Democratic party,,5551799
4/20/18 15:30,4/20/18 15:33,IP Address,100,170,TRUE,4/20/18 15:33,R_2zHpFr6EAxWa2SF,anonymous,EN,"I consent, begin the study",A3ETB9N5QTBCX7,7040,9,2,8,,,,,,,,,,,Montana,Male,,Some college but no degree,"Spanish, Hispanic, or Latino,White",,Suburban community,,50,Libertarian Party,,4362300
4/20/18 18:31,4/20/18 18:37,IP Address,100,346,TRUE,4/20/18 18:37,R_3ewUrJjWRcAGXuF,anonymous,EN,"I consent, begin the study",A1M08OUO92FXML,7040,9,4,6,,,,,,,,,,I think the person more likely to pay his bills is more deserving of the loan money.,Louisiana,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,40,Other (please specify):,I think the whole party system is our nation's biggest problem,1237666
4/20/18 19:13,4/20/18 19:16,IP Address,100,207,TRUE,4/20/18 19:16,R_3HLZIbH32gNg99n,anonymous,EN,"I consent, begin the study",ACVLD9BJOPKQP,7040,9,1,5,,,,,,,,,,,Colorado,Female,,Graduate degree,White,,Suburban community,,34,Independent,,7258331
4/20/18 22:40,4/20/18 22:44,IP Address,100,211,TRUE,4/20/18 22:44,R_3RgQ7w3masnWfAa,anonymous,EN,"I consent, begin the study",A17RCU47KDTTB3,7040,9,5.1,3,,,,,,,,,,,florida,Male,,Associate degree,White,,Suburban community,,24,Independent,,9305805
4/21/18 1:54,4/21/18 1:56,IP Address,100,100,TRUE,4/21/18 1:56,R_3Jh32vDzSvN4FYw,anonymous,EN,"I consent, begin the study",A3QUTVZS6OMD3F,7040,9,9,9,,,,,,,,,,,NY,Female,,Bachelor degree,Asian,,City or urban community,,26,Democratic party,,7183716
4/21/18 4:15,4/21/18 4:18,IP Address,100,182,TRUE,4/21/18 4:18,R_OC1jBdJKdhRJmFj,anonymous,EN,"I consent, begin the study",ABN9IUIM1YA7Y,7040,9,6,6,,,,,,,,,,The loan officer can make that offer but in all likelihood would give all to the 70% repayer. ,Illinois,Female,,Some college but no degree,White,,Rural community,,57,Republican Party,,8105248
4/21/18 7:54,4/21/18 7:57,IP Address,100,165,TRUE,4/21/18 7:57,R_2A0TeFNd6tkPtkg,anonymous,EN,"I consent, begin the study",APWOQAJL9QKWR,7040,9,9,9,,,,,,,,,,none,OHIO,Male,,Bachelor degree,White,,Suburban community,,39,Independent,,2096103
4/21/18 8:41,4/21/18 8:44,IP Address,100,156,TRUE,4/21/18 8:44,R_QajGGoAg60KbSXT,anonymous,EN,"I consent, begin the study",A2LXXG4SNGUTHW,7040,9,2,2,,,,,,,,,,Everything was clear.,Georgia,Male,,Bachelor degree,White,,Rural community,,35,Libertarian Party,,2623702
4/21/18 9:01,4/21/18 9:03,IP Address,100,142,TRUE,4/21/18 9:03,R_20SrAdm9zf8BZ4j,anonymous,EN,"I consent, begin the study",A20MI91ZJRX18N,7040,9,9,2,,,,,,,,,,,Missouri,Female,,Bachelor degree,Black or African-American,,City or urban community,,31,Independent,,4868067
4/19/18 14:04,4/19/18 14:07,IP Address,100,199,TRUE,4/19/18 14:07,R_6yCz7PAAeOC14Mp,anonymous,EN,"I consent, begin the study",ARJ4XIRNZ1PV1,10020,,,,1,9,5.1,,,,,,,,PA,Female,,Graduate degree,White,,City or urban community,,31,Democratic party,,2124416
4/19/18 14:06,4/19/18 14:08,IP Address,100,95,TRUE,4/19/18 14:08,R_1Lbp9FQfaOc1osn,anonymous,EN,"I consent, begin the study",A1RL9J60EHDOBI,10020,,,,1,9,1,,,,,,,,Missouri,Male,,Some college but no degree,White,,Suburban community,,46,Independent,,7600948
4/19/18 14:09,4/19/18 14:12,IP Address,100,139,TRUE,4/19/18 14:12,R_OKazhXxDVL5Gucx,anonymous,EN,"I consent, begin the study",A31WDMJA5SW6JH,10020,,,,1,1.6,1.7,,,,,,,,USA,Female,,"High school degree or equivalent (e.g., GED)",Black or African-American,,Suburban community,,47,Democratic party,,3041933
4/19/18 14:11,4/19/18 14:12,IP Address,100,77,TRUE,4/19/18 14:12,R_2sWMX8rtuOwahEW,anonymous,EN,"I consent, begin the study",A1M0BTI1P8MAQU,10020,,,,1,1.9,8.3,,,,,,,Thanks!,Texas,Female,,Graduate degree,White,,Rural community,,23,Green Party,,6068996
4/19/18 14:13,4/19/18 14:15,IP Address,100,98,TRUE,4/19/18 14:15,R_9GoPikct59V1OLf,anonymous,EN,"I consent, begin the study",A13BDQ7J8MNP40,10020,,,,1,5,5,,,,,,,,Minneso0ta,Female,,Associate degree,White,,"Suburban community,Rural community",,42,Democratic party,,1247499
4/19/18 14:27,4/19/18 14:29,IP Address,100,130,TRUE,4/19/18 14:29,R_2fBUFjFKFhfgaV7,anonymous,EN,"I consent, begin the study",A2GBBTL8N2Q1QE,10020,,,,1,8.9,1,,,,,,,,New Jersey,Female,,Associate degree,White,,Rural community,,53,Republican Party,,997655
4/19/18 14:38,4/19/18 14:40,IP Address,100,125,TRUE,4/19/18 14:40,R_31GY6SvFSnnIbrb,anonymous,EN,"I consent, begin the study",A2FSWM8CTLF58X,10020,,,,1,8,7,,,,,,,"Loan repayment rate being reported in percentages was confusing
",SC,Female,,Graduate degree,White,,Suburban community,,24,Democratic party,,9540913
4/19/18 14:56,4/19/18 14:58,IP Address,100,143,TRUE,4/19/18 14:58,R_41OeoMfPY2ae7bH,anonymous,EN,"I consent, begin the study",AT51P9CJRCNP7,10020,,,,1,9,1,,,,,,,Good survey.,OH,Female,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,59,Independent,,3893027
4/19/18 15:16,4/19/18 15:17,IP Address,100,99,TRUE,4/19/18 15:17,R_2qsyPAtLEsZ6md4,anonymous,EN,"I consent, begin the study",A1NMXSPUKDXFF4,10020,,,,1,9,1,,,,,,,,California ,Female,,Bachelor degree,Asian,,City or urban community,,40,Democratic party,,6980206
4/19/18 15:21,4/19/18 15:23,IP Address,100,150,TRUE,4/19/18 15:23,R_9uHUqwhkGdhxUaJ,anonymous,EN,"I consent, begin the study",A2NOA2YRKVTIBQ,10020,,,,1,9,1,,,,,,,,Michigan,Female,,Some college but no degree,White,,Suburban community,,27,Republican Party,,7832
4/19/18 15:27,4/19/18 15:28,IP Address,100,61,TRUE,4/19/18 15:28,R_12ovxftv64HUJWj,anonymous,EN,"I consent, begin the study",A2NVOKL45Z9C2C,10020,,,,1,1,9,,,,,,,,AR,Female,,Some college but no degree,White,,Rural community,,69,Republican Party,,7845
4/19/18 15:34,4/19/18 15:35,IP Address,100,42,TRUE,4/19/18 15:35,R_1OZkfO6oscydect,anonymous,EN,"I consent, begin the study",APO4DD2J9RWGP,10020,,,,1,1,9,,,,,,,,AR,Male,,Some college but no degree,White,,Rural community,,28,Democratic party,,4930918
4/19/18 15:38,4/19/18 15:42,IP Address,100,248,TRUE,4/19/18 15:42,R_1IQsSpdajEfVQni,anonymous,EN,"I consent, begin the study",A26CL8E3XJWH1W,10020,,,,1,3.6,8.6,,,,,,,,Indiana,Male,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,34,Independent,,4774852
4/19/18 15:42,4/19/18 15:43,IP Address,100,75,TRUE,4/19/18 15:43,R_riGSn9lbg8oejTP,anonymous,EN,"I consent, begin the study",A1QEQOI98976S0,10020,,,,1,9,5.1,,,,,,,,FLORIDA,Male,,Bachelor degree,Black or African-American,,City or urban community,,33,Republican Party,,7895547
4/19/18 16:03,4/19/18 16:06,IP Address,100,158,TRUE,4/19/18 16:06,R_ebp1NNgftsNjzJT,anonymous,EN,"I consent, begin the study",AMQEFCI3LJS3J,10020,,,,1,8,3,,,,,,,,nc,Male,,Bachelor degree,White,,Suburban community,,35,Republican Party,,5397318
4/19/18 16:13,4/19/18 16:15,IP Address,100,117,TRUE,4/19/18 16:15,R_xhfBLTS0bLCjRst,anonymous,EN,"I consent, begin the study",A1TBL7E87DYE6J,10020,,,,1,1,9,,,,,,,Great survey,LA,Female,,"High school degree or equivalent (e.g., GED)",Black or African-American,,City or urban community,,31,Independent,,7841499
4/19/18 17:03,4/19/18 17:06,IP Address,100,181,TRUE,4/19/18 17:06,R_3KI3klG31bxiiX3,anonymous,EN,"I consent, begin the study",A3L8LSM7V7KX3T,10020,,,,1,4,9,,,,,,,,florida,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,37,Democratic party,,4233996
4/19/18 17:13,4/19/18 17:15,IP Address,100,116,TRUE,4/19/18 17:15,R_3sidrJqcs6OLPjD,anonymous,EN,"I consent, begin the study",AL3SQE8F101V1,10020,,,,1,6.3,4.1,,,,,,,no,florida,Male,,Associate degree,Asian,,Suburban community,,22,Democratic party,,1311415
4/19/18 17:24,4/19/18 17:28,IP Address,100,240,TRUE,4/19/18 17:28,R_3Du7rdCt47TDDFH,anonymous,EN,"I consent, begin the study",A2XPZNVL5D803,10020,,,,1,2.3,8.2,,,,,,,,California,Female,,Graduate degree,White,,Suburban community,,44,Independent,,2007023
4/19/18 17:31,4/19/18 17:36,IP Address,100,327,TRUE,4/19/18 17:36,R_3feYMGUTgHQO5is,anonymous,EN,"I consent, begin the study",A3JLU861E3NJQY,10020,,,,1,5.3,5.2,,,,,,,I have never heard of a loan repayment rate.,NC,Female,,Bachelor degree,Black or African-American,,Suburban community,,30,Democratic party,,7944409
4/19/18 17:53,4/19/18 17:54,IP Address,100,72,TRUE,4/19/18 17:54,R_1poFgxOm0uR1wh4,anonymous,EN,"I consent, begin the study",A32JNOSQH86VNS,10020,,,,1,9,1,,,,,,,,FL,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,19,Democratic party,,8258329
4/19/18 18:11,4/19/18 18:12,IP Address,100,57,TRUE,4/19/18 18:12,R_1Kd7XOROTJE3LiU,anonymous,EN,"I consent, begin the study",AIUKV0KVALMY6,10020,,,,1,8.2,6,,,,,,,,nh,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,32,Independent,,8822740
4/19/18 18:12,4/19/18 18:14,IP Address,100,163,TRUE,4/19/18 18:15,R_2cA9b9b3EgSem2w,anonymous,EN,"I consent, begin the study",A2N2GFB33ZMYGF,10020,,,,1,5.2,3,,,,,,,,Indiana ,Male,,Bachelor degree,Black or African-American,,City or urban community,,36,Democratic party,,2646003
4/19/18 18:23,4/19/18 18:24,IP Address,100,65,TRUE,4/19/18 18:24,R_7NVx3jjPrR8ehTr,anonymous,EN,"I consent, begin the study",A2T79473SWZ0L6,10020,,,,1,9,3.3,,,,,,,,TEXAS,Female,,Bachelor degree,White,,City or urban community,,32,Republican Party,,3997167
4/19/18 18:26,4/19/18 18:28,IP Address,100,129,TRUE,4/19/18 18:28,R_pDJ8tmEBGfNHkC5,anonymous,EN,"I consent, begin the study",A3SHOJPXWNTFXZ,10020,,,,1,5.8,6.3,,,,,,,,Maryland,Female,,Bachelor degree,White,,Suburban community,,31,Democratic party,,8846895
4/19/18 18:49,4/19/18 18:51,IP Address,100,115,TRUE,4/19/18 18:51,R_2yjb276p5S7dq30,anonymous,EN,"I consent, begin the study",A330HFBRTY55U8,10020,,,,1,4,8,,,,,,,,Missouri,Female,,Bachelor degree,"White,Black or African-American,Asian",,Suburban community,,24,Republican Party,,2057889
4/19/18 18:59,4/19/18 19:04,IP Address,100,306,TRUE,4/19/18 19:04,R_3qvu5BzfY5FnZwO,anonymous,EN,"I consent, begin the study",A18EH4D5TVGND5,10020,,,,1,2.8,1.6,,,,,,,,New York,Male,,Bachelor degree,Black or African-American,,City or urban community,,24,Democratic party,,9750598
4/19/18 19:45,4/19/18 19:46,IP Address,100,74,TRUE,4/19/18 19:46,R_9NSz0Dd53g2MZPP,anonymous,EN,"I consent, begin the study",A3LL096CAY5WHB,10020,,,,1,9,1,,,,,,,,WI,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,22,"Democratic party,Independent",,5901465
4/19/18 20:20,4/19/18 20:26,IP Address,100,360,TRUE,4/19/18 20:26,R_3EsQVAmWVnEqyM3,anonymous,EN,"I consent, begin the study",A30LMVA45MXYB8,10020,,,,1,8.9,1,,,,,,,,NM,Female,,"High school degree or equivalent (e.g., GED)","Spanish, Hispanic, or Latino",,City or urban community,,53,Democratic party,,3113874
4/19/18 20:53,4/19/18 20:57,IP Address,100,241,TRUE,4/19/18 20:57,R_3jViAGi9yiHJNaA,anonymous,EN,"I consent, begin the study",AYSPD5MY798YU,10020,,,,1,9,9,,,,,,,no,Florida,Male,,Bachelor degree,"White,Black or African-American,Native Hawaiian or other Pacific Islander",,Suburban community,,30,Democratic party,,1960872
4/19/18 21:09,4/19/18 21:12,IP Address,100,185,TRUE,4/19/18 21:12,R_2aDkdhMm2ps0RDv,anonymous,EN,"I consent, begin the study",A2OQ0OIRZ0Z36Y,10020,,,,1,3,5,,,,,,,,South Carolina,Male,,Some college but no degree,White,,Suburban community,,22,Republican Party,,4436324
4/19/18 21:33,4/19/18 21:35,IP Address,100,132,TRUE,4/19/18 21:35,R_eXTCXoUmXYAm7mx,anonymous,EN,"I consent, begin the study",A1K2E8ICV5LAJ2,10020,,,,1,9,5,,,,,,,Everything was fine,Michigan,Female,,Bachelor degree,Black or African-American,,City or urban community,,31,Democratic party,,7677931
4/19/18 21:44,4/19/18 21:46,IP Address,100,119,TRUE,4/19/18 21:46,R_27KcKzWDAW4YMOq,anonymous,EN,"I consent, begin the study",A22U7FNJV8BHE,10020,,,,1,9,1,,,,,,,,Tennessee,Male,,Associate degree,Black or African-American,,Rural community,,33,Republican Party,,827301
4/19/18 21:47,4/19/18 21:55,IP Address,100,456,TRUE,4/19/18 21:55,R_3IXgHPaOQfU98k4,anonymous,EN,"I consent, begin the study",A3BZS2X96LHJRN,10020,,,,1,9,1,,,,,,," 50/50 only way to go, to be fair then, recipients can raise funds or go to another bank for the rest. ",Arizona,Female,,Some college but no degree,White,,City or urban community,,70,Independent,,6863240
4/19/18 22:18,4/19/18 22:20,IP Address,100,154,TRUE,4/19/18 22:20,R_PwbUglBKjYY3GV3,anonymous,EN,"I consent, begin the study",A22481M8ACHBUN,10020,,,,1,9,6,,,,,,,,,Female,,Associate degree,"White,Asian",,Suburban community,,27,Democratic party,,8233044
4/19/18 23:54,4/19/18 23:57,IP Address,100,167,TRUE,4/19/18 23:57,R_URBE3KK221YUteF,anonymous,EN,"I consent, begin the study",A17FGZ1I5P9RZA,10020,,,,1,7.2,7.4,,,,,,,,Oregon,Female,,Associate degree,White,,Rural community,,49,Green Party,,4615482
4/20/18 0:08,4/20/18 0:09,IP Address,100,79,TRUE,4/20/18 0:09,R_2tbsza2X71VhxSN,anonymous,EN,"I consent, begin the study",APUL3U6P8DKZ3,10020,,,,1,9,1,,,,,,,,New Jersey,Male,,Some college but no degree,White,,Suburban community,,18,"Libertarian Party,Independent",,5054847
4/20/18 0:17,4/20/18 0:21,IP Address,100,253,TRUE,4/20/18 0:21,R_6sCkyGaoXzQshi1,anonymous,EN,"I consent, begin the study",A1LTV9MGGQCIT3,10020,,,,1,6,6,,,,,,,,Texas,Male,,Associate degree,White,,Suburban community,,38,Independent,,2824253
4/20/18 0:30,4/20/18 0:32,IP Address,100,126,TRUE,4/20/18 0:32,R_RE79kw1Bh1z9Chz,anonymous,EN,"I consent, begin the study",A3IUDRRKWXJKZN,10020,,,,1,7.7,9,,,,,,,,Oregon,Female,,Associate degree,Asian,,City or urban community,,23,Democratic party,,1242277
4/20/18 3:00,4/20/18 3:13,IP Address,100,771,TRUE,4/20/18 3:13,R_T6OvcOdsDu9Zzpv,anonymous,EN,"I consent, begin the study",A1EIKIHK12UDP0,10020,,,,1,7,3.5,,,,,,,"It took me a few moments to figure out what was meant by individual loan repayment rate, but from the language of the scenarios, it seems plain enough as written.",Maryland,Male,,Some college but no degree,"White,Black or African-American",,Suburban community,,49,Democratic party,,1024572
4/20/18 3:37,4/20/18 3:39,IP Address,100,116,TRUE,4/20/18 3:39,R_2zl2noKE96t2ZeD,anonymous,EN,"I consent, begin the study",A1QUBLZCONL4QD,10020,,,,1,9,1,,,,,,,,florida,Male,,Some college but no degree,Other (please specify):,,City or urban community,,39,Independent,,1833671
4/20/18 9:03,4/20/18 9:07,IP Address,100,191,TRUE,4/20/18 9:07,R_3nCvvSFKuD2HWFm,anonymous,EN,"I consent, begin the study",A5KQALJOAVPK9,10020,,,,1,5.1,8,,,,,,,,NY,Male,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,22,Independent,,9285217
4/20/18 9:09,4/20/18 9:11,IP Address,100,127,TRUE,4/20/18 9:11,R_3ISlYG7EH9XPJgV,anonymous,EN,"I consent, begin the study",A1XDVD860H3PX4,10020,,,,1,8.9,1.4,,,,,,,no,Massachusetts,Male,,Bachelor degree,White,,City or urban community,,36,Independent,,6989499
4/20/18 9:03,4/20/18 9:16,IP Address,100,784,TRUE,4/20/18 9:16,R_1lmBns1GzJ0C0Li,anonymous,EN,"I consent, begin the study",A2Z6EQWA4XJQGI,10020,,,,1,4,3,,,,,,,,FL,Female,,Bachelor degree,Asian,,Suburban community,,23,Democratic party,,7375282
4/20/18 9:23,4/20/18 9:27,IP Address,100,200,TRUE,4/20/18 9:27,R_2az8RwxplYhzEB2,anonymous,EN,"I consent, begin the study",A2L73JKDFWI0KJ,10020,,,,1,1,1,,,,,,,All was clear.,Florida,Female,,Some college but no degree,White,,Other (please specify):,Island town,59,Democratic party,,362127
4/20/18 9:29,4/20/18 9:30,IP Address,100,89,TRUE,4/20/18 9:30,R_81itudLKYDH62fn,anonymous,EN,"I consent, begin the study",A349HWV2Q572GJ,10020,,,,1,3,6.5,,,,,,,,California,Male,,Some college but no degree,White,,City or urban community,,36,Independent,,9607828
4/20/18 9:28,4/20/18 9:34,IP Address,100,364,TRUE,4/20/18 9:34,R_3pih3GbQORyyHyN,anonymous,EN,"I consent, begin the study",A3DFL72CC0P7UE,10020,,,,1,9,1,,,,,,,,NJ,Male,,Bachelor degree,White,,Suburban community,,63,Democratic party,,6205084
4/20/18 9:48,4/20/18 9:50,IP Address,100,71,TRUE,4/20/18 9:50,R_1jPorjdxDTdx2m1,anonymous,EN,"I consent, begin the study",A1BPTM04YTDWHC,10020,,,,1,9,1,,,,,,,,Oregon,Female,,Bachelor degree,White,,Suburban community,,27,Independent,,4653160
4/20/18 9:54,4/20/18 9:56,IP Address,100,88,TRUE,4/20/18 9:56,R_3JLd2affjF2C3wl,anonymous,EN,"I consent, begin the study",A3UPZ88FI1EJC,10020,,,,1,9,1,,,,,,,Nothing was confusing,Mississippi,Female,,Associate degree,White,,Rural community,,29,Republican Party,,6322451
4/20/18 9:56,4/20/18 9:58,IP Address,100,115,TRUE,4/20/18 9:58,R_C2J1duJzXBE215n,anonymous,EN,"I consent, begin the study",A2V62WISEA2AH7,10020,,,,1,7.5,4.9,,,,,,,,VA,Female,,Bachelor degree,Black or African-American,,Suburban community,,33,Independent,,8983666
4/20/18 9:57,4/20/18 9:59,IP Address,100,73,TRUE,4/20/18 9:59,R_RxbDRfHClZ1raP7,anonymous,EN,"I consent, begin the study",A1Q1JWXO7MOCCQ,10020,,,,1,1,3.8,,,,,,,,Virginia,Male,,Some college but no degree,White,,City or urban community,,24,"Republican Party,Independent",,9194645
4/20/18 10:02,4/20/18 10:04,IP Address,100,107,TRUE,4/20/18 10:04,R_2XchmjIxddBsrcK,anonymous,EN,"I consent, begin the study",A3FY6THWKRYN9M,10020,,,,1,2.9,8.2,,,,,,,No feedback,Minnesota,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,36,Independent,,5560663
4/20/18 10:19,4/20/18 10:21,IP Address,100,143,TRUE,4/20/18 10:21,R_1i4oljTqW6TeIvf,anonymous,EN,"I consent, begin the study",A21DPR9K4T7R3D,10020,,,,1,9,9,,,,,,,,New York,Female,,Bachelor degree,White,,City or urban community,,33,Democratic party,,9462403
4/20/18 10:26,4/20/18 10:27,IP Address,100,64,TRUE,4/20/18 10:27,R_1gCGgl4pRWfpXwo,anonymous,EN,"I consent, begin the study",A3H8M155NBFE1L,10020,,,,1,9,9,,,,,,,,Connecticut,Male,,Bachelor degree,White,,Suburban community,,29,Democratic party,,8548720
4/20/18 10:29,4/20/18 10:31,IP Address,100,111,TRUE,4/20/18 10:31,R_2QtGsZDsLc3dzF3,anonymous,EN,"I consent, begin the study",A2KWCXCRDFYBPR,10020,,,,1,9,1,,,,,,,,Ohio ,Female,,Some college but no degree,White,,City or urban community,,30,Republican Party,,3576871
4/20/18 10:54,4/20/18 10:56,IP Address,100,114,TRUE,4/20/18 10:56,R_2fu92nWOCpkLNyV,anonymous,EN,"I consent, begin the study",A55TVOL4JWIAY,10020,,,,1,9,2.9,,,,,,,No feedback.,Michigan,Female,,Bachelor degree,White,,City or urban community,,25,Independent,,1748785
4/20/18 11:47,4/20/18 11:49,IP Address,100,94,TRUE,4/20/18 11:49,R_11iimKJG7QGdA9d,anonymous,EN,"I consent, begin the study",ATD63C536IWJX,10020,,,,1,1,1,,,,,,,,California,Male,,Bachelor degree,White,,City or urban community,,26,Republican Party,,6046731
4/20/18 11:59,4/20/18 12:01,IP Address,100,140,TRUE,4/20/18 12:01,R_1nVGzezhX7ehqFZ,anonymous,EN,"I consent, begin the study",A3GXEJ6VWRXBXW,10020,,,,1,9,1,,,,,,,,NJ,Male,,Bachelor degree,White,,Suburban community,,39,Republican Party,,8264624
4/20/18 12:06,4/20/18 12:08,IP Address,100,158,TRUE,4/20/18 12:08,R_2rHMif94XJEHtaj,anonymous,EN,"I consent, begin the study",AB2AZU8WE9OP7,10020,,,,1,9,1.6,,,,,,,No,Colorado ,Female,,Some college but no degree,White,,City or urban community,,29,Democratic party,,5440242
4/20/18 12:46,4/20/18 12:50,IP Address,100,205,TRUE,4/20/18 12:50,R_3m3N150jaBKZd2P,anonymous,EN,"I consent, begin the study",AD3176YJTD639,10020,,,,1,5,1,,,,,,,"I don't care about the split, the interest rate is crazy.",Texas,Female,,Associate degree,White,,Rural community,,53,Independent,,6437703
4/20/18 12:48,4/20/18 13:04,IP Address,100,977,TRUE,4/20/18 13:04,R_8i8iZVbfkoUHiCZ,anonymous,EN,"I consent, begin the study",A10V73ANM5HV2A,10020,,,,1,9,1,,,,,,,,kentucky,Female,,Some college but no degree,White,,Rural community,,36,Democratic party,,354281
4/20/18 13:07,4/20/18 13:13,IP Address,100,370,TRUE,4/20/18 13:13,R_pFR4S2vrFvf5VIJ,anonymous,EN,"I consent, begin the study",AM03OFEBTZ4EV,10020,,,,1,9,5,,,,,,,Everything was fine.,Illinois,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,59,Independent,,356168
4/20/18 14:10,4/20/18 14:12,IP Address,100,137,TRUE,4/20/18 14:12,R_Q6A8K2Ur0qRmYU1,anonymous,EN,"I consent, begin the study",A3LNB2L5QCT1U0,10020,,,,1,1,8,,,,,,,,NY,Female,,Graduate degree,White,,Rural community,,,Democratic party,,23857
4/20/18 14:19,4/20/18 14:21,IP Address,100,121,TRUE,4/20/18 14:21,R_1IxZ2Ii2CHlT0KS,anonymous,EN,"I consent, begin the study",A2NB8NSI0PQOYT,10020,,,,1,9,3.1,,,,,,,,Pennsylvania,Female,,Some college but no degree,White,,Suburban community,,25,Democratic party,,3623866
4/20/18 14:47,4/20/18 14:49,IP Address,100,112,TRUE,4/20/18 14:49,R_3nPB3a0XpTdjMDa,anonymous,EN,"I consent, begin the study",A23N7M4VTXM99F,10020,,,,1,9,1,,,,,,,,TEXAS,Female,,Bachelor degree,White,,Suburban community,,69,Independent,,5644349
4/20/18 15:45,4/20/18 15:47,IP Address,100,70,TRUE,4/20/18 15:47,R_sFIuu89QqKPsJ2x,anonymous,EN,"I consent, begin the study",A1J6Z70T78B35V,10020,,,,1,9,1,,,,,,,no,nj,Female,,Associate degree,White,,Suburban community,,28,Democratic party,,2217367
4/20/18 16:12,4/20/18 16:14,IP Address,100,99,TRUE,4/20/18 16:14,R_WoqND1HAspqxbrP,anonymous,EN,"I consent, begin the study",A1DI4N5UXJQQ50,10020,,,,1,9,1,,,,,,,,maryland,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,41,Libertarian Party,,2476931
4/20/18 16:20,4/20/18 16:23,IP Address,100,191,TRUE,4/20/18 16:23,R_2PAUmjdhwIZK368,anonymous,EN,"I consent, begin the study",A11MBE6BNW5RDL,10020,,,,1,9,1,,,,,,,A11MBE6BNW5RDL,NC,Female,,Some college but no degree,White,,Rural community,,22,"Democratic party,Republican Party",,5238018
4/20/18 18:54,4/20/18 18:56,IP Address,100,125,TRUE,4/20/18 18:56,R_1OoZbjyJy9NSfNr,anonymous,EN,"I consent, begin the study",A5PSC4H0E4DZY,10020,,,,1,7.6,6.6,,,,,,,,Pennsylvania,Male,,Associate degree,White,,Suburban community,,27,Independent,,967173
4/20/18 19:39,4/20/18 19:44,IP Address,100,327,TRUE,4/20/18 19:44,R_BSdH01m2Uk8Cbmh,anonymous,EN,"I consent, begin the study",A2IZOZ95A980M9,10020,,,,1,9,8.3,,,,,,,No,Washington,Female,,Bachelor degree,White,,Suburban community,,43,Democratic party,,6186242
4/20/18 20:56,4/20/18 20:59,IP Address,100,159,TRUE,4/20/18 20:59,R_3pnYUIqrWhioHLL,anonymous,EN,"I consent, begin the study",A3EHW6DPEYDUYC,10020,,,,1,9,3.4,,,,,,,,missouri,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,32,Independent,,9396833
4/20/18 21:24,4/20/18 21:29,IP Address,100,305,TRUE,4/20/18 21:29,R_BPb960rNhxV7XmF,anonymous,EN,"I consent, begin the study",A2HZD7IDXG8B9I,10020,,,,1,2.2,3.5,,,,,,,"What the heck is the individual loan repayment rate? I didn't understand that factor, so my answers may not actually reflect how I felt about each scenario.",Arizona,Female,,Bachelor degree,White,,City or urban community,,29,Democratic party,,2104558
4/20/18 21:46,4/20/18 21:51,IP Address,100,277,TRUE,4/20/18 21:51,R_3eeNw58Ypy5B95b,anonymous,EN,"I consent, begin the study",AGB6VR06R0M03,10020,,,,1,9,3.6,,,,,,,,Florida,Female,,Some college but no degree,White,,Suburban community,,31,Libertarian Party,,6171001
4/20/18 22:14,4/20/18 22:17,IP Address,100,197,TRUE,4/20/18 22:17,R_2Ph4n7724J6N0Rc,anonymous,EN,"I consent, begin the study",AIY2BEOY1NEUU,10020,,,,1,6.9,3,,,,,,,none ,south carolina,Female,,Some college but no degree,Black or African-American,,Suburban community,,30,Democratic party,,4048464
4/20/18 22:28,4/20/18 22:31,IP Address,100,128,TRUE,4/20/18 22:31,R_OHwo2UJGVX4eKch,anonymous,EN,"I consent, begin the study",A18XD73BD1PYMH,10020,,,,1,9,2,,,,,,,,Oregon,Male,,Bachelor degree,White,,City or urban community,,34,Independent,,8813741
4/20/18 23:26,4/20/18 23:30,IP Address,100,225,TRUE,4/20/18 23:30,R_XvoMJqx7xBQGxUZ,anonymous,EN,"I consent, begin the study",A3PNCUDQAOHW8H,10020,,,,1,7,5.5,,,,,,,Perhaps explaining the payback rate thing to workers would help more,Tennessee,Female,,Some college but no degree,White,,Suburban community,,53,Republican Party,,927792
4/21/18 1:16,4/21/18 1:20,IP Address,100,191,TRUE,4/21/18 1:20,R_2zhzr6F4ThB2FBb,anonymous,EN,"I consent, begin the study",A2NZ5LDH3MM9GI,10020,,,,1,9,1,,,,,,,,Texas,Female,,Graduate degree,Asian,,"City or urban community,Suburban community",,25,Democratic party,,2540462
4/21/18 3:48,4/21/18 3:51,IP Address,100,157,TRUE,4/21/18 3:51,R_2BkZoP2hpsXbLnQ,anonymous,EN,"I consent, begin the study",A2SNIQ9FD2T58Z,10020,,,,1,7.9,1,,,,,,,,ny,Male,,Graduate degree,Asian,,Suburban community,,45,Green Party,,4447896
4/21/18 7:02,4/21/18 7:06,IP Address,100,188,TRUE,4/21/18 7:06,R_32OYjL8ehZudFbU,anonymous,EN,"I consent, begin the study",A1VY07XZ24960V,10020,,,,1,5.1,1,,,,,,,N/A,MISSISSIPPI,Female,,Some college but no degree,White,,Rural community,,34,Other (please specify):,NONE,8337435
4/21/18 7:41,4/21/18 7:45,IP Address,100,204,TRUE,4/21/18 7:45,R_264QFmN9TeHrSOg,anonymous,EN,"I consent, begin the study",A2V4OV3OM9XGIJ,10020,,,,1,9,6.1,,,,,,,none,GA,Female,,Graduate degree,Black or African-American,,Suburban community,,27,Independent,,7248925
4/21/18 8:55,4/21/18 8:57,IP Address,100,91,TRUE,4/21/18 8:57,R_1k2fceEYxckPsXF,anonymous,EN,"I consent, begin the study",AWOZ2RKUD815E,10020,,,,1,1,2.9,,,,,,,,GA,Female,,Graduate degree,White,,City or urban community,,26,Democratic party,,9246378
4/21/18 9:35,4/21/18 9:39,IP Address,100,277,TRUE,4/21/18 9:39,R_2By7e2KCN74lNS8,anonymous,EN,"I consent, begin the study",A2EMVARIDCIOKT,10020,,,,1,9,2,,,,,,,,Iowa,Female,,Some college but no degree,White,,Rural community,,57,Independent,,2936601
4/21/18 10:43,4/21/18 10:46,IP Address,100,168,TRUE,4/21/18 10:46,R_RW5MIIprjtKg6SR,anonymous,EN,"I consent, begin the study",A2BR4ASLXH925X,10020,,,,1,9,3.2,,,,,,,I don't know much about payback rates.,Utah,Female,,Bachelor degree,Other (please specify):,Mixed - White and asian-american,Suburban community,,28,Democratic party,,9882975
4/21/18 11:07,4/21/18 11:10,IP Address,100,170,TRUE,4/21/18 11:10,R_2ZTDl3wEGq5Xfcl,anonymous,EN,"I consent, begin the study",A11G1TGXX3YS24,10020,,,,1,9,1,,,,,,,,florida,Female,,Some college but no degree,White,,Suburban community,,67,Democratic party,,3086811
4/21/18 12:40,4/21/18 12:43,IP Address,100,178,TRUE,4/21/18 12:43,R_2E5gXF9AqM0LcDS,anonymous,EN,"I consent, begin the study",A1BP6VXNXUA0Q6,10020,,,,1,1,1,,,,,,,,ohio,Female,,Associate degree,Black or African-American,,City or urban community,,49,Democratic party,,8727724
4/21/18 13:00,4/21/18 13:02,IP Address,100,156,TRUE,4/21/18 13:03,R_z6C9MRXOYgOIJNf,anonymous,EN,"I consent, begin the study",A35JSKF77TIQBG,10020,,,,1,5,2.8,,,,,,,More detail as to why the money was being split in those ways ,Texas,Female,,Bachelor degree,"Spanish, Hispanic, or Latino",,City or urban community,,40,Republican Party,,8878715
4/21/18 15:52,4/21/18 15:54,IP Address,100,94,TRUE,4/21/18 15:54,R_3PAdIYQwubGtDmN,anonymous,EN,"I consent, begin the study",A1E6F4QKK5XXKO,10020,,,,1,1.1,5.1,,,,,,,easy. thank you,CA,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,33,Democratic party,,9518110
4/19/18 14:19,4/19/18 14:20,IP Address,100,55,TRUE,4/19/18 14:20,R_5uRDWwhqALaoCQN,anonymous,EN,"I consent, begin the study",A4GXHVTRGW5P8,10020,,,,1.1,8.1,5.1,,,,,,,,NC,Female,,Some college but no degree,White,,Rural community,,22,Independent,,3457426
4/19/18 18:04,4/19/18 18:07,IP Address,100,189,TRUE,4/19/18 18:07,R_9n28z0OcnhxQz3b,anonymous,EN,"I consent, begin the study",A16DTVVNJJFHFL,10020,,,,1.1,8.7,1.3,,,,,,,None.,Idaho,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,38,Independent,,9147081
4/19/18 18:33,4/19/18 18:34,IP Address,100,88,TRUE,4/19/18 18:34,R_1C7tzygCjdzch7Y,anonymous,EN,"I consent, begin the study",A129BSU2ZO1R0U,10020,,,,1.1,9,2.2,,,,,,,,WA,Male,,Associate degree,White,,Suburban community,,29,Independent,,2915909
4/19/18 19:18,4/19/18 19:20,IP Address,100,125,TRUE,4/19/18 19:20,R_1GV6RGpJiGHBFak,anonymous,EN,"I consent, begin the study",A1OSD93NFS2NML,10020,,,,1.1,2.7,7.7,,,,,,,,Michigan,Female,,Bachelor degree,White,,Rural community,,29,Republican Party,,7799230
4/20/18 19:50,4/20/18 19:57,IP Address,100,425,TRUE,4/20/18 19:57,R_bJfdwcL27A3sPVT,anonymous,EN,"I consent, begin the study",A37O1W3434JMMY,10020,,,,1.1,7.2,4.1,,,,,,,,ohio,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,43,Independent,,7903073
4/21/18 8:37,4/21/18 8:40,IP Address,100,169,TRUE,4/21/18 8:40,R_211eEG7rHmhT9BE,anonymous,EN,"I consent, begin the study",A1M8J67WEKHS4R,10020,,,,1.1,2,1,,,,,,,Everything was clear.,California,Male,,Graduate degree,White,,Suburban community,,58,Democratic party,,6932122
4/19/18 14:17,4/19/18 14:19,IP Address,100,115,TRUE,4/19/18 14:19,R_1nUPCUMpMAFIKsE,anonymous,EN,"I consent, begin the study",A1YI1H05AQ3ING,10020,,,,1.2,9,3.6,,,,,,,,Michigan,Male,,Bachelor degree,White,,Suburban community,,30,Republican Party,,6008530
4/19/18 18:35,4/19/18 18:38,IP Address,100,147,TRUE,4/19/18 18:38,R_2UVDvFNSo2BWwm6,anonymous,EN,"I consent, begin the study",A1YXJR7PNV16LV,10020,,,,1.2,5,4.8,,,,,,,,Pennsylvania ,Female,,Bachelor degree,White,,Suburban community,,54,Democratic party,,8769236
4/19/18 22:03,4/19/18 22:06,IP Address,100,149,TRUE,4/19/18 22:06,R_2fe5S37abm72kYZ,anonymous,EN,"I consent, begin the study",A3PBLWJ6MWXJJH,10020,,,,1.2,4,5.5,,,,,,,none,illinois,Male,,Bachelor degree,White,,Rural community,,39,Independent,,1982914
4/21/18 10:51,4/21/18 10:52,IP Address,100,82,TRUE,4/21/18 10:52,R_29izHdOakv1ubap,anonymous,EN,"I consent, begin the study",A5N4AMMLOVZNS,10020,,,,1.3,8,1.6,,,,,,,,fl,Female,,Some college but no degree,Asian,,City or urban community,,31,Democratic party,,3019720
4/19/18 19:07,4/19/18 19:12,IP Address,100,287,TRUE,4/19/18 19:12,R_2Sejcc9UWLfQQZ7,anonymous,EN,"I consent, begin the study",A1WSOTCDQPVWTM,10020,,,,1.4,8.1,5.7,,,,,,,,tennessee,Female,,Some college but no degree,White,,Suburban community,,23,Independent,,2758278
4/19/18 19:50,4/19/18 19:51,IP Address,100,58,TRUE,4/19/18 19:51,R_12DTqqVZKd4Lwn1,anonymous,EN,"I consent, begin the study",A3SXV3VD8DJ0YX,10020,,,,1.4,8.2,2.4,,,,,,,n/a,New York,Male,,Bachelor degree,Asian,,Suburban community,,25,Democratic party,,456517
4/19/18 21:00,4/19/18 21:02,IP Address,100,133,TRUE,4/19/18 21:02,R_3ITerWcODq6YTG1,anonymous,EN,"I consent, begin the study",A2TZNQHO2XAV3M,10020,,,,1.4,3.3,8,,,,,,,,California,Male,,Bachelor degree,White,,City or urban community,,47,Democratic party,,3255931
4/20/18 9:06,4/20/18 9:07,IP Address,100,58,TRUE,4/20/18 9:07,R_2aLZkaJqqO2EUVa,anonymous,EN,"I consent, begin the study",A2B3R4VUNI0Y1,10020,,,,1.4,8.9,4.1,,,,,,,,FL,Male,,Associate degree,White,,City or urban community,,31,Democratic party,,6021391
4/19/18 16:10,4/19/18 16:11,IP Address,100,76,TRUE,4/19/18 16:11,R_3KZ6sEYGf93Gc3r,anonymous,EN,"I consent, begin the study",AZIAQJWXTSFUX,10020,,,,1.5,5.8,8.5,,,,,,,NOT SURE I UNDERSTOOD EXACTLY BUT DID MY BEST,NORTH CAROLINA,Male,,Bachelor degree,White,,Suburban community,,40,Republican Party,,2295992
4/20/18 1:13,4/20/18 1:17,IP Address,100,247,TRUE,4/20/18 1:17,R_2dMRCapz0evbDnw,anonymous,EN,"I consent, begin the study",A3T6J777D92ALI,10020,,,,1.5,7.5,4.1,,,,,,,,new york,Female,,Some college but no degree,Black or African-American,,City or urban community,,40,Democratic party,,4787820
4/20/18 20:15,4/20/18 20:16,IP Address,100,59,TRUE,4/20/18 20:16,R_1cYUXAHu1Ty3q67,anonymous,EN,"I consent, begin the study",A1OBDTWFQMDXJB,10020,,,,1.5,2.7,7.8,,,,,,,no,pa,Male,,Bachelor degree,White,,Suburban community,,28,Democratic party,,5311955
4/21/18 6:06,4/21/18 6:09,IP Address,100,175,TRUE,4/21/18 6:09,R_ptNm3k4RfWh826l,anonymous,EN,"I consent, begin the study",ac2r7ac4m5mg2,10020,,,,1.5,6.4,1.9,,,,,,,not fair because of race,oklahoma,Female,,Some college but no degree,White,,Rural community,,49,Democratic party,,3639406
4/19/18 17:21,4/19/18 17:23,IP Address,100,177,TRUE,4/19/18 17:23,R_2zhVcZTIQzE455P,anonymous,EN,"I consent, begin the study",AMJR9KZPU2B85,10020,,,,1.6,5.1,6.1,,,,,,,no,Michigan,Male,,Some college but no degree,White,,Suburban community,,34,Democratic party,,692369
4/19/18 16:33,4/19/18 16:36,IP Address,100,194,TRUE,4/19/18 16:36,R_3fCrVCYppyNbxcz,anonymous,EN,"I consent, begin the study",A2R39DERZPZQDN,10020,,,,1.7,3.9,3.7,,,,,,,It was clear not confusing at all.,Pennsylvania,Male,,Some college but no degree,Black or African-American,,City or urban community,,22,Independent,,7268579
4/19/18 14:26,4/19/18 14:27,IP Address,100,61,TRUE,4/19/18 14:27,R_2uUrxJCfP4sRqb7,anonymous,EN,"I consent, begin the study",A3SNYAOYXWIBZ1,10020,,,,1.8,6.1,4.2,,,,,,,,New York,Male,,Some college but no degree,Black or African-American,,Suburban community,,21,Democratic party,,2661277
4/19/18 21:23,4/19/18 21:27,IP Address,100,270,TRUE,4/19/18 21:27,R_szcLi53YKIxUnvP,anonymous,EN,"I consent, begin the study",A3QAHF4UUBM7ZO,10020,,,,1.8,7.1,5.1,,,,,,,Yes. Thanks.,Florida,Female,,Some college but no degree,Black or African-American,,City or urban community,,24,Democratic party,,6565341
4/20/18 12:18,4/20/18 12:19,IP Address,100,65,TRUE,4/20/18 12:19,R_8nYRji2E1IIzorf,anonymous,EN,"I consent, begin the study",A2KL106W7R42J2,10020,,,,1.8,3.1,8.6,,,,,,,,California,Male,,Associate degree,Asian,,Suburban community,,21,Libertarian Party,,7561077
4/19/18 15:22,4/19/18 15:24,IP Address,100,91,TRUE,4/19/18 15:24,R_3n8gsJzuyrezhhX,anonymous,EN,"I consent, begin the study",A39WQ7WY9N4SZE,10020,,,,1.9,5.1,2.2,,,,,,,,Louisiana,Female,,Some college but no degree,White,,Suburban community,,40,Independent,,8839657
4/19/18 23:15,4/19/18 23:16,IP Address,100,102,TRUE,4/19/18 23:16,R_1dGJ9j6Fjaj2NNT,anonymous,EN,"I consent, begin the study",AV980AVXXFSMA,10020,,,,1.9,8.2,1,,,,,,,,MD,Male,,Bachelor degree,Black or African-American,,City or urban community,,22,Democratic party,,3141639
4/20/18 9:30,4/20/18 9:32,IP Address,100,124,TRUE,4/20/18 9:32,R_3aZUm7h2AKC9fZ7,anonymous,EN,"I consent, begin the study",A14AM07AD1YJZP,10020,,,,1.9,8.1,7.2,,,,,,,An explanation of payback rate would be nice.,California,Male,,Graduate degree,White,,Suburban community,,40,Independent,,8563728
4/20/18 9:36,4/20/18 9:38,IP Address,100,109,TRUE,4/20/18 9:38,R_1mJ0CYxtfjzwR3p,anonymous,EN,"I consent, begin the study",AR4UT0KDQ6PM3,10020,,,,1.9,8.4,6.7,,,,,,,,California,Female,,Associate degree,White,,Suburban community,,40,Republican Party,,9143708
4/21/18 9:26,4/21/18 9:28,IP Address,100,111,TRUE,4/21/18 9:28,R_RIXgrVaZ3A7T9UR,anonymous,EN,"I consent, begin the study",A1IEG4O5KSM5XI,10020,,,,1.9,8.5,2.8,,,,,,,,New York,Female,,Bachelor degree,White,,Rural community,,36,Democratic party,,8910828
4/19/18 14:02,4/19/18 14:04,IP Address,100,100,TRUE,4/19/18 14:04,R_3D541iMx50Ll4tl,anonymous,EN,"I consent, begin the study",A265YVS68WFFPQ,10020,,,,2,9,2.5,,,,,,,,California,Female,,Bachelor degree,White,,Suburban community,,27,Democratic party,,6863856
4/19/18 14:20,4/19/18 14:22,IP Address,100,133,TRUE,4/19/18 14:22,R_1ePrA4oFS7qz5d6,anonymous,EN,"I consent, begin the study",A1TP8A80TXLRVK,10020,,,,2,3,5,,,,,,,,TN,Male,,Some college but no degree,White,,City or urban community,,30,Independent,,6079247
4/19/18 16:59,4/19/18 17:03,IP Address,100,198,TRUE,4/19/18 17:03,R_3Pq4dbBWBjfYKH0,anonymous,EN,"I consent, begin the study",A2N9AKAOR17XB3,10020,,,,2,7.9,8,,,,,,,I believe that there is a lot more background checking that goes into making the final decision on these type of issues. I think the fiscal aspect gets overlooked in a lot of these cases and what may seem unfair is actually a fair decision based on the results of these background checks.,California,Male,,Associate degree,"Spanish, Hispanic, or Latino",,City or urban community,,69,Republican Party,,578144
4/19/18 17:33,4/19/18 17:36,IP Address,100,174,TRUE,4/19/18 17:36,R_1po3Iwt66Rl9tcw,anonymous,EN,"I consent, begin the study",A3DTGOUNCVPLO8,10020,,,,2,3.5,8.2,,,,,,,No. Great survey. ,California ,Male,,Bachelor degree,White,,Suburban community,,31,Independent,,3518837
4/19/18 19:54,4/19/18 19:57,IP Address,100,202,TRUE,4/19/18 19:57,R_1hA6tfYZB82Aa2h,anonymous,EN,"I consent, begin the study",A3D3X3OH3EXBTM,10020,,,,2,9,7,,,,,,,,Illinois,Female,,Bachelor degree,White,,City or urban community,,46,Democratic party,,2198999
4/19/18 20:03,4/19/18 20:06,IP Address,100,204,TRUE,4/19/18 20:06,R_a4Qvvz3embVThFT,anonymous,EN,"I consent, begin the study",A19J0TS8RU6QQ5,10020,,,,2,4.1,7,,,,,,,,Maine,Female,,Some college but no degree,White,,City or urban community,,36,Republican Party,,4759948
4/20/18 9:05,4/20/18 9:08,IP Address,100,189,TRUE,4/20/18 9:08,R_1qUvUENrCXrkMY1,anonymous,EN,"I consent, begin the study",A20OWTH2P55UO7,10020,,,,2,8.3,2,,,,,,,,Illinois,Male,,Bachelor degree,White,,City or urban community,,29,Republican Party,,5780086
4/20/18 9:36,4/20/18 9:42,IP Address,100,345,TRUE,4/20/18 9:42,R_SP1Uk0P8Cxgcvg5,anonymous,EN,"I consent, begin the study",A2TN5NSHC2BZ12,10020,,,,2,5,3,,,,,,,,California,Female,,Bachelor degree,Asian,,Suburban community,,32,Democratic party,,1475384
4/20/18 10:00,4/20/18 10:02,IP Address,100,88,TRUE,4/20/18 10:02,R_eCLBAuHKUWVCmRj,anonymous,EN,"I consent, begin the study",A3RV4WWJP2B68E,10020,,,,2,6.7,9,,,,,,,,md,Male,,Graduate degree,White,,City or urban community,,28,Democratic party,,896806
4/20/18 12:35,4/20/18 12:48,IP Address,100,801,TRUE,4/20/18 12:49,R_22SrjBXmVQ3nHYO,anonymous,EN,"I consent, begin the study",A30D53GQS972MM,10020,,,,2,5,7.5,,,,,,,,Oregon,Female,,Bachelor degree,White,,Suburban community,,35,Democratic party,,1035617
4/20/18 19:24,4/20/18 19:28,IP Address,100,183,TRUE,4/20/18 19:28,R_2sZ9DYVO5SkONNT,anonymous,EN,"I consent, begin the study",A1RF7T0DE51BKN,10020,,,,2,9,8,,,,,,,no comments,Louisiana,Male,,Bachelor degree,Black or African-American,,Suburban community,,39,Democratic party,,1343118
4/20/18 21:08,4/20/18 21:11,IP Address,100,199,TRUE,4/20/18 21:11,R_DvLqib1Yy1Xe8eZ,anonymous,EN,"I consent, begin the study",A24YQBTDN168CB,10020,,,,2,8,9,,,,,,,,Connecticut,Male,,Some college but no degree,White,,City or urban community,,22,Democratic party,,7302591
4/21/18 13:52,4/21/18 13:54,IP Address,100,106,TRUE,4/21/18 13:54,R_1nUd7LjsditnqsZ,anonymous,EN,"I consent, begin the study",A2Y3NL6DGRU8GC•ÄÉ,10020,,,,2,3.5,8.3,,,,,,,,nevada,Male,,Bachelor degree,White,,Suburban community,,34,Democratic party,,2040433
4/19/18 14:32,4/19/18 14:33,IP Address,100,69,TRUE,4/19/18 14:33,R_Oe5ttJZoAzvUFsB,anonymous,EN,"I consent, begin the study",A2GZNOA5CIVKUB,10020,,,,2.1,7.2,5.9,,,,,,,no.,Michigan ,Female,,Associate degree,White,,City or urban community,,24,Democratic party,,980805
4/19/18 16:02,4/19/18 16:04,IP Address,100,148,TRUE,4/19/18 16:04,R_1nOMTiKvpV6iVHq,anonymous,EN,"I consent, begin the study",A3E0H0M8H5SJ4G,10020,,,,2.1,8.2,3.5,,,,,,,,Nevada,Female,,Some college but no degree,Asian,,Suburban community,,26,"Democratic party,Independent",,1547824
4/19/18 16:56,4/19/18 16:57,IP Address,100,97,TRUE,4/19/18 16:57,R_1rv2nnMWOnMWSQR,anonymous,EN,"I consent, begin the study",A3RWXV4DHZSE87,10020,,,,2.1,5.1,7.9,,,,,,,None,California,Female,,Bachelor degree,"Asian,Asian-American",,City or urban community,,28,Democratic party,,7460199
4/19/18 17:14,4/19/18 17:17,IP Address,100,145,TRUE,4/19/18 17:17,R_1MQj9Bv74TsB5Jy,anonymous,EN,"I consent, begin the study",A3F79JQWFB73SU,10020,,,,2.1,9,2.6,,,,,,,No,Ohio,Female,,Some college but no degree,White,,Rural community,,26,Republican Party,,4650742
4/19/18 18:32,4/19/18 18:35,IP Address,100,198,TRUE,4/19/18 18:35,R_8vLLZyjh3sqxdMR,anonymous,EN,"I consent, begin the study",AG2YM9OWQP690,10020,,,,2.2,9,8.6,,,,,,,Everything was fine,Pa,Female,,Bachelor degree,White,,Suburban community,,43,Republican Party,,9920062
4/20/18 10:55,4/20/18 10:57,IP Address,100,170,TRUE,4/20/18 10:57,R_2WUMGo3gQtK3I5c,anonymous,EN,"I consent, begin the study",A2ZUCKYJE4DPV7,10020,,,,2.2,5.1,2.5,,,,,,,,CA,Male,,Some college but no degree,American Indian or Alaskan Native,,City or urban community,,24,Democratic party,,3703924
4/19/18 15:10,4/19/18 15:11,IP Address,100,100,TRUE,4/19/18 15:11,R_1E0R8DgVbYCmja2,anonymous,EN,"I consent, begin the study",A1OXF4LLPO4A9U,10020,,,,2.4,5.1,4.3,,,,,,,,North Carolina,Male,,Bachelor degree,White,,Rural community,,38,Independent,,2834033
4/19/18 18:30,4/19/18 18:31,IP Address,100,110,TRUE,4/19/18 18:31,R_DGAZjfLDyqONIGJ,anonymous,EN,"I consent, begin the study",A32F0GI5A5W1JG,10020,,,,2.4,7.3,7.1,,,,,,,,Texas,Female,,Bachelor degree,White,,City or urban community,,23,Democratic party,,9065841
4/19/18 21:17,4/19/18 21:20,IP Address,100,135,TRUE,4/19/18 21:20,R_xc213CGfKifgz2F,anonymous,EN,"I consent, begin the study",A69RUK0SZV067,10020,,,,2.4,3.5,2.2,,,,,,,,oh,Male,,Associate degree,White,,Suburban community,,35,Independent,,1228957
4/20/18 5:51,4/20/18 5:53,IP Address,100,145,TRUE,4/20/18 5:53,R_BJsPeTSKOnAklbz,anonymous,EN,"I consent, begin the study",A34O3GY189A0T5,10020,,,,2.4,9,1.9,,,,,,,,New Jersey,Female,,Some college but no degree,White,,Suburban community,,37,Republican Party,,994026
4/20/18 9:08,4/20/18 9:10,IP Address,100,108,TRUE,4/20/18 9:10,R_31sij8wrWkJtK3D,anonymous,EN,"I consent, begin the study",A99XFZJQZBRU7,10020,,,,2.4,5.6,7,,,,,,,,Texas,Male,,Some college but no degree,White,,Suburban community,,24,Independent,,6584064
4/20/18 10:28,4/20/18 10:29,IP Address,100,109,TRUE,4/20/18 10:29,R_3G8JLUNQWzPkgDQ,anonymous,EN,"I consent, begin the study",A2VNK2H6USLQTK,10020,,,,2.5,5.7,3.2,,,,,,,,Tennessee,Female,,Some college but no degree,Asian,,Suburban community,,56,Republican Party,,7091351
4/20/18 19:19,4/20/18 19:21,IP Address,100,124,TRUE,4/20/18 19:21,R_vdZArBdEYdOdJzr,anonymous,EN,"I consent, begin the study",A1IFET2RUQMSGR,10020,,,,2.5,9,7.2,,,,,,,,Missouri,Male,,Some college but no degree,White,,Suburban community,,34,Republican Party,,787045
4/20/18 19:41,4/20/18 19:43,IP Address,100,147,TRUE,4/20/18 19:43,R_9SpFKQm8oFoQ2DD,anonymous,EN,"I consent, begin the study",A2XV0FG8SHUZVJ,10020,,,,2.5,3.2,9,,,,,,,,Mi,Male,,Graduate degree,White,,Suburban community,,42,Republican Party,,9958887
4/21/18 9:49,4/21/18 9:50,IP Address,100,49,TRUE,4/21/18 9:50,R_1Qu67f7E9NPnSOX,anonymous,EN,"I consent, begin the study",A33FSJRW7E1XVV,10020,,,,2.5,4,7.6,,,,,,,,Colorado,Male,,Less than high school degree,White,,Rural community,,28,Independent,,439764
4/20/18 9:06,4/20/18 9:09,IP Address,100,128,TRUE,4/20/18 9:09,R_2CIADigirv9iAa4,anonymous,EN,"I consent, begin the study",A1ROEDVMTO9Y3X,10020,,,,2.6,6.9,4,,,,,,,,fl,Female,,Some college but no degree,White,,Suburban community,,49,Democratic party,,7757024
4/19/18 19:23,4/19/18 19:25,IP Address,100,82,TRUE,4/19/18 19:25,R_2CIJomplGXaDwrx,anonymous,EN,"I consent, begin the study",AHA0PGTK8TPFF,10020,,,,2.7,3.6,3.1,,,,,,,no,New Jersey,Male,,Bachelor degree,White,,Suburban community,,46,Republican Party,,6665874
4/20/18 9:00,4/20/18 9:01,IP Address,100,76,TRUE,4/20/18 9:01,R_1LhDzDlQLQ9UCIc,anonymous,EN,"I consent, begin the study",AAXSRTMSUV8WG,10020,,,,2.7,6.9,8.1,,,,,,,,Pennsylvania,Male,,Graduate degree,White,,City or urban community,,26,Libertarian Party,,5805794
4/21/18 14:23,4/21/18 14:28,IP Address,100,282,TRUE,4/21/18 14:28,R_2ztJ9w4Mn7cXiuF,anonymous,EN,"I consent, begin the study",A27OGR8XDNXFJN,10020,,,,2.8,8.4,3.4,,,,,,,none,texas,Male,,Graduate degree,White,,Rural community,,39,Republican Party,,6268558
4/19/18 18:54,4/19/18 18:57,IP Address,100,178,TRUE,4/19/18 18:57,R_1K1rlvkiseSDDbG,anonymous,EN,"I consent, begin the study",A2BGRGVU9HG0C6,10020,,,,2.9,9,2.6,,,,,,,None,Louisiana,Female,,Some college but no degree,Black or African-American,,Rural community,,43,Independent,,5135477
4/19/18 19:52,4/19/18 19:55,IP Address,100,150,TRUE,4/19/18 19:55,R_yECpJM7E99Tk7Xb,anonymous,EN,"I consent, begin the study",A3P7MHT0XKHRRA,10020,,,,2.9,3,9,,,,,,,,FL,Female,,Bachelor degree,White,,Suburban community,,60,Other (please specify):,Libertarian,3783994
4/19/18 19:59,4/19/18 20:01,IP Address,100,142,TRUE,4/19/18 20:01,R_3qNZJNeoRwJ5OHN,anonymous,EN,"I consent, begin the study",A5E2P5F1AXYZ1,10020,,,,2.9,4.1,8.7,,,,,,,,Michigan,Female,,Bachelor degree,White,,Suburban community,,49,Independent,,7889260
4/19/18 21:19,4/19/18 21:21,IP Address,100,117,TRUE,4/19/18 21:21,R_1FxpAZmiOxjdRYi,anonymous,EN,"I consent, begin the study",A25J513N1UILIV,10020,,,,2.9,9,8.2,,,,,,,,KS,Male,,Graduate degree,White,,Suburban community,,29,Republican Party,,4934329
4/21/18 8:04,4/21/18 8:08,IP Address,100,247,TRUE,4/21/18 8:08,R_2qrDyHG7J463SF6,anonymous,EN,"I consent, begin the study",A1BE65I3AW2ZQX,10020,,,,2.9,9,1.8,,,,,,,It was ok. I guess I would do a sliding scale under ever question though.,Montana,Female,,Associate degree,White,,Suburban community,,31,"Republican Party,Independent",,1055067
4/19/18 14:04,4/19/18 14:06,IP Address,100,132,TRUE,4/19/18 14:06,R_71Zm50vWYksdelX,anonymous,EN,"I consent, begin the study",ANCCKNF1DKRZO,10020,,,,3,4,7,,,,,,,none,Pennsylvania,Female,,Graduate degree,Black or African-American,,City or urban community,,41,Democratic party,,9405825
4/19/18 15:25,4/19/18 15:29,IP Address,100,195,TRUE,4/19/18 15:29,R_ApzbjnmCXLk8Gk1,anonymous,EN,"I consent, begin the study",A321UTTHJSC5PO,10020,,,,3,9,5,,,,,,,NONE,Texas,Male,,Bachelor degree,White,,Suburban community,,71,Independent,,8047585
4/19/18 17:10,4/19/18 17:20,IP Address,100,593,TRUE,4/19/18 17:20,R_1g5hth79nHqjWhb,anonymous,EN,"I consent, begin the study",A3CWEN6Y21V7TL,10020,,,,3,7,3,,,,,,,"It wasn't clear to me at all what ""loan repayment rate"" was intended to mean. If it means A was obligated to repay ALL of the funds lent to him (and B was obligated to only pay 20% of the total lent to him), the numbers in the slider questions don't make any sense mathematically.",PA,Female,,Some college but no degree,White,,Suburban community,,69,Independent,,9130089
4/19/18 20:11,4/19/18 20:15,IP Address,100,238,TRUE,4/19/18 20:15,R_3nxyMQzxzOfzIBE,anonymous,EN,"I consent, begin the study",ABY8HBSW12OAP,10020,,,,3,4.1,5,,,,,,,next time explain in clearer terms what Repayment Rate means,California,Male,,Bachelor degree,Asian,,Suburban community,,57,Republican Party,,8049511
4/19/18 22:16,4/19/18 22:23,IP Address,100,416,TRUE,4/19/18 22:23,R_3oBetaEkAhlqKpB,anonymous,EN,"I consent, begin the study",AQNHYRVNTR8KP,10020,,,,3,9,8,,,,,,,No feedback.,CA,Female,,Bachelor degree,Asian-American,,Suburban community,,48,Democratic party,,5393551
4/20/18 18:50,4/20/18 18:53,IP Address,100,169,TRUE,4/20/18 18:53,R_31Ktc0J0byyJOY5,anonymous,EN,"I consent, begin the study",A13G80LP9PAUQB,10020,,,,3,3,8,,,,,,,Everything was clear and easy to understand. Thanks.,Missouri,Male,,Graduate degree,White,,City or urban community,,38,Republican Party,,7697484
4/20/18 19:21,4/20/18 19:23,IP Address,100,119,TRUE,4/20/18 19:23,R_wXH1gQWOMfO4qo9,anonymous,EN,"I consent, begin the study",AQMR7KXKZ7V4Z,10020,,,,3,4.2,7.9,,,,,,,no,texas,Male,,Some college but no degree,White,,Suburban community,,31,Democratic party,,2047854
4/20/18 19:59,4/20/18 20:01,IP Address,100,142,TRUE,4/20/18 20:01,R_3s6Q0pS6uZJgUi0,anonymous,EN,"I consent, begin the study",A3EG6YEKPXRBJO,10020,,,,3,4.5,9,,,,,,,no,Nebraska,Female,,Some college but no degree,White,,Suburban community,,50,Democratic party,,3868662
4/19/18 14:01,4/19/18 14:02,IP Address,100,79,TRUE,4/19/18 14:02,R_Uo9zBdTEIDF5L0t,anonymous,EN,"I consent, begin the study",AI4AO0O0WIJF7,10020,,,,3.1,4.1,7.8,,,,,,,,AZ,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,43,Independent,,3357299
4/19/18 15:48,4/19/18 15:50,IP Address,100,111,TRUE,4/19/18 15:50,R_3qP7VnvRRmh684q,anonymous,EN,"I consent, begin the study",ATEMBNZL0N2JR,10020,,,,3.1,4,7,,,,,,,N/A,California,Male,,Bachelor degree,Asian-American,,Suburban community,,33,Independent,,4422857
4/20/18 11:44,4/20/18 11:45,IP Address,100,84,TRUE,4/20/18 11:45,R_2qxWhvZZguVcmXs,anonymous,EN,"I consent, begin the study",AEBMA5BAWFBMJ,10020,,,,3.1,8.1,9,,,,,,,,Wisconsin,Female,,Bachelor degree,White,,Rural community,,35,Libertarian Party,,7170021
4/21/18 15:09,4/21/18 15:12,IP Address,100,181,TRUE,4/21/18 15:12,R_1JPlW32jnxFvMTD,anonymous,EN,"I consent, begin the study",A8PWKKQ2I36S2,10020,,,,3.1,7.9,3.1,,,,,,,,TX,Male,,"High school degree or equivalent (e.g., GED)","Spanish, Hispanic, or Latino",,Suburban community,,31,Independent,,1751052
4/19/18 14:03,4/19/18 14:06,IP Address,100,157,TRUE,4/19/18 14:06,R_2P72iTr91reOaJ9,anonymous,EN,"I consent, begin the study",A1YBX7P5PY8LL,10020,,,,3.2,6.6,7.7,,,,,,,,Massachusetts,Male,,Graduate degree,White,,Suburban community,,35,Democratic party,,6796161
4/19/18 14:46,4/19/18 14:48,IP Address,100,102,TRUE,4/19/18 14:48,R_s5wHYFXXt8zQTG9,anonymous,EN,"I consent, begin the study",A2RWLFIP23FZA7,10020,,,,3.2,7.6,3.4,,,,,,,,New York,Male,,Bachelor degree,Asian,,City or urban community,,28,Independent,,8855652
4/19/18 23:00,4/19/18 23:02,IP Address,100,130,TRUE,4/19/18 23:02,R_AcITageyGFhdeFP,anonymous,EN,"I consent, begin the study",A29MM5HLR1AJSV,10020,,,,3.2,8.5,4.3,,,,,,,everything  was good,PA,Female,,Some college but no degree,White,,Suburban community,,20,Democratic party,,4733578
4/19/18 18:16,4/19/18 18:18,IP Address,100,120,TRUE,4/19/18 18:18,R_2tKlGW1q9ZIroT9,anonymous,EN,"I consent, begin the study",A32NMMYGCIGG3J,10020,,,,3.4,9,3.5,,,,,,,no,mi,Female,,Some college but no degree,Black or African-American,,City or urban community,,20,Democratic party,,2478166
4/20/18 2:10,4/20/18 2:12,IP Address,100,120,TRUE,4/20/18 2:12,R_3GD1DDZOc2q9r0X,anonymous,EN,"I consent, begin the study",A3RKC05CTZRX2M,10020,,,,3.4,9,6.7,,,,,,,,Oklahoma,Male,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,32,Republican Party,,9508846
4/19/18 14:16,4/19/18 14:19,IP Address,100,147,TRUE,4/19/18 14:19,R_1MR5LACcN0MPTU6,anonymous,EN,"I consent, begin the study",A2L2O4DN8Q4LWR,10020,,,,3.5,8.7,7.2,,,,,,,no,Michigan,Female,,Some college but no degree,White,,Suburban community,,49,Democratic party,,3721570
4/19/18 14:37,4/19/18 14:39,IP Address,100,127,TRUE,4/19/18 14:39,R_2Sk3REqMbRQeXA2,anonymous,EN,"I consent, begin the study",A345EPTA0P1Z5J,10020,,,,3.6,3.8,6.3,,,,,,,,FL,Female,,Bachelor degree,White,,Suburban community,,26,Democratic party,,668947
4/19/18 18:07,4/19/18 18:11,IP Address,100,212,TRUE,4/19/18 18:11,R_29t3vhk8vm67fBz,anonymous,EN,"I consent, begin the study",A3MERVNH64J1NR,10020,,,,3.6,4.2,7.6,,,,,,,,South Carolina,Male,,Some college but no degree,White,,Suburban community,,26,Independent,,4746032
4/19/18 21:34,4/19/18 21:37,IP Address,100,179,TRUE,4/19/18 21:37,R_3prmAQin7AesixR,anonymous,EN,"I consent, begin the study",A3AQDCQGRV51QK,10020,,,,3.6,3.7,5.4,,,,,,,,California,Male,,Bachelor degree,Asian,,Suburban community,,24,Independent,,4752079
4/20/18 12:38,4/20/18 12:39,IP Address,100,85,TRUE,4/20/18 12:39,R_22E3WeoVpSAS4lG,anonymous,EN,"I consent, begin the study",AR95C0P53AFWJ,10020,,,,3.6,5.1,5.1,,,,,,,no,Pennsylvania,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,51,Democratic party,,7302128
4/19/18 16:47,4/19/18 16:49,IP Address,100,136,TRUE,4/19/18 16:49,R_3KvTBc9sMfCcOpj,anonymous,EN,"I consent, begin the study",A15QPJ7RZO6F1K,10020,,,,3.7,9,9,,,,,,,No,Indiana,Female,,Bachelor degree,White,,Rural community,,50,Republican Party,,4418681
4/20/18 16:46,4/20/18 16:49,IP Address,100,181,TRUE,4/20/18 16:49,R_1K3d2t4kokiEB9O,anonymous,EN,"I consent, begin the study",A1BYW6S76CSD6W,10020,,,,3.7,7.2,3.7,,,,,,,,Oregon,Male,,Some college but no degree,White,,Rural community,,26,Independent,,9122236
4/19/18 14:27,4/19/18 14:28,IP Address,100,99,TRUE,4/19/18 14:28,R_RXNgAMgXOJjPNjb,anonymous,EN,"I consent, begin the study",A240OTT1T85UGT,10020,,,,3.8,2.5,8.3,,,,,,,,ny,Male,,Bachelor degree,White,,Suburban community,,34,Republican Party,,738482
4/20/18 9:33,4/20/18 9:35,IP Address,100,144,TRUE,4/20/18 9:35,R_3mgErKnefLhavEs,anonymous,EN,"I consent, begin the study",A32D82L59RAXMC,10020,,,,3.9,2.5,2.8,,,,,,,No.,Virginia,Female,,Graduate degree,White,,Rural community,,27,Republican Party,,439287
4/20/18 10:14,4/20/18 10:17,IP Address,100,177,TRUE,4/20/18 10:17,R_3ktUkCidGcS5F7s,anonymous,EN,"I consent, begin the study",A2UIHBB5MDLLSV,10020,,,,3.9,5.1,6.3,,,,,,,no,MD,Female,,Some college but no degree,Black or African-American,,Suburban community,,34,Democratic party,,1068150
4/19/18 19:43,4/19/18 19:47,IP Address,100,248,TRUE,4/19/18 19:47,R_12L4Z0foV21ytcN,anonymous,EN,"I consent, begin the study",A2KKRJ9M6B44IZ,10020,,,,4,5,7,,,,,,,No feedback. Pretty easy for me to understand,California,Male,,Some college but no degree,Asian,,Suburban community,,34,"Democratic party,Independent",,1121113
4/19/18 21:11,4/19/18 21:14,IP Address,100,166,TRUE,4/19/18 21:14,R_1f2Znoz8XPxUMDU,anonymous,EN,"I consent, begin the study",A1VI3T2ZOFHWOM,10020,,,,4,9,6.1,,,,,,,,OR,Female,,Associate degree,White,,Rural community,,37,Republican Party,,7792190
4/20/18 9:12,4/20/18 9:14,IP Address,100,123,TRUE,4/20/18 9:14,R_1dH6o9O9bAoeyFL,anonymous,EN,"I consent, begin the study",A1JCKICNOC7DAB,10020,,,,4,2,9,,,,,,,,Florida ,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,35,Republican Party,,4043227
4/20/18 18:23,4/20/18 18:31,IP Address,100,483,TRUE,4/20/18 18:31,R_YYbNFuLLY3WAXMR,anonymous,EN,"I consent, begin the study",A15TFO5B95QVQZ,10020,,,,4,7,8,,,,,,,,Texas,Female,,Some college but no degree,Black or African-American,,City or urban community,,37,Democratic party,,4642729
4/20/18 22:41,4/20/18 22:46,IP Address,100,309,TRUE,4/20/18 22:46,R_12Svv3cPRL62Yrd,anonymous,EN,"I consent, begin the study",A338C49GBOZWP6,10020,,,,4,3.9,3.9,,,,,,,,Ohio,Female,,Some college but no degree,Black or African-American,,City or urban community,,65,Democratic party,,1095155
4/19/18 19:32,4/19/18 19:34,IP Address,100,111,TRUE,4/19/18 19:34,R_TvJ1J7Fle8gb077,anonymous,EN,"I consent, begin the study",A293Y9SY2ETQN5,10020,,,,4.1,6.9,6.2,,,,,,,no,texas,Female,,Bachelor degree,White,,Rural community,,29,Republican Party,,6681294
4/20/18 9:08,4/20/18 9:11,IP Address,100,195,TRUE,4/20/18 9:12,R_1rwUQcstU8H8aDA,anonymous,EN,"I consent, begin the study",A39K4JNYDU0QMJ,10020,,,,4.2,2.4,7.9,,,,,,,Completely clear.,Georgia,Female,,Bachelor degree,White,,Suburban community,,62,Democratic party,,6656589
4/19/18 16:16,4/19/18 16:18,IP Address,100,116,TRUE,4/19/18 16:18,R_1HbiwYvNTzhNrCH,anonymous,EN,"I consent, begin the study",A3IBEHCEKW6V3,10020,,,,4.3,5.1,8.2,,,,,,,Good survey with good compensation. ,Michigan,Male,,Some college but no degree,White,,Rural community,,18,Democratic party,,4369651
4/20/18 12:53,4/20/18 12:56,IP Address,100,209,TRUE,4/20/18 12:56,R_wY96FwYw0q3Bp0R,anonymous,EN,"I consent, begin the study",A2C8RZO1ETWRVQ,10020,,,,4.3,7.7,3.8,,,,,,,was not easy to decide on this ,Kansas,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,62,Republican Party,,3563333
4/20/18 12:59,4/20/18 13:02,IP Address,100,147,TRUE,4/20/18 13:02,R_xbzu0T69woEdqGR,anonymous,EN,"I consent, begin the study",A374FPA3XROZUJ,10020,,,,4.3,2.8,8.9,,,,,,,,Texas,Female,,Bachelor degree,White,,City or urban community,,61,Republican Party,,3569444
4/20/18 22:55,4/20/18 22:56,IP Address,100,80,TRUE,4/20/18 22:56,R_2XnDvyuQV66qkFD,anonymous,EN,"I consent, begin the study",A2VT0REE77ZI2I,10020,,,,4.3,5.5,1,,,,,,,,California,Female,,Some college but no degree,White,,Suburban community,,26,Independent,,8491553
4/20/18 9:23,4/20/18 9:25,IP Address,100,167,TRUE,4/20/18 9:25,R_0wHh6VtsPWkwulj,anonymous,EN,"I consent, begin the study",A22LLCN5WBKJJI,10020,,,,4.4,2.9,7.4,,,,,,,None,New Jersey,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,33,Independent,,1606041
4/20/18 16:35,4/20/18 16:37,IP Address,100,143,TRUE,4/20/18 16:37,R_3lt926JDqQTWEqu,anonymous,EN,"I consent, begin the study",A1941R1INABJ86,10020,,,,4.4,7,9,,,,,,,,Georgia,Female,,Some college but no degree,White,,Suburban community,,41,Democratic party,,6102081
4/20/18 20:07,4/20/18 20:10,IP Address,100,184,TRUE,4/20/18 20:10,R_09Dr3B3RZlxt24p,anonymous,EN,"I consent, begin the study",A32C5E97LDG7PN,10020,,,,4.4,6.9,8.1,,,,,,,"Not clear on ""loan repayment rate."" Assumed it was likelihood to payback loan in timeframe or percent of loan payed in timeframe. Assumed higher was better. ",Maine,Other (please specify):,Non Binary,Bachelor degree,White,,Suburban community,,24,Democratic party,,2794590
4/19/18 15:53,4/19/18 15:57,IP Address,100,203,TRUE,4/19/18 15:57,R_Aaf5QidEGUP98fT,anonymous,EN,"I consent, begin the study",A3OAZ78WS70Y0K,10020,,,,4.5,1.9,6,,,,,,,,Tennessee,Female,,Some college but no degree,Black or African-American,,Suburban community,,29,Democratic party,,1346456
4/19/18 19:26,4/19/18 19:28,IP Address,100,109,TRUE,4/19/18 19:28,R_6stOGI9uwLWiw2R,anonymous,EN,"I consent, begin the study",AHC1ZSUGAO8BJ,10020,,,,4.5,5.1,4.7,,,,,,,,Wisconsin,Male,,Bachelor degree,White,,Rural community,,27,Republican Party,,1475550
4/20/18 15:14,4/20/18 15:16,IP Address,100,123,TRUE,4/20/18 15:16,R_3nTvFdTOYHGV0PD,anonymous,EN,"I consent, begin the study",A2TDVRXLX8TP2V,10020,,,,4.5,3.4,6.1,,,,,,,,Ohio,Male,,Some college but no degree,White,,City or urban community,,32,Independent,,4906937
4/20/18 12:11,4/20/18 12:13,IP Address,100,134,TRUE,4/20/18 12:13,R_06Yjgu8KpLRLAn7,anonymous,EN,"I consent, begin the study",ANBFC6538UKQW,10020,,,,4.6,4,7.1,,,,,,,,kentucky,Female,,Some college but no degree,White,,Suburban community,,20,Republican Party,,1699452
4/19/18 14:57,4/19/18 14:59,IP Address,100,121,TRUE,4/19/18 14:59,R_1ifyG4DbvehSwWp,anonymous,EN,"I consent, begin the study",A3697L3XNWFB35,10020,,,,4.7,9,8.7,,,,,,,more information would have been helpful,Oklahoma,Male,,Graduate degree,White,,Rural community,,67,Independent,,1531451
4/19/18 20:38,4/19/18 20:40,IP Address,100,120,TRUE,4/19/18 20:40,R_3FKcrLKO25Ase2d,anonymous,EN,"I consent, begin the study",A2V78B2QWOM6RK,10020,,,,4.7,1.6,8.1,,,,,,,No issues,Indiana,Male,,Bachelor degree,White,,Suburban community,,46,Republican Party,,7063047
4/20/18 9:00,4/20/18 9:03,IP Address,100,166,TRUE,4/20/18 9:03,R_1dp0zL5qBVraNMt,anonymous,EN,"I consent, begin the study",A1C7XI68SED8JE,10020,,,,4.8,6.8,3.2,,,,,,,,michigan,Female,,Associate degree,White,,Suburban community,,35,Independent,,7662515
4/19/18 14:08,4/19/18 14:10,IP Address,100,90,TRUE,4/19/18 14:10,R_1MN9enKZTrXkDvZ,anonymous,EN,"I consent, begin the study",A31PCN2LP7DP8I,10020,,,,4.9,2.5,8.3,,,,,,,No,Pennsylvania,Female,,Associate degree,White,,Suburban community,,36,Democratic party,,8718661
4/20/18 15:20,4/20/18 15:22,IP Address,100,156,TRUE,4/20/18 15:22,R_BEZKl8ggN1m2Wxb,anonymous,EN,"I consent, begin the study",A1JOVLD6G5HVXM,10020,,,,4.9,5.1,2.6,,,,,,,,Ohio,Male,,Some college but no degree,White,,City or urban community,,41,Libertarian Party,,3328755
4/19/18 14:00,4/19/18 14:02,IP Address,100,88,TRUE,4/19/18 14:02,R_2rISgkYptlcalhV,anonymous,EN,"I consent, begin the study",AYHP1BNAYFYQD,10020,,,,5,2.9,9,,,,,,,,California,Female,,Graduate degree,White,,City or urban community,,26,Democratic party,,1173047
4/19/18 15:05,4/19/18 15:06,IP Address,100,66,TRUE,4/19/18 15:06,R_1mkKXYSgOu1DvwR,anonymous,EN,"I consent, begin the study",AK1GE19RT3PK6,10020,,,,5,6.1,9,,,,,,,,NY,Male,,Associate degree,White,,Rural community,,30,Independent,,648568
4/19/18 15:16,4/19/18 15:19,IP Address,100,148,TRUE,4/19/18 15:19,R_2bZUoUXrsAD70f6,anonymous,EN,"I consent, begin the study",A2JRMR7P3L98AK,10020,,,,5,7.6,5.1,,,,,,,no,New York,Male,,Bachelor degree,Asian,,City or urban community,,38,Republican Party,,9460087
4/19/18 15:56,4/19/18 15:58,IP Address,100,90,TRUE,4/19/18 15:58,R_2ZPU0qKl36SjKCf,anonymous,EN,"I consent, begin the study",ASDM4LBDRA1HS,10020,,,,5,9,1,,,,,,,,Iowa,Female,,Some college but no degree,White,,Rural community,,22,Republican Party,,3224879
4/19/18 16:50,4/19/18 16:52,IP Address,100,142,TRUE,4/19/18 16:52,R_1MSpf4uoShb8vfQ,anonymous,EN,"I consent, begin the study",A3BK1587S574IP,10020,,,,5,4,9,,,,,,,,Tennessee,Female,,Some college but no degree,White,,Suburban community,,27,Independent,,9199862
4/19/18 20:52,4/19/18 20:55,IP Address,100,175,TRUE,4/19/18 20:55,R_vekDDGSKXVKzYxb,anonymous,EN,"I consent, begin the study",A094612415T5EHTYKXTQ,10020,,,,5,9,2.1,,,,,,,,Texas,Female,,Associate degree,White,,Suburban community,,51,Republican Party,,4210773
4/19/18 21:04,4/19/18 21:05,IP Address,100,60,TRUE,4/19/18 21:05,R_27dk8NwLq1fhLeK,anonymous,EN,"I consent, begin the study",A9C3QI4GDNFDD,10020,,,,5,9,1,,,,,,,,ny,Male,,Associate degree,Asian,,"City or urban community,Suburban community",,20,Libertarian Party,,967883
4/20/18 17:45,4/20/18 17:48,IP Address,100,165,TRUE,4/20/18 17:48,R_pyoCecuh97IIo7f,anonymous,EN,"I consent, begin the study",A3IGWYBMJ5NBBJ,10020,,,,5,3.7,7.5,,,,,,,,nc,Male,,Graduate degree,White,,Suburban community,,33,Independent,,1756664
4/21/18 10:23,4/21/18 10:26,IP Address,100,185,TRUE,4/21/18 10:26,R_1OwY8zsn5UPKJQ4,anonymous,ES-ES,"I consent, begin the study",A307VS56OQUU80,10020,,,,5,9,8.3,,,,,,,I dont have any comments,NEW YORK,Male,,Graduate degree,"Spanish, Hispanic, or Latino",,City or urban community,,32,Republican Party,,2455608
4/21/18 11:50,4/21/18 11:52,IP Address,100,89,TRUE,4/21/18 11:52,R_2fvRjbgwEuLEnla,anonymous,EN,"I consent, begin the study",A2TLQXGIO2LJ91,10020,,,,5,1,9,,,,,,,It was clear.,Nebraska,Female,,Graduate degree,White,,Rural community,,47,Republican Party,,8737635
4/21/18 14:27,4/21/18 14:31,IP Address,100,222,TRUE,4/21/18 14:31,R_30vI2doOWBcEcJw,anonymous,EN,"I consent, begin the study",A1SUNH15I9VI6J,10020,,,,5,9,7.1,,,,,,,"i do not know what repayment rate is.  so this may have impacted my understanding of ""fair""",Kentucky,Female,,Graduate degree,White,,Suburban community,,30,Independent,,207592
4/19/18 14:07,4/19/18 14:10,IP Address,100,152,TRUE,4/19/18 14:10,R_3OoJ27ESubvBJaX,anonymous,EN,"I consent, begin the study",A2D3TXA2QAVPXW,10020,,,,5.1,8.1,1.1,,,,,,,,NM,Male,,Some college but no degree,"White,American Indian or Alaskan Native",,Suburban community,,59,Independent,,603424
4/19/18 14:18,4/19/18 14:19,IP Address,100,43,TRUE,4/19/18 14:19,R_3sbvbnaZ8iEllrQ,anonymous,EN,"I consent, begin the study",A2QMHQXR8K4VJ2,10020,,,,5.1,6.2,7.5,,,,,,,,ca,Female,,Some college but no degree,Asian,,Suburban community,,22,Green Party,,1409886
4/19/18 14:39,4/19/18 14:40,IP Address,100,47,TRUE,4/19/18 14:40,R_31tq6Xq3YvAiF5O,anonymous,EN,"I consent, begin the study",A1PLYU7HZ97RF0,10020,,,,5.1,5.1,5,,,,,,,no,TX,Male,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,22,Republican Party,,5169240
4/19/18 15:16,4/19/18 15:17,IP Address,100,39,TRUE,4/19/18 15:17,R_BM3PqMXWsxDTLW1,anonymous,EN,"I consent, begin the study",A3IGZYNVHK9L0Z,10020,,,,5.1,5.1,5.1,,,,,,,no,fl,Female,,Bachelor degree,White,,City or urban community,,24,Libertarian Party,,3506631
4/19/18 16:23,4/19/18 16:26,IP Address,100,171,TRUE,4/19/18 16:26,R_272yjGoUtAA5IQQ,anonymous,EN,"I consent, begin the study",A325U72J005UAJ,10020,,,,5.1,6,7,,,,,,,,Connecticut,Male,,Graduate degree,White,,Rural community,,24,Democratic party,,628807
4/19/18 20:28,4/19/18 20:32,IP Address,100,197,TRUE,4/19/18 20:32,R_z2wmrX0jaV8cAo1,anonymous,EN,"I consent, begin the study",AQO2CSOLX1F7S,10020,,,,5.1,5.1,9,,,,,,,It should be about who is the best risk,Alabama,Female,,Bachelor degree,White,,City or urban community,,71,Republican Party,,2069660
4/19/18 22:15,4/19/18 22:17,IP Address,100,101,TRUE,4/19/18 22:17,R_3QLSSosrVMyuWLO,anonymous,EN,"I consent, begin the study",A253VG2WPSHBZZ,10020,,,,5.1,5.1,5.1,,,,,,,,Michigan,Female,,Associate degree,White,,Suburban community,,21,Republican Party,,2206328
4/20/18 5:06,4/20/18 5:13,IP Address,100,407,TRUE,4/20/18 5:13,R_27Hw5hTai2XNlJ4,anonymous,EN,"I consent, begin the study",A35N15U15X5R03,10020,,,,5.1,9,5.1,,,,,,,,Pa,Female,,Some college but no degree,White,,Rural community,,65,Republican Party,,8555153
4/20/18 16:06,4/20/18 16:09,IP Address,100,140,TRUE,4/20/18 16:09,R_ZkGQ25p1oxuI3ip,anonymous,EN,"I consent, begin the study",ALQFEZGKREK1O,10020,,,,5.1,7.1,9,,,,,,,,Maryland,Female,,Graduate degree,White,,Suburban community,,27,Libertarian Party,,9948103
4/21/18 15:19,4/21/18 15:20,IP Address,100,104,TRUE,4/21/18 15:20,R_1dM2tJz4cfNmGFt,anonymous,EN,"I consent, begin the study",A24LTMTJQQDFZQ,10020,,,,5.1,1.9,5.1,,,,,,,,california,Male,,Graduate degree,White,,Suburban community,,60,Independent,,7710848
4/19/18 19:28,4/19/18 19:32,IP Address,100,186,TRUE,4/19/18 19:32,R_pgE2XNPXUdCh5aF,anonymous,EN,"I consent, begin the study",A1HNXZQKJA4Z56,10020,,,,5.2,9,3.5,,,,,,,,Missouri,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,55,Republican Party,,9515690
4/20/18 17:52,4/20/18 17:53,IP Address,100,78,TRUE,4/20/18 17:53,R_1Cdy32YTSeQ9P19,anonymous,EN,"I consent, begin the study",AK52BURTVOB2S,10020,,,,5.3,4.9,4.5,,,,,,,no,nc,Female,,Some college but no degree,Black or African-American,,City or urban community,,31,Democratic party,,383303
4/20/18 18:08,4/20/18 18:10,IP Address,100,114,TRUE,4/20/18 18:10,R_11dOJtkjaIAtWkv,anonymous,EN,"I consent, begin the study",A3PHP0PY0PM328,10020,,,,5.3,4.9,7.9,,,,,,,none,NC,Female,,Associate degree,White,,Suburban community,,37,Republican Party,,4221738
4/20/18 11:02,4/20/18 11:03,IP Address,100,66,TRUE,4/20/18 11:03,R_29s3CjJ7m6Jqz8b,anonymous,EN,"I consent, begin the study",A2VWS8YS3Y776R,10020,,,,5.5,7.5,9,,,,,,,,Idaho,Female,,Some college but no degree,White,,Suburban community,,23,Democratic party,,2575109
4/21/18 8:57,4/21/18 8:59,IP Address,100,99,TRUE,4/21/18 8:59,R_3oFvqvMCV9KhjUV,anonymous,EN,"I consent, begin the study",AWPZVPQ0Z18GN ,10020,,,,5.5,3.1,8,,,,,,,No,Kansas ,Female,,Bachelor degree,White,,Suburban community,,62,Democratic party,,1723610
4/19/18 17:45,4/19/18 17:47,IP Address,100,124,TRUE,4/19/18 17:47,R_22qQfIsUR0l1KK0,anonymous,EN,"I consent, begin the study",A3JY3Y5GWS3SYS,10020,,,,5.6,4.2,6.9,,,,,,,,Missouri,Female,,Some college but no degree,White,,Suburban community,,46,Republican Party,,1138941
4/20/18 1:02,4/20/18 1:04,IP Address,100,84,TRUE,4/20/18 1:04,R_1FDJvbOxB5oZpSj,anonymous,EN,"I consent, begin the study",A2D2X0QEIRSCS8,10020,,,,5.7,4.1,6.7,,,,,,,,North Carolina,Female,,Associate degree,White,,Suburban community,,28,Democratic party,,3563244
4/19/18 15:10,4/19/18 15:11,IP Address,100,47,TRUE,4/19/18 15:11,R_1Lb693aEDda65wh,anonymous,EN,"I consent, begin the study",ADJ6HSU1QWJKA,10020,,,,5.8,5.9,4.5,,,,,,,No,AL,Male,,Bachelor degree,Black or African-American,,City or urban community,,33,Democratic party,,2163183
4/19/18 14:03,4/19/18 14:04,IP Address,100,60,TRUE,4/19/18 14:04,R_3iyt1LiWQMNyxpR,anonymous,ES-ES,"I consent, begin the study",A2TEFD5FHW4GR,10020,,,,5.9,4.3,7.3,,,,,,,it made sense,MN,Male,,Bachelor degree,White,,Rural community,,20,Republican Party,,1606996
4/19/18 18:45,4/19/18 18:47,IP Address,100,155,TRUE,4/19/18 18:47,R_31ux4nEd9wwf0nv,anonymous,EN,"I consent, begin the study",AZ9CV3Z86OUQH,10020,,,,5.9,2.1,9,,,,,,,,Ohio,Female,,Some college but no degree,White,,Rural community,,29,Independent,,8471593
4/20/18 11:05,4/20/18 11:07,IP Address,100,106,TRUE,4/20/18 11:07,R_12Jwld85pcgmloj,anonymous,EN,"I consent, begin the study",A3HQH1AKRMIBY3,10020,,,,5.9,2.8,6.2,,,,,,,,tx,Female,,Some college but no degree,White,,Suburban community,,32,Independent,,8055539
4/20/18 20:55,4/20/18 20:58,IP Address,100,178,TRUE,4/20/18 20:58,R_2rxxEYX4lBh9Fmt,anonymous,EN,"I consent, begin the study",A2X5KP7W9DBZ8,10020,,,,5.9,3.1,7.5,,,,,,,,Georgia,Female,,Some college but no degree,White,,Suburban community,,34,Democratic party,,9186539
4/19/18 14:04,4/19/18 14:06,IP Address,100,159,TRUE,4/19/18 14:06,R_2vkb0MXRBfQr8q3,anonymous,EN,"I consent, begin the study",A371H3PQPR2Z8J,10020,,,,6,1,7,,,,,,,,Ohio,Male,,Some college but no degree,White,,Rural community,,58,Independent,,9949327
4/19/18 14:49,4/19/18 14:51,IP Address,100,124,TRUE,4/19/18 14:51,R_2y4xTIDCE9xEHtY,anonymous,EN,"I consent, begin the study",A1U98AIE34D3ZV,10020,,,,6,7.1,1,,,,,,,,Indiana,Male,,Associate degree,White,,Suburban community,,29,Independent,,7090481
4/19/18 14:50,4/19/18 14:52,IP Address,100,144,TRUE,4/19/18 14:52,R_u1HlLIFjKyXhPMd,anonymous,EN,"I consent, begin the study",A2ZFZ0IITVM1DT,10020,,,,6,4.2,9,,,,,,,,Rhode Island,Female,,Bachelor degree,White,,Suburban community,,23,Democratic party,,8645126
4/19/18 18:18,4/19/18 18:21,IP Address,100,186,TRUE,4/19/18 18:21,R_3PvnDVyGGAQq2fF,anonymous,EN,"I consent, begin the study",AISWQM71RW9A2,10020,,,,6,4,7,,,,,,,,PA,Male,,Bachelor degree,White,,Suburban community,,37,Independent,,2871058
4/19/18 20:42,4/19/18 20:44,IP Address,100,141,TRUE,4/19/18 20:44,R_21huAfvNtQIDbWy,anonymous,EN,"I consent, begin the study",A23PWW18T4IGWQ,10020,,,,6,6,9,,,,,,,No,Iowa,Male,,Bachelor degree,White,,Suburban community,,33,Independent,,8786880
4/19/18 20:49,4/19/18 20:52,IP Address,100,162,TRUE,4/19/18 20:52,R_247AweT2plZT1e2,anonymous,EN,"I consent, begin the study",A335CQ7RXAIGW7,10020,,,,6,9,9,,,,,,,,Alabama,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,27,Democratic party,,9728137
4/19/18 23:05,4/19/18 23:07,IP Address,100,129,TRUE,4/19/18 23:07,R_3JCKKAgzDV80PFr,anonymous,EN,"I consent, begin the study",A2ZKHWQQ1SYNKL,10020,,,,6,4,7,,,,,,,,South Carolina,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,33,Democratic party,,7131944
4/20/18 2:12,4/20/18 2:15,IP Address,100,176,TRUE,4/20/18 2:15,R_1i9IcuJKpis81P2,anonymous,EN,"I consent, begin the study",A246G5VQM3XHHP,10020,,,,6,4.5,3,,,,,,,,Texas,Female,,Associate degree,White,,Suburban community,,22,Independent,,7575788
4/20/18 3:51,4/20/18 3:52,IP Address,100,99,TRUE,4/20/18 3:52,R_2DLEqBbjYGfVcjW,anonymous,EN,"I consent, begin the study",A39PWM9C4U0TEP,10020,,,,6,4,8,,,,,,,"No, everything was ok",Michigan,Male,,Graduate degree,White,,"Suburban community,Rural community",,40,Democratic party,,4349115
4/20/18 9:02,4/20/18 9:05,IP Address,100,172,TRUE,4/20/18 9:05,R_29prJ16HvjdGHuJ,anonymous,EN,"I consent, begin the study",AMU20U0IG3253,10020,,,,6,4,8,,,,,,,,Minnesota,Female,,Some college but no degree,White,,Suburban community,,55,Republican Party,,7231935
4/20/18 9:39,4/20/18 9:46,IP Address,100,412,TRUE,4/20/18 9:46,R_2ONlNHB3RIQNACI,anonymous,EN,"I consent, begin the study",AXWD45GWTLWU6,10020,,,,6,5,2,,,,,,,"I wasn't sure if repayment was his payment amount or interest rate. So does he have to pay the $50000 back all at once, and person B has to pay it back 20% at a time?",New Mexico,Male,,Associate degree,"Spanish, Hispanic, or Latino",,Suburban community,,32,Independent,,8196281
4/20/18 10:21,4/20/18 10:22,IP Address,100,97,TRUE,4/20/18 10:22,R_UE1ykYenO8Lvwkh,anonymous,EN,"I consent, begin the study",A3N7HXP3MI8U29,10020,,,,6,3,8,,,,,,,NO,virginia,Female,,Bachelor degree,White,,Rural community,,23,Republican Party,,9642246
4/20/18 11:55,4/20/18 11:57,IP Address,100,122,TRUE,4/20/18 11:57,R_PGPnPPxFgi6nwB3,anonymous,EN,"I consent, begin the study",A1PB4AWMU7RASU,10020,,,,6,9,9,,,,,,,,Texas,Female,,Some college but no degree,White,,City or urban community,,24,Libertarian Party,,8796483
4/21/18 10:10,4/21/18 10:12,IP Address,100,111,TRUE,4/21/18 10:12,R_2nRTsVcD2TKRBa9,anonymous,EN,"I consent, begin the study",AU1QJZII0OBN5,10020,,,,6,2.4,6.9,,,,,,,,FL,Female,,Bachelor degree,White,,Rural community,,23,Democratic party,,6662157
4/21/18 14:14,4/21/18 14:19,IP Address,100,260,TRUE,4/21/18 14:19,R_31pATXJwXtxV5hk,anonymous,EN,"I consent, begin the study",ANBJ5DIMTXUZG,10020,,,,6,5,7,,,,,,,interesting,VIRGINIA,Male,,Associate degree,White,,Rural community,,46,Republican Party,,538599
4/19/18 22:11,4/19/18 22:12,IP Address,100,102,TRUE,4/19/18 22:12,R_3NNV6Sy6ZWnLL4Q,anonymous,EN,"I consent, begin the study",A2D2WC1Z369KXS,10020,,,,6.1,9,6.5,,,,,,,None,Tn,Male,,Some college but no degree,White,,City or urban community,,25,Democratic party,,7127012
4/19/18 23:39,4/19/18 23:40,IP Address,100,77,TRUE,4/19/18 23:40,R_3HTvfgOnX24yiHv,anonymous,EN,"I consent, begin the study",AUBFD8YG9NM8Z,10020,,,,6.1,5.7,3.3,,,,,,,,CALIFORNIA,Female,,"High school degree or equivalent (e.g., GED)",Asian,,City or urban community,,22,Independent,,1393793
4/20/18 17:27,4/20/18 17:28,IP Address,100,81,TRUE,4/20/18 17:28,R_3F3DB3AXSG3HdeQ,anonymous,EN,"I consent, begin the study",A3M2JKM69P3A9R,10020,,,,6.1,4.3,5.8,,,,,,,n/a,California ,Female,,Bachelor degree,Asian,,Suburban community,,27,Democratic party,,1216576
4/21/18 14:56,4/21/18 14:56,IP Address,100,38,TRUE,4/21/18 14:56,R_3qVfAFlCQTH3owx,anonymous,EN,"I consent, begin the study",A17GP9RERC723H,10020,,,,6.1,5.9,6.9,,,,,,,,,,,Associate degree,"White,Black or African-American",,Suburban community,,27,Libertarian Party,,6702669
4/19/18 14:06,4/19/18 14:07,IP Address,100,47,TRUE,4/19/18 14:07,R_RIDutlT1igdOqMp,anonymous,EN,"I consent, begin the study",A1BVEXQ684HDEP,10020,,,,6.2,3.8,4.5,,,,,,,,florida,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,23,Independent,,5689325
4/21/18 12:13,4/21/18 12:15,IP Address,100,122,TRUE,4/21/18 12:15,R_3mZWfeyM4ld7MhH,anonymous,EN,"I consent, begin the study",A2ZWVX2M5VEUTU,10020,,,,6.2,1.8,8.8,,,,,,,,Florida,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,38,Democratic party,,8203846
4/19/18 14:11,4/19/18 14:12,IP Address,100,84,TRUE,4/19/18 14:12,R_3fVI30MtDuYbLS7,anonymous,EN,"I consent, begin the study",A31J46CL1IXDAZ,10020,,,,6.3,2.8,8.2,,,,,,,,Texas,Female,,Bachelor degree,White,,City or urban community,,30,Democratic party,,7429102
4/19/18 14:18,4/19/18 14:21,IP Address,100,158,TRUE,4/19/18 14:21,R_cSD40qh5XFzx20h,anonymous,EN,"I consent, begin the study",A1CJI6MZRA39VH,10020,,,,6.3,8.3,6.2,,,,,,,,ca,Female,,Bachelor degree,Other (please specify):,,Suburban community,,41,Independent,,2543308
4/20/18 9:04,4/20/18 9:05,IP Address,100,49,TRUE,4/20/18 9:05,R_3iXd1Bj2enVHRAF,anonymous,EN,"I consent, begin the study",A124DR1CQH7G09,10020,,,,6.3,5.5,7.6,,,,,,,,New Jersey,Male,,Bachelor degree,White,,Suburban community,,30,Democratic party,,1059069
4/19/18 14:01,4/19/18 14:02,IP Address,100,78,TRUE,4/19/18 14:02,R_NUsUuQE0z4YZIiZ,anonymous,EN,"I consent, begin the study",A2309F1W6LTPF6,10020,,,,6.4,6.3,6.2,,,,,,,no thanks,New Jersey,Female,,Graduate degree,White,,Suburban community,,26,Democratic party,,219630
4/19/18 14:51,4/19/18 14:52,IP Address,100,90,TRUE,4/19/18 14:52,R_20SdH3BBv3aNaf5,anonymous,EN,"I consent, begin the study",A1HNIWB0V84UN8,10020,,,,6.4,5.9,6.5,,,,,,,good study,Illinois,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,23,Democratic party,,2335065
4/19/18 18:55,4/19/18 18:57,IP Address,100,124,TRUE,4/19/18 18:57,R_2fAJzTB9xBbNJzU,anonymous,EN,"I consent, begin the study",A10HEV2856GIQL,10020,,,,6.4,7,4.5,,,,,,,No,Ny,Male,,Graduate degree,White,,City or urban community,,32,Democratic party,,7141577
4/19/18 15:53,4/19/18 15:54,IP Address,100,101,TRUE,4/19/18 15:54,R_2Po2ZVntCnjMpA5,anonymous,EN,"I consent, begin the study",AU0Y6NAUHF1UO,10020,,,,6.5,4.5,6.3,,,,,,,No ,Oregon ,Male,,Some college but no degree,"White,Asian",,City or urban community,,21,Green Party,,5951581
4/19/18 17:36,4/19/18 17:37,IP Address,100,46,TRUE,4/19/18 17:37,R_31NugILdPa4IjVw,anonymous,EN,"I consent, begin the study",A2DZ90CLYIB2BA,10020,,,,6.5,6.8,6.5,,,,,,,,pa,Female,,Some college but no degree,White,,Suburban community,,21,Republican Party,,1381290
4/20/18 9:32,4/20/18 9:34,IP Address,100,135,TRUE,4/20/18 9:34,R_2vlcGQDOJkMG4yA,anonymous,EN,"I consent, begin the study",A1L0FBURJFGG2E,10020,,,,6.5,3.6,9,,,,,,,Everything was clear.,Arkansas,Female,,Bachelor degree,White,,Rural community,,29,Democratic party,,5752366
4/20/18 9:53,4/20/18 9:55,IP Address,100,124,TRUE,4/20/18 9:55,R_1GQ6I6Tcq8zdXce,anonymous,EN,"I consent, begin the study",A3LVU39B5A9MNI,10020,,,,6.5,7.1,6.5,,,,,,,none,Pennsylvania,Female,,Some college but no degree,White,,City or urban community,,65,Democratic party,,202475
4/20/18 10:35,4/20/18 10:41,IP Address,100,364,TRUE,4/20/18 10:41,R_1dz9eZO2eDxKGZG,anonymous,EN,"I consent, begin the study",A2FO9WTRQNDEBL,10020,,,,6.5,3,6.1,,,,,,,It was a very interesting set of questions - actually makes me question my sense of 'fairness.' I hope my responses were helpful. I guess it's easier for me to support someone who shows responsible repayment. ,IL,Female,,Bachelor degree,Other (please specify):,Mixed,Suburban community,,48,Other (please specify):,none,1014904
4/19/18 14:08,4/19/18 14:11,IP Address,100,137,TRUE,4/19/18 14:11,R_1oI0t7ILEbndxGW,anonymous,EN,"I consent, begin the study",AQBA0DWTNZ0BH,10020,,,,6.6,7.1,9,,,,,,,No everything was easy.,SC,Female,,"High school degree or equivalent (e.g., GED)","Spanish, Hispanic, or Latino",,Rural community,,19,Republican Party,,8707899
4/20/18 15:39,4/20/18 15:41,IP Address,100,107,TRUE,4/20/18 15:41,R_1LS6z5BhegAxfzb,anonymous,EN,"I consent, begin the study",A3BI0R4AFEAMC4,10020,,,,6.6,4,6.4,,,,,,,Nope,CA,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,24,Green Party,,7454985
4/20/18 19:07,4/20/18 19:09,IP Address,100,123,TRUE,4/20/18 19:09,R_vH0Y3W1qRm5V8Gd,anonymous,EN,"I consent, begin the study",AQRRJJ5XH5QRO,10020,,,,6.6,7.2,7.8,,,,,,,thank you,south dakota,Female,,Associate degree,White,,City or urban community,,39,Democratic party,,6858734
4/20/18 9:16,4/20/18 9:18,IP Address,100,134,TRUE,4/20/18 9:18,R_r8XbP2UXa25Hr0Z,anonymous,EN,"I consent, begin the study",ATD9IHXHMQURL,10020,,,,6.7,5.8,5.6,,,,,,,,Missouri,Female,,Graduate degree,White,,Suburban community,,27,Democratic party,,8109357
4/21/18 1:04,4/21/18 1:08,IP Address,100,192,TRUE,4/21/18 1:08,R_1LjnCOEdPhLaKHU,anonymous,EN,"I consent, begin the study",A3JV3SDCX2LTOD,10020,,,,6.7,3.7,7.4,,,,,,,,Florida,Female,,Some college but no degree,White,,City or urban community,,41,Democratic party,,9274652
4/21/18 4:44,4/21/18 4:45,IP Address,100,70,TRUE,4/21/18 4:45,R_2V1sLDkw8yQ1TCa,anonymous,EN,"I consent, begin the study",AIZ4C8S4DW2WG,10020,,,,6.7,7.5,6.3,,,,,,,,LA,Female,,Bachelor degree,White,,Suburban community,,31,Republican Party,,2228869
4/19/18 17:56,4/19/18 17:59,IP Address,100,165,TRUE,4/19/18 17:59,R_1dAAMJCSZ3MEDoD,anonymous,EN,"I consent, begin the study",A2H2NYSFUUNAUB,10020,,,,6.8,1.8,8.7,,,,,,,,MN,Female,,Graduate degree,White,,Suburban community,,27,Republican Party,,8934802
4/20/18 10:06,4/20/18 10:08,IP Address,100,108,TRUE,4/20/18 10:08,R_3edVD2HneC2or0m,anonymous,EN,"I consent, begin the study",A19XOAE8XTHEJW,10020,,,,6.8,3.7,9,,,,,,,,Indiana,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,18,Democratic party,,2152759
4/19/18 14:59,4/19/18 15:02,IP Address,100,175,TRUE,4/19/18 15:02,R_1IDZ1sB4WJuqi2A,anonymous,EN,"I consent, begin the study",A239D6PX8TDUZ9,10020,,,,6.9,9,6.5,,,,,,,,INDIANA,Female,,Associate degree,White,,City or urban community,,70,Independent,,7651338
4/19/18 14:02,4/19/18 14:07,IP Address,100,298,TRUE,4/19/18 14:07,R_1OjFR4X9XqOn2R5,anonymous,EN,"I consent, begin the study",A3LNB26JUZ53LA,10020,,,,7,8.2,9,,,,,,,,NewYork,Male,,Some college but no degree,Black or African-American,,City or urban community,,25,Democratic party,,9385874
4/19/18 14:45,4/19/18 14:49,IP Address,100,204,TRUE,4/19/18 14:49,R_2D1d7vMO4h6rhde,anonymous,EN,"I consent, begin the study",APDZ10TRIR1Q9,10020,,,,7,5.1,7.1,,,,,,,,Massachusetts ,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,29,Democratic party,,5222686
4/19/18 15:37,4/19/18 15:40,IP Address,100,184,TRUE,4/19/18 15:40,R_2WSBqmOtZhxiFGG,anonymous,EN,"I consent, begin the study",ABUU4QXC2IU4G,10020,,,,7,3.5,8,,,,,,,No,Alaska,Male,,Bachelor degree,White,,Rural community,,30,Republican Party,,1762665
4/19/18 15:47,4/19/18 15:49,IP Address,100,130,TRUE,4/19/18 15:49,R_0pqKM70b7cS9elX,anonymous,EN,"I consent, begin the study",A1PAK13OYKPXH6,10020,,,,7,2.9,3.5,,,,,,,,California,Female,,Some college but no degree,White,,Suburban community,,59,Democratic party,,4930881
4/19/18 17:24,4/19/18 17:26,IP Address,100,116,TRUE,4/19/18 17:26,R_1I6qxlFUj3rj2Qi,anonymous,EN,"I consent, begin the study",A231NY4QEQ58PJ,10020,,,,7,3,9,,,,,,,What exactly is a loan repayment rate?  ,KY,Female,,Graduate degree,White,,Suburban community,,43,Republican Party,,950997
4/19/18 19:13,4/19/18 19:15,IP Address,100,113,TRUE,4/19/18 19:15,R_3lSLffXml2mDJVK,anonymous,EN,"I consent, begin the study",A3RBZOSDKKOZZ7,10020,,,,7,7,9,,,,,,,,Ohio,Male,,Bachelor degree,White,,Suburban community,,29,Independent,,9363585
4/19/18 23:11,4/19/18 23:13,IP Address,100,146,TRUE,4/19/18 23:13,R_1hMdbiYmGPMHaKv,anonymous,EN,"I consent, begin the study",A2VAL2BRKVSUB5,10020,,,,7,1,9,,,,,,,None,New Jersey,Male,,Some college but no degree,White,,Suburban community,,41,Independent,,4180264
4/20/18 3:53,4/20/18 3:55,IP Address,100,126,TRUE,4/20/18 3:55,R_Ut0neRUJwBqmTrH,anonymous,EN,"I consent, begin the study",A32WKUV95813JH,10020,,,,7,5,5,,,,,,,,North Carolina,Female,,Some college but no degree,Black or African-American,,Rural community,,29,"Democratic party,Independent",,3726066
4/20/18 10:08,4/20/18 10:09,IP Address,100,78,TRUE,4/20/18 10:09,R_2CxNucbZOeyytzu,anonymous,EN,"I consent, begin the study",A3FTR5MN7ZLS8M,10020,,,,7,9,9,,,,,,,,Indiana,Female,,Associate degree,White,,Rural community,,29,Democratic party,,7441185
4/20/18 13:35,4/20/18 13:37,IP Address,100,99,TRUE,4/20/18 13:37,R_24urAt7C9MLKF8g,anonymous,EN,"I consent, begin the study",A26I76BUCO0LAO,10020,,,,7,1.5,8.5,,,,,,,,VA,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,29,Democratic party,,645832
4/20/18 17:53,4/20/18 17:55,IP Address,100,141,TRUE,4/20/18 17:55,R_2QnxtBYio0XzzsS,anonymous,EN,"I consent, begin the study",A3DKO4MPMCWZT,10020,,,,7,1,9,,,,,,,,North Carolina,Male,,Bachelor degree,White,,City or urban community,,37,Democratic party,,3739594
4/20/18 22:10,4/20/18 22:14,IP Address,100,189,TRUE,4/20/18 22:14,R_23gkpUL8b8AMXBH,anonymous,EN,"I consent, begin the study",A2BYH95KYWMIAM,10020,,,,7,8,4,,,,,,,repayment rate was confusing,Texas,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,42,Democratic party,,5007899
4/21/18 7:44,4/21/18 7:48,IP Address,100,227,TRUE,4/21/18 7:48,R_6SANTsC9TJAAbqF,anonymous,EN,"I consent, begin the study",A27TJHFV6WPGCW,10020,,,,7,4.2,7.6,,,,,,,Nothing,Connecticut,Male,,Bachelor degree,White,,Suburban community,,37,Independent,,4476286
4/19/18 19:39,4/19/18 19:40,IP Address,100,71,TRUE,4/19/18 19:40,R_s6Y4MJxOm70G4Jr,anonymous,EN,"I consent, begin the study",A1P93UEIZKA5DC,10020,,,,7.1,3.1,8.2,,,,,,,,Maryland,Female,,Bachelor degree,White,,City or urban community,,23,Democratic party,,7910193
4/20/18 19:17,4/20/18 19:18,IP Address,100,63,TRUE,4/20/18 19:18,R_3oF8caGjJGPNKgV,anonymous,EN,"I consent, begin the study",AU2QQ6YYZ6EG7,10020,,,,7.1,1,9,,,,,,,,MA,Female,,Some college but no degree,White,,Suburban community,,22,Democratic party,,5959935
4/20/18 23:03,4/20/18 23:06,IP Address,100,129,TRUE,4/20/18 23:06,R_31hglXiuemq4iS2,anonymous,EN,"I consent, begin the study",AJ4IP8MLRM1RJ,10020,,,,7.1,1,7.1,,,,,,,no,Connecticut ,Male,,Some college but no degree,Black or African-American,,Suburban community,,21,Democratic party,,2703458
4/19/18 17:18,4/19/18 17:20,IP Address,100,130,TRUE,4/19/18 17:20,R_6maFfiA3O7yaBR7,anonymous,EN,"I consent, begin the study",AEJKD2E3MQKW5,10020,,,,7.2,1.4,9,,,,,,,,Pennsylvania,Female,,Bachelor degree,White,,Rural community,,26,Democratic party,,7621361
4/20/18 10:22,4/20/18 10:24,IP Address,100,121,TRUE,4/20/18 10:24,R_25QSfefeb0u4Cjl,anonymous,EN,"I consent, begin the study",A2JTV44ZIGMS5D,10020,,,,7.2,3.4,8.1,,,,,,,,Maryland,Male,,Bachelor degree,White,,Suburban community,,44,Republican Party,,8925063
4/20/18 15:25,4/20/18 15:27,IP Address,100,132,TRUE,4/20/18 15:27,R_2E0tQuYXxt0qbmg,anonymous,EN,"I consent, begin the study",ANAJ8HB08TJMZ,10020,,,,7.2,6.9,6.6,,,,,,,It was nice service,Virginia,Female,,Bachelor degree,Asian,,City or urban community,,35,Democratic party,,2572345
4/19/18 14:27,4/19/18 14:31,IP Address,100,227,TRUE,4/19/18 14:31,R_3piq7PAs36gzlQt,anonymous,EN,"I consent, begin the study",AVPUL6JXX6ED9,10020,,,,7.3,6.4,7.5,,,,,,,,Louisiana,Female,,Some college but no degree,White,,City or urban community,,25,Democratic party,,5397741
4/19/18 15:44,4/19/18 15:47,IP Address,100,140,TRUE,4/19/18 15:47,R_WkwmXwbDwOPHZq9,anonymous,EN,"I consent, begin the study",A1X7I0NL58WNA,10020,,,,7.3,2.6,8,,,,,,,,Texas,Female,,Some college but no degree,White,,Suburban community,,31,Republican Party,,4890625
4/20/18 11:59,4/20/18 12:01,IP Address,100,105,TRUE,4/20/18 12:01,R_Zn4yNtr5TYvqu09,anonymous,EN,"I consent, begin the study",A18G34NUTOMQ26,10020,,,,7.3,9,2.6,,,,,,,,va,Male,,Graduate degree,White,,Suburban community,,36,Other (please specify):,not relevant to survey,8861785
4/19/18 19:24,4/19/18 19:25,IP Address,100,113,TRUE,4/19/18 19:25,R_tRJI3uRu4coPmDL,anonymous,EN,"I consent, begin the study",AKPXWXJFLHM08,10020,,,,7.4,7.9,7.5,,,,,,,,CA,Male,,Bachelor degree,White,,City or urban community,,27,Democratic party,,5088459
4/20/18 11:21,4/20/18 11:22,IP Address,100,97,TRUE,4/20/18 11:22,R_3OiFc0t3aGrIu9y,anonymous,EN,"I consent, begin the study",A2K2MFQMN31DZ,10020,,,,7.4,7.5,7.6,,,,,,,,massachusetts,Male,,Graduate degree,White,,City or urban community,,28,Democratic party,,2384697
4/20/18 9:02,4/20/18 9:04,IP Address,100,115,TRUE,4/20/18 9:04,R_SIQQxwtLhtNAoox,anonymous,EN,"I consent, begin the study",AIEQ7C072YIJK,10020,,,,7.5,1,9,,,,,,,,mt,Male,,Associate degree,"Spanish, Hispanic, or Latino",,City or urban community,,30,Libertarian Party,,9030124
4/20/18 9:03,4/20/18 9:06,IP Address,100,228,TRUE,4/20/18 9:06,R_31pBghxywNewfIz,anonymous,EN,"I consent, begin the study",A1P7SR0R2B60C7,10020,,,,7.5,4,8.5,,,,,,,"very easy to understand, thank you",Florida,Female,,Some college but no degree,White,,Suburban community,,68,Democratic party,,462323
4/19/18 14:07,4/19/18 14:08,IP Address,100,96,TRUE,4/19/18 14:08,R_vAdhYqVNbnzN2yl,anonymous,EN,"I consent, begin the study",A2KDAMD5LF5QIB,10020,,,,7.6,6.7,9,,,,,,,,PA,Male,,Graduate degree,White,,City or urban community,,38,Democratic party,,4798306
4/19/18 14:07,4/19/18 14:09,IP Address,100,127,TRUE,4/19/18 14:09,R_2X4KhDjaGUrgKlf,anonymous,EN,"I consent, begin the study",A3M7SC34S6XGH9,10020,,,,7.6,2.1,9,,,,,,,very easy to understand,Texas,Female,,Bachelor degree,White,,Rural community,,49,Democratic party,,9540831
4/20/18 14:22,4/20/18 14:24,IP Address,100,174,TRUE,4/20/18 14:24,R_tX7oqEp8CBaGFvb,anonymous,EN,"I consent, begin the study",A2OUNJEWVCWVUH,10020,,,,7.6,3.5,8.5,,,,,,,,CT,Female,,Bachelor degree,White,,Suburban community,,24,Democratic party,,1095594
4/19/18 14:26,4/19/18 14:28,IP Address,100,117,TRUE,4/19/18 14:28,R_3noS8kqexAacMAS,anonymous,EN,"I consent, begin the study",A2ER0EVZ7E1Z8G,10020,,,,7.7,4.4,9,,,,,,,Very interesting and thought provoking study!  Thank you so much!,Wyoming ,Male,,Graduate degree,White,,City or urban community,,41,Republican Party,,1342697
4/19/18 19:08,4/19/18 19:12,IP Address,100,246,TRUE,4/19/18 19:12,R_1kHpTQ2JuKfBSi7,anonymous,EN,"I consent, begin the study",A19G8ONKY3FQNM,10020,,,,7.7,3.2,8.6,,,,,,,"
All was very clear. Thank you for allowing me to be apart of your study.",Pennsylvania,Female,,Some college but no degree,Black or African-American,,City or urban community,,47,Independent,,8625736
4/19/18 21:55,4/19/18 21:58,IP Address,100,141,TRUE,4/19/18 21:58,R_2YidHGehCLpl8Nc,anonymous,EN,"I consent, begin the study",AOJJK61F8QF22,10020,,,,7.7,1.8,7.1,,,,,,,,Illinois,Male,,Graduate degree,Asian,,Suburban community,,29,Independent,,3832597
4/19/18 15:18,4/19/18 15:19,IP Address,100,55,TRUE,4/19/18 15:19,R_9N6yf01JYQWWYYp,anonymous,EN,"I consent, begin the study",AB77LT0HIBAXF,10020,,,,7.8,2.9,8.9,,,,,,,,NC,Female,,Graduate degree,White,,Suburban community,,31,Democratic party,,9910592
4/19/18 23:40,4/19/18 23:42,IP Address,100,114,TRUE,4/19/18 23:42,R_1JJgjluMaHO8keQ,anonymous,EN,"I consent, begin the study",A1LQSZAZ5QO5ST,10020,,,,7.8,5.3,7.6,,,,,,,,AZ,Female,,Some college but no degree,White,,City or urban community,,22,Democratic party,,2108894
4/20/18 10:51,4/20/18 10:53,IP Address,100,101,TRUE,4/20/18 10:53,R_28Im8wDf4Vygdcn,anonymous,EN,"I consent, begin the study",A1JOGLG7TRDN37,10020,,,,7.8,4.1,8,,,,,,,no comment,CT,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,33,Libertarian Party,,7743838
4/19/18 15:22,4/19/18 15:23,IP Address,100,63,TRUE,4/19/18 15:23,R_1Ijew96djrT41RN,anonymous,EN,"I consent, begin the study",A2HB46URTUBROK,10020,,,,7.9,4,6,,,,,,,,ohio,Female,,Bachelor degree,White,,Rural community,,27,Democratic party,,2957972
4/19/18 16:03,4/19/18 16:06,IP Address,100,194,TRUE,4/19/18 16:06,R_2fJQfMNNvBjNNeC,anonymous,EN,"I consent, begin the study",A4TLDW058YQRM,10020,,,,7.9,4.1,5.4,,,,,,,,ohio,Male,,Graduate degree,White,,City or urban community,,53,Republican Party,,7761050
4/19/18 22:37,4/19/18 22:40,IP Address,100,170,TRUE,4/19/18 22:40,R_XFGDbRSc4wXBWJb,anonymous,EN,"I consent, begin the study",A1L90Z2QJK5FFJ,10020,,,,7.9,3,6.1,,,,,,,,California,Male,,Bachelor degree,"Spanish, Hispanic, or Latino,White",,Suburban community,,36,Independent,,2273352
4/19/18 19:02,4/19/18 19:05,IP Address,100,129,TRUE,4/19/18 19:05,R_290r9ibo3EhJP7I,anonymous,EN,"I consent, begin the study",A2XUF47MZ1FQ5W,10020,,,,8,4,2,,,,,,,"I didn't understand what ""individual loan repayment rate"" meant",CA,Female,,Graduate degree,White,,Suburban community,,25,Democratic party,,5077312
4/19/18 19:40,4/19/18 19:47,IP Address,100,418,TRUE,4/19/18 19:47,R_10N34HXiOIKLNhH,anonymous,EN,"I consent, begin the study",A13ZQSOMIZAN4Y,10020,,,,8,3,6,,,,,,,"I was slightly unclear on the payback rate.  Was the 20% all that candidate B would ever pay back or would they pay 20% a year for 5 years and repay the full 100% eventually?  If the loan officer was only going to get a 20% payback, there is no business justification for giving anything to candidate B.  But if the payback is in full over time, then candidate B should be given an opportunity.",Florida,Female,,Graduate degree,White,,Suburban community,,57,Democratic party,,1988350
4/19/18 20:00,4/19/18 20:03,IP Address,100,166,TRUE,4/19/18 20:03,R_3nTXcNRGadYxrSa,anonymous,EN,"I consent, begin the study",A28HAZP3PZHOUW,10020,,,,8,1.5,9,,,,,,,,Ohio,Female,,Some college but no degree,White,,Suburban community,,22,Democratic party,,2210274
4/19/18 21:07,4/19/18 21:09,IP Address,100,117,TRUE,4/19/18 21:09,R_xnDZrmzjiGh0x4l,anonymous,EN,"I consent, begin the study",A3PHZ0QKC9ES8R,10020,,,,8,1.1,8.5,,,,,,,,la,Female,,Graduate degree,White,,Rural community,,45,Republican Party,,9020599
4/19/18 21:22,4/19/18 21:25,IP Address,100,176,TRUE,4/19/18 21:25,R_CfCArIyuJtwGAiB,anonymous,EN,"I consent, begin the study",A2IZ9FXMOW9LVQ,10020,,,,8,1,9,,,,,,,,Florida,Male,,Bachelor degree,White,,Suburban community,,42,Democratic party,,9129248
4/19/18 21:33,4/19/18 21:37,IP Address,100,234,TRUE,4/19/18 21:37,R_2DN3VQMQLkJtOYu,anonymous,EN,"I consent, begin the study",A3R93NB2CPSTVQ,10020,,,,8,6,9,,,,,,,good questions,ohio,Female,,Associate degree,White,,Suburban community,,39,Independent,,8101723
4/19/18 21:50,4/19/18 21:52,IP Address,100,123,TRUE,4/19/18 21:52,R_bgyBOXHUQXWxWKt,anonymous,EN,"I consent, begin the study",A25SORYWGW7RQC,10020,,,,8,6.6,6.8,,,,,,,IT IS NICE AND INTERESTING TASK,TEXAS,Male,,Bachelor degree,White,,Rural community,,24,Green Party,,2164985
4/20/18 9:05,4/20/18 9:07,IP Address,100,151,TRUE,4/20/18 9:07,R_TuTh7p9tW4Q99br,anonymous,EN,"I consent, begin the study",A1MNVFRIMBY6SI,10020,,,,8,3,4.5,,,,,,,,Florida,Male,,Graduate degree,"White,Asian",,Suburban community,,28,Democratic party,,27655
4/20/18 10:33,4/20/18 10:35,IP Address,100,84,TRUE,4/20/18 10:35,R_1F4UkAgdY2ZzvaF,anonymous,EN,"I consent, begin the study",A1HAN66DJ585FF,10020,,,,8,3,8,,,,,,,,Nevada,Female,,Some college but no degree,White,,Suburban community,,32,Democratic party,,7299419
4/20/18 11:25,4/20/18 11:27,IP Address,100,107,TRUE,4/20/18 11:27,R_2bZebKbwYzyvp0n,anonymous,EN,"I consent, begin the study",A5QCSRJW2P30V,10020,,,,8,3,9,,,,,,,,California,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,27,Democratic party,,8340646
4/20/18 13:32,4/20/18 13:34,IP Address,100,141,TRUE,4/20/18 13:34,R_21Hg2dk8LlagFQ9,anonymous,EN,"I consent, begin the study",AVLZVLVL2X60,10020,,,,8,3,9,,,,,,,no comment,Texas,Male,,Some college but no degree,White,,Suburban community,,21,Independent,,3985073
4/20/18 17:03,4/20/18 17:04,IP Address,100,96,TRUE,4/20/18 17:04,R_bd9YD8jYerkuE9z,anonymous,EN,"I consent, begin the study",A2USG66RL7MM4E,10020,,,,8,2,9,,,,,,,,California,Male,,Bachelor degree,White,,Suburban community,,35,Democratic party,,9152942
4/21/18 9:00,4/21/18 9:06,IP Address,100,338,TRUE,4/21/18 9:06,R_3saFVTN9Fn4NCPR,anonymous,EN,"I consent, begin the study",A21SAW4GZMGQQR,10020,,,,8,8,8,,,,,,,Wasnt 100 percent sure what loan repapayment rate was,NY,Male,,Associate degree,White,,Suburban community,,34,"Democratic party,Other (please specify):",Registered dem but vote for policy,6973233
4/21/18 10:07,4/21/18 10:10,IP Address,100,205,TRUE,4/21/18 10:10,R_1GV0BEhMKRRyskt,anonymous,EN,"I consent, begin the study",A11LURNRH5O25X,10020,,,,8,2,9,,,,,,,none,oklahoma,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,27,Other (please specify):,none,3109139
4/21/18 10:29,4/21/18 10:34,IP Address,100,270,TRUE,4/21/18 10:34,R_2BxMoZuEVbr7NLw,anonymous,EN,"I consent, begin the study",A17PRJKX4C8WRK,10020,,,,8,2.9,7.2,,,,,,,It seemed clear enough.,WA,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,56,Democratic party,,8455324
4/21/18 15:01,4/21/18 15:03,IP Address,100,89,TRUE,4/21/18 15:03,R_oYq68NLQQxHn7H3,anonymous,EN,"I consent, begin the study",A1P47Q6LZPLQ6P,10020,,,,8,2,8.5,,,,,,,,PA,Male,,Bachelor degree,White,,Suburban community,,27,Democratic party,,6071396
4/19/18 20:05,4/19/18 20:08,IP Address,100,171,TRUE,4/19/18 20:08,R_2bmmTiOwuUak9jz,anonymous,EN,"I consent, begin the study",A346SLI564DGXN,10020,,,,8.1,3,8.1,,,,,,,none,illinois,Male,,Some college but no degree,White,,City or urban community,,45,Republican Party,,4673287
4/20/18 9:28,4/20/18 9:30,IP Address,100,152,TRUE,4/20/18 9:30,R_31zWy77aqWXIMM9,anonymous,EN,"I consent, begin the study",AE1YA7Q3UKPRI,10020,,,,8.1,1.1,8.9,,,,,,,none,Colorado,Female,,Bachelor degree,White,,City or urban community,,34,Independent,,66570
4/20/18 12:05,4/20/18 12:08,IP Address,100,190,TRUE,4/20/18 12:08,R_uwfnHOjXHi20DaV,anonymous,EN,"I consent, begin the study",A28EKOEIWKA93M,10020,,,,8.1,2.5,7.5,,,,,,,,Pennsylvania,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,69,Democratic party,,8056183
4/19/18 16:38,4/19/18 16:43,IP Address,100,331,TRUE,4/19/18 16:43,R_2e8YjWeXNTrlRO0,anonymous,EN,"I consent, begin the study",AM3N9RCK24NX5,10020,,,,8.2,6.1,7,,,,,,,no,Texas,Male,,Bachelor degree,Black or African-American,,City or urban community,,25,Democratic party,,4257784
4/19/18 17:05,4/19/18 17:07,IP Address,100,139,TRUE,4/19/18 17:07,R_2YQEO4lfpiG4mYO,anonymous,EN,"I consent, begin the study",A1GBJO813LYIIY,10020,,,,8.2,3.8,9,,,,,,,No,Indiana,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,30,Independent,,1602108
4/20/18 9:27,4/20/18 9:28,IP Address,100,83,TRUE,4/20/18 9:28,R_3PH1IoF9VzhkymQ,anonymous,EN,"I consent, begin the study",A356EVHB3TU90R,10020,,,,8.2,2.9,9,,,,,,,no,Illinois,Female,,Bachelor degree,White,,Suburban community,,47,Republican Party,,8580590
4/20/18 9:50,4/20/18 9:53,IP Address,100,172,TRUE,4/20/18 9:53,R_1MPXnlHOUidm4Oe,anonymous,EN,"I consent, begin the study",A2BA753YMXLDAP,10020,,,,8.2,3,5,,,,,,,,Florida,Male,,Associate degree,White,,Suburban community,,59,Independent,,4097196
4/20/18 10:43,4/20/18 10:44,IP Address,100,62,TRUE,4/20/18 10:44,R_3ir7O4soLB5mluJ,anonymous,EN,"I consent, begin the study",A3KBHRV189JXBJ,10020,,,,8.2,2.9,9,,,,,,,,CT,Female,,Bachelor degree,White,,Suburban community,,29,Libertarian Party,,3355883
4/20/18 14:27,4/20/18 14:33,IP Address,100,351,TRUE,4/20/18 14:33,R_2aagyb5b4GdOpgR,anonymous,EN,"I consent, begin the study",A2Y344XH3UDJ9B,10020,,,,8.2,1,4.8,,,,,,,A little confusing.,New York,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,67,Republican Party,,2976930
4/20/18 21:23,4/20/18 21:24,IP Address,100,73,TRUE,4/20/18 21:24,R_1l5HT6nWsY6Afy3,anonymous,EN,"I consent, begin the study",A3ICMLOBMFLE4E,10020,,,,8.2,1.6,3.1,,,,,,,,Pennsylvania,Male,,Bachelor degree,White,,Rural community,,34,Democratic party,,9750835
4/21/18 11:15,4/21/18 11:16,IP Address,100,91,TRUE,4/21/18 11:17,R_1lh58PQhFSjZt6Y,anonymous,EN,"I consent, begin the study",A2NI99CLB8OQ1X,10020,,,,8.2,5.3,7.2,,,,,,,,Florida,Female,,Bachelor degree,White,,Suburban community,,26,Democratic party,,4714246
4/19/18 18:14,4/19/18 18:15,IP Address,100,101,TRUE,4/19/18 18:15,R_1Lv4Gv1ShMAmbQi,anonymous,EN,"I consent, begin the study",A3CKV79ERM9XZF,10020,,,,8.3,1,9,,,,,,,,PA,Female,,Bachelor degree,White,,Rural community,,28,Republican Party,,5498021
4/20/18 0:33,4/20/18 0:37,IP Address,100,205,TRUE,4/20/18 0:37,R_27OuOlPEkB8gVPp,anonymous,EN,"I consent, begin the study",A3COB27QFIGEN,10020,,,,8.3,7.7,7.9,,,,,,,NOI,GEORGE,Male,,Graduate degree,White,,City or urban community,,30,Democratic party,,6365433
4/20/18 9:00,4/20/18 9:02,IP Address,100,97,TRUE,4/20/18 9:02,R_3q8WDLwHb8QqY1H,anonymous,EN,"I consent, begin the study",A3U7EIF0P9GQKI,10020,,,,8.3,2.7,6.9,,,,,,,,Louisiana,Male,,Bachelor degree,White,,City or urban community,,35,Democratic party,,5410489
4/20/18 9:02,4/20/18 9:03,IP Address,100,45,TRUE,4/20/18 9:03,R_3qCij4awKjTX8gw,anonymous,EN,"I consent, begin the study",A9VEZ7WVCCK8G,10020,,,,8.3,6.1,8.1,,,,,,,n,ga,Female,,Bachelor degree,Black or African-American,,Rural community,,34,Democratic party,,2509001
4/20/18 10:44,4/20/18 10:46,IP Address,100,105,TRUE,4/20/18 10:46,R_31gupPIPOI9G9sQ,anonymous,EN,"I consent, begin the study",A3GPYCHKB2KDLC,10020,,,,8.3,5.1,9,,,,,,,,california,Male,,Graduate degree,White,,Suburban community,,54,Independent,,7700522
4/20/18 10:05,4/20/18 10:07,IP Address,100,135,TRUE,4/20/18 10:07,R_2b1cYeYxeg2lhqH,anonymous,EN,"I consent, begin the study",AD368A1RHHRC3,10020,,,,8.4,1.4,8.9,,,,,,,,Colorado,Female,,Some college but no degree,White,,Rural community,,70,Republican Party,,7529061
4/20/18 20:31,4/20/18 20:32,IP Address,100,98,TRUE,4/20/18 20:32,R_1nPjgN28QKs84GC,anonymous,EN,"I consent, begin the study",A35EMMPMVD65UM,10020,,,,8.4,3,5,,,,,,,,new york,Female,,Bachelor degree,White,,Suburban community,,26,Democratic party,,1584818
4/19/18 15:24,4/19/18 15:25,IP Address,100,109,TRUE,4/19/18 15:25,R_0wkuS3g8nOAfEmB,anonymous,EN,"I consent, begin the study",AGNJKSH5LFKXZ,10020,,,,8.5,1.5,9,,,,,,,No comments.  The survey was fine.,California,Male,,Bachelor degree,Asian,,City or urban community,,41,Democratic party,,5793211
4/19/18 19:35,4/19/18 19:37,IP Address,100,116,TRUE,4/19/18 19:37,R_r7GT1pCGF85FjZ7,anonymous,EN,"I consent, begin the study",A1GT7SKWY6Q2AW,10020,,,,8.5,2,4.5,,,,,,,,NY,Male,,Bachelor degree,White,,Rural community,,35,Republican Party,,9508713
4/20/18 9:48,4/20/18 9:52,IP Address,100,249,TRUE,4/20/18 9:52,R_3Kv9ssSKZ9eybWQ,anonymous,EN,"I consent, begin the study",A1X2C7MPREIUPW,10020,,,,8.5,2,7,,,,,,,,,Male,,Bachelor degree,"White,Asian-American",,Suburban community,,24,Independent,,7919425
4/20/18 10:10,4/20/18 10:13,IP Address,100,154,TRUE,4/20/18 10:13,R_2aFsYQE2MRvzPdW,anonymous,EN,"I consent, begin the study",A2J0FWHSRFFIF7,10020,,,,8.5,2.9,7.5,,,,,,,,Illinois,Male,,Graduate degree,White,,Rural community,,36,Republican Party,,9131305
4/21/18 6:59,4/21/18 7:01,IP Address,100,117,TRUE,4/21/18 7:01,R_1LA1ZFItAWVBmNQ,anonymous,EN,"I consent, begin the study",A1XQ3M0PZIGJMI,10020,,,,8.5,6,9,,,,,,,No,Texas,Female,,Some college but no degree,Black or African-American,,City or urban community,,21,Democratic party,,4650214
4/21/18 7:14,4/21/18 7:21,IP Address,100,387,TRUE,4/21/18 7:21,R_24cpAofF6PSsbV8,anonymous,EN,"I consent, begin the study",A2MCAYHV5X05EQ,10020,,,,8.5,1,8.5,,,,,,,,Alabama,Female,,Bachelor degree,White,,City or urban community,,48,Republican Party,,9016703
4/21/18 14:06,4/21/18 14:09,IP Address,100,177,TRUE,4/21/18 14:09,R_1lfVcPCtm7vvo3y,anonymous,EN,"I consent, begin the study",A30WK3E1Y5VELN,10020,,,,8.5,4.5,7,,,,,,,,Florida,Male,,Associate degree,White,,Suburban community,,52,Democratic party,,8960191
4/19/18 14:41,4/19/18 14:44,IP Address,100,166,TRUE,4/19/18 14:44,R_1LM4qGLmujO30Bt,anonymous,EN,"I consent, begin the study",A3BT6RQ5LYBKDP,10020,,,,8.6,5.6,7.4,,,,,,,,Arizona,Male,,Associate degree,"Spanish, Hispanic, or Latino",,Suburban community,,33,Libertarian Party,,3350149
4/20/18 4:27,4/20/18 4:29,IP Address,100,87,TRUE,4/20/18 4:29,R_25vaXYxkvmzT5ZP,anonymous,EN,"I consent, begin the study",A2QJH6SM06D8OR,10020,,,,8.6,3.5,7.8,,,,,,,,Washington ,Female,,Associate degree,White,,Suburban community,,29,Libertarian Party,,1438224
4/20/18 9:31,4/20/18 9:32,IP Address,100,80,TRUE,4/20/18 9:32,R_3IVL9V8dnM0lcoe,anonymous,EN,"I consent, begin the study",A30KKDFHZL9L4C,10020,,,,8.6,1.7,4.7,,,,,,,,Alabama,Male,,Bachelor degree,White,,Rural community,,24,Independent,,3165430
4/20/18 9:36,4/20/18 9:40,IP Address,100,249,TRUE,4/20/18 9:40,R_1hKlJO2rG53M6bD,anonymous,EN,"I consent, begin the study",A2TRUH3HPVOA8K,10020,,,,8.6,2.5,7.5,,,,,,,,Virginia,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,18,Republican Party,,6134807
4/20/18 13:46,4/20/18 13:51,IP Address,100,282,TRUE,4/20/18 13:51,R_28Cchccf6aEkdKX,anonymous,EN,"I consent, begin the study",A146CNY46CSZIR,10020,,,,8.7,9,8.4,,,,,,,,Ohio,Female,,Associate degree,White,,City or urban community,,33,Republican Party,,2997454
4/20/18 19:04,4/20/18 19:06,IP Address,100,124,TRUE,4/20/18 19:07,R_2as11aSk4dI3PwY,anonymous,EN,"I consent, begin the study",A3L456BMV3DHB5,10020,,,,8.8,2.8,9,,,,,,,,massachusetts,Female,,Graduate degree,White,,Rural community,,53,Democratic party,,9148139
4/21/18 12:02,4/21/18 12:04,IP Address,100,122,TRUE,4/21/18 12:04,R_2b3lr2YHesLafHq,anonymous,EN,"I consent, begin the study",A3D3EB91I4WAXE,10020,,,,8.8,2.3,8.5,,,,,,,,new jersey,Male,,Bachelor degree,White,,City or urban community,,39,Independent,,4009571
4/19/18 14:12,4/19/18 14:15,IP Address,100,176,TRUE,4/19/18 14:15,R_1LA1w9N36ZBZICA,anonymous,EN,"I consent, begin the study",A86AL4Y7BMQC6,10020,,,,8.9,1,6.6,,,,,,,none,Mississippi,Female,,Bachelor degree,White,,Suburban community,,46,Republican Party,,3506251
4/19/18 14:01,4/19/18 14:02,IP Address,100,60,TRUE,4/19/18 14:02,R_3G1TvlHFeXt85m6,anonymous,EN,"I consent, begin the study",A1PP6DN7HB6Q9P,10020,,,,9,3.3,8.3,,,,,,,,Florida,Male,,Associate degree,Black or African-American,,Suburban community,,26,Democratic party,,648071
4/19/18 14:05,4/19/18 14:07,IP Address,100,131,TRUE,4/19/18 14:07,R_26hfjaXGhKFJccE,anonymous,EN,"I consent, begin the study",A2GPDFJUQJH5DT,10020,,,,9,1,9,,,,,,,,Illinois,Female,,Bachelor degree,White,,Rural community,,42,Democratic party,,4540276
4/19/18 14:23,4/19/18 14:26,IP Address,100,182,TRUE,4/19/18 14:26,R_0ig0EbYoJxr2xWh,anonymous,EN,"I consent, begin the study",A2AL7SA85SD77F,10020,,,,9,5.1,2.3,,,,,,,no feedback,north carolina,Female,,Associate degree,White,,Suburban community,,30,Republican Party,,1105536
4/19/18 14:34,4/19/18 14:35,IP Address,100,85,TRUE,4/19/18 14:35,R_2CVVRGGUTCuJMIW,anonymous,EN,"I consent, begin the study",A1RO6JFAJZMGIU,10020,,,,9,1,9,,,,,,,,Massachusetts,Female,,Bachelor degree,White,,City or urban community,,32,Independent,,3401331
4/19/18 14:41,4/19/18 14:42,IP Address,100,81,TRUE,4/19/18 14:42,R_rrTRCsyYpgiqoLf,anonymous,EN,"I consent, begin the study",APZ96S6I5QG2C,10020,,,,9,1,5,,,,,,,,Montana,Male,,Bachelor degree,White,,Rural community,,33,Libertarian Party,,9859928
4/19/18 14:44,4/19/18 14:46,IP Address,100,105,TRUE,4/19/18 14:46,R_2CmnrxnHle7DcSO,anonymous,EN,"I consent, begin the study",AO9YO8LW3AWGC,10020,,,,9,1.9,6.2,,,,,,,,MD,Male,,Graduate degree,White,,Suburban community,,33,Democratic party,,204688
4/19/18 14:55,4/19/18 14:56,IP Address,100,88,TRUE,4/19/18 14:56,R_9vM08hFPMWNNiSZ,anonymous,EN,"I consent, begin the study",A21Q9HX3YQBSGC,10020,,,,9,2.7,9,,,,,,,,Alabama,Male,,Bachelor degree,White,,Suburban community,,37,Republican Party,,2282902
4/19/18 15:01,4/19/18 15:04,IP Address,100,215,TRUE,4/19/18 15:04,R_rcFxOPjTkLfSHsd,anonymous,ES-ES,"I consent, begin the study",A3KBDRSS0AIA2,10020,,,,9,9,9,,,,,,,,ct,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,City or urban community,,36,Democratic party,,2525911
4/19/18 15:04,4/19/18 15:06,IP Address,100,105,TRUE,4/19/18 15:06,R_RF61S7BMSREhAsN,anonymous,EN,"I consent, begin the study",A3LQ5B6E92XTSK,10020,,,,9,1,9,,,,,,,Nice survey tool,Colorado,Male,,Graduate degree,White,,Rural community,,37,"Republican Party,Independent",,8558641
4/19/18 15:36,4/19/18 15:42,IP Address,100,329,TRUE,4/19/18 15:42,R_xh0XJqLYbMkUpUJ,anonymous,EN,"I consent, begin the study",A1PCIX5SCQZPOE,10020,,,,9,7.5,3.9,,,,,,,Decision made by Loan payback percentage ,Florida,Female,,Associate degree,White,,Suburban community,,61,Independent,,889439
4/19/18 15:40,4/19/18 15:42,IP Address,100,78,TRUE,4/19/18 15:42,R_3ewwWnTsbqLbWS6,anonymous,EN,"I consent, begin the study",A1ZTR3Z88CYP06,10020,,,,9,9,2.2,,,,,,,no,Texas,Male,,Some college but no degree,"Spanish, Hispanic, or Latino",,City or urban community,,32,Democratic party,,8192896
4/19/18 15:57,4/19/18 15:58,IP Address,100,75,TRUE,4/19/18 15:58,R_bdzIVof2B3Rirm1,anonymous,EN,"I consent, begin the study",A5Q0UTSKAI2TQ,10020,,,,9,2,3,,,,,,,,Washington,Male,,Bachelor degree,White,,Suburban community,,33,Independent,,3226847
4/19/18 15:57,4/19/18 16:00,IP Address,100,148,TRUE,4/19/18 16:00,R_11WL1YEPcdWMJRk,anonymous,EN,"I consent, begin the study",aepo4sad5ibus,10020,,,,9,3,3.4,,,,,,,no,Geogia,Male,,Some college but no degree,White,,City or urban community,,57,Independent,,7591812
4/19/18 16:09,4/19/18 16:12,IP Address,100,178,TRUE,4/19/18 16:12,R_2CPLnzxvHdiIZJ9,anonymous,EN,"I consent, begin the study",AZNH5PWSO6U9A,10020,,,,9,1,1,,,,,,,,Mo,Female,,Associate degree,White,,Rural community,,34,Independent,,7085942
4/19/18 16:28,4/19/18 16:30,IP Address,100,112,TRUE,4/19/18 16:30,R_3r26ZyjyRKDgZTX,anonymous,EN,"I consent, begin the study",AAEZQL4J6CQGM,10020,,,,9,1,1,,,,,,,,INDIANA,Male,,Bachelor degree,Black or African-American,,Suburban community,,32,Democratic party,,8145437
4/19/18 16:36,4/19/18 16:37,IP Address,100,73,TRUE,4/19/18 16:37,R_22zwvSKoyDmVCXp,anonymous,EN,"I consent, begin the study",A23BQ23YJE0VYL,10020,,,,9,9,9,,,,,,,no,Arizona,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,28,Republican Party,,4104983
4/19/18 16:41,4/19/18 16:42,IP Address,100,67,TRUE,4/19/18 16:42,R_3DqH5r5ipwtP2lW,anonymous,EN,"I consent, begin the study",A3BPTARPGHYU1N,10020,,,,9,5.8,8,,,,,,,,PA,Female,,Bachelor degree,White,,City or urban community,,24,Democratic party,,1517953
4/19/18 17:07,4/19/18 17:10,IP Address,100,176,TRUE,4/19/18 17:10,R_z9kyISG556UgxMZ,anonymous,EN,"I consent, begin the study",A2S26LI6DIGAFJ,10020,,,,9,1.9,9,,,,,,,Everything was great!,Massachusetts ,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,45,Independent,,4947166
4/19/18 17:09,4/19/18 17:10,IP Address,100,113,TRUE,4/19/18 17:10,R_2VxqWiRE8qnd7bV,anonymous,EN,"I consent, begin the study",A2G0GS8LJN1YMY,10020,,,,9,2,1,,,,,,,,florida,Male,,Graduate degree,White,,Rural community,,61,Republican Party,,1237069
4/19/18 17:29,4/19/18 17:31,IP Address,100,129,TRUE,4/19/18 17:31,R_12Jtm8wxj35SbOg,anonymous,EN,"I consent, begin the study",A3E2ES5KH0RKBZ,10020,,,,9,3,5.1,,,,,,,,Ohio,Male,,Some college but no degree,White,,Rural community,,47,Libertarian Party,,4402934
4/19/18 17:42,4/19/18 17:44,IP Address,100,78,TRUE,4/19/18 17:44,R_3E9DOO1C1qzbXoz,anonymous,EN,"I consent, begin the study",A384FUI8JZVGZM,10020,,,,9,3.1,8.2,,,,,,,,New York,Male,,Graduate degree,White,,Suburban community,,32,Libertarian Party,,692733
4/19/18 17:39,4/19/18 17:44,IP Address,100,351,TRUE,4/19/18 17:44,R_2RWJvEJ5NzhYavG,anonymous,EN,"I consent, begin the study",A38IMEE7RZWJA7,10020,,,,9,5,9,,,,,,,,Ohio,Male,,Bachelor degree,White,,Rural community,,56,Independent,,318776
4/19/18 17:48,4/19/18 17:51,IP Address,100,162,TRUE,4/19/18 17:51,R_UzOZNuKhRcq03a9,anonymous,EN,"I consent, begin the study",A2BC1G5QCXVA2F,10020,,,,9,1,4.5,,,,,,,No.,KY,Female,,Bachelor degree,White,,Rural community,,38,Republican Party,,7100337
4/19/18 18:06,4/19/18 18:09,IP Address,100,155,TRUE,4/19/18 18:09,R_1gw3rrgX0zl4fOU,anonymous,EN,"I consent, begin the study",AU320N6GQ1XPQ,10020,,,,9,1,1,,,,,,,,Indiana,Male,,Bachelor degree,Other (please specify):,biracial,City or urban community,,59,Libertarian Party,,6211899
4/19/18 18:23,4/19/18 18:24,IP Address,100,74,TRUE,4/19/18 18:24,R_2YJ9HFJc9DWP8qk,anonymous,EN,"I consent, begin the study",A31DI99CWPTJBK,10020,,,,9,2,8.1,,,,,,,,New Jersey,Female,,Graduate degree,White,,Suburban community,,32,Republican Party,,2932138
4/19/18 18:38,4/19/18 18:40,IP Address,100,107,TRUE,4/19/18 18:40,R_2QQaSOOpHPNUe4t,anonymous,EN,"I consent, begin the study",A2DFXQ3QVQ9ELH,10020,,,,9,9,9,,,,,,,It was all clear.  I think they were all fair because the loan officer can do what they want.  Person A was more credit worthy so I would have given more to them.,Indiana,Male,,Bachelor degree,White,,Suburban community,,34,Republican Party,,5603799
4/19/18 18:45,4/19/18 18:46,IP Address,100,109,TRUE,4/19/18 18:46,R_10NrznPQEVWJYo0,anonymous,EN,"I consent, begin the study",AV4HR1ONDSEPH,10020,,,,9,2,6.1,,,,,,,,WI,Female,,Some college but no degree,White,,Rural community,,51,Republican Party,,496110
4/19/18 19:29,4/19/18 19:32,IP Address,100,169,TRUE,4/19/18 19:32,R_0SXEm734MOyMOGd,anonymous,EN,"I consent, begin the study",A2A19ZE7RFE9YK,10020,,,,9,1,6.6,,,,,,,,mt,Male,,Some college but no degree,White,,Suburban community,,43,Republican Party,,7702913
4/19/18 20:17,4/19/18 20:19,IP Address,100,85,TRUE,4/19/18 20:19,R_1mKHLPnNIGOg7JM,anonymous,EN,"I consent, begin the study",A3MQFX3IN9WSIA,10020,,,,9,1.4,5,,,,,,,,Florida,Female,,Bachelor degree,White,,Suburban community,,24,Republican Party,,730320
4/19/18 20:27,4/19/18 20:29,IP Address,100,104,TRUE,4/19/18 20:29,R_3qKxNTfSrnUYNTo,anonymous,EN,"I consent, begin the study",AUXR5WHLSDGTI,10020,,,,9,1,9,,,,,,,,California,Male,,Some college but no degree,White,,Suburban community,,23,Republican Party,,354776
4/19/18 21:42,4/19/18 21:44,IP Address,100,118,TRUE,4/19/18 21:44,R_3R8DECVzL7DptyE,anonymous,EN,"I consent, begin the study",A2QQC5GL2K6YYI,10020,,,,9,1,9,,,,,,,,New Hampshire,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,27,Republican Party,,1221380
4/19/18 22:31,4/19/18 22:35,IP Address,100,194,TRUE,4/19/18 22:35,R_22wQgVsQ4g19NXP,anonymous,EN,"I consent, begin the study",A168V4H1XGNG9A,10020,,,,9,4.8,9,,,,,,,,texas,Female,,Some college but no degree,White,,Suburban community,,32,Independent,,9338857
4/19/18 22:45,4/19/18 22:51,IP Address,100,356,TRUE,4/19/18 22:51,R_3lzXVsKKmyWw1oQ,anonymous,EN,"I consent, begin the study",A280HRPRL30442,10020,,,,9,9,9,,,,,,,,California,Female,,Some college but no degree,White,,Suburban community,,59,Libertarian Party,,2561979
4/20/18 1:01,4/20/18 1:03,IP Address,100,109,TRUE,4/20/18 1:03,R_2upphUizgR6Lx8E,anonymous,EN,"I consent, begin the study",A2NI76IVRWRTR3,10020,,,,9,1,1,,,,,,,no,wisconsin,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,50,Independent,,8423502
4/20/18 3:53,4/20/18 3:56,IP Address,100,153,TRUE,4/20/18 3:56,R_27vzaljEzYJn74p,anonymous,EN,"I consent, begin the study",A3KMNX2P2QP9JU,10020,,,,9,3,4,,,,,,,N/A,Maryland,Female,,Bachelor degree,Black or African-American,,Suburban community,,46,Democratic party,,9897074
4/20/18 4:55,4/20/18 4:57,IP Address,100,105,TRUE,4/20/18 4:57,R_W7kQRvGl6k79qhP,anonymous,EN,"I consent, begin the study",AH4QNMYBTB3PG,10020,,,,9,1,9,,,,,,,NA,MN,Female,,Bachelor degree,White,,Suburban community,,30,Democratic party,,6740966
4/20/18 5:39,4/20/18 5:42,IP Address,100,163,TRUE,4/20/18 5:42,R_3enbGpbb4od5H4Z,anonymous,EN,"I consent, begin the study",A30S0XM9F4RSHU,10020,,,,9,7,9,,,,,,,,WV,Female,,Some college but no degree,White,,Rural community,,52,Democratic party,,8071757
4/20/18 9:00,4/20/18 9:02,IP Address,100,75,TRUE,4/20/18 9:02,R_3nk3uQMAuSZbXeC,anonymous,EN,"I consent, begin the study",A35KO5LPASBFI9,10020,,,,9,1,1.3,,,,,,,,FL,Female,,Some college but no degree,White,,Suburban community,,24,Independent,,837564
4/20/18 9:01,4/20/18 9:03,IP Address,100,114,TRUE,4/20/18 9:03,R_3smLmKhY5ecw1br,anonymous,EN,"I consent, begin the study",ADVCIFLB5A9B,10020,,,,9,1,3.1,,,,,,,n/a,NC,Female,,Bachelor degree,White,,Suburban community,,57,Republican Party,,1238716
4/20/18 9:04,4/20/18 9:05,IP Address,100,75,TRUE,4/20/18 9:05,R_2UiulU0hCfhESL9,anonymous,EN,"I consent, begin the study",A221JJK7P6K22W,10020,,,,9,3.8,8.1,,,,,,,,FL,Male,,Bachelor degree,Black or African-American,,Suburban community,,45,Republican Party,,6064982
4/20/18 9:04,4/20/18 9:05,IP Address,100,82,TRUE,4/20/18 9:05,R_3HM1fWkSQvJJ4id,anonymous,EN,"I consent, begin the study",A3NAHN61XJ3ZAT,10020,,,,9,1.5,7.1,,,,,,,,Utah,Female,,Some college but no degree,White,,Suburban community,,38,Republican Party,,7898313
4/20/18 9:05,4/20/18 9:07,IP Address,100,96,TRUE,4/20/18 9:07,R_3HozEHK27yaKwFJ,anonymous,EN,"I consent, begin the study",A1160COTUR26JZ,10020,,,,9,1,9,,,,,,,,Texas,Female,,Associate degree,White,,Rural community,,47,Independent,,191559
4/20/18 9:07,4/20/18 9:09,IP Address,100,158,TRUE,4/20/18 9:09,R_zdOGlaG5P5nx39v,anonymous,EN,"I consent, begin the study",A1XNHULZILJ3G3,10020,,,,9,1,9,,,,,,,,Texas,Female,,Bachelor degree,Black or African-American,,Suburban community,,34,Independent,,3030743
4/20/18 9:09,4/20/18 9:11,IP Address,100,120,TRUE,4/20/18 9:11,R_2qx6XddGal88BzK,anonymous,EN,"I consent, begin the study",A1LEWF3XCAKF39,10020,,,,9,9,9,,,,,,,,co,Male,,Associate degree,Asian,,Suburban community,,29,Independent,,1081616
4/20/18 9:10,4/20/18 9:12,IP Address,100,112,TRUE,4/20/18 9:12,R_29uyTpKZbsYBDdF,anonymous,EN,"I consent, begin the study",A2WWDLAALUWWQ3,10020,,,,9,2.8,7.3,,,,,,,,new york,Female,,Bachelor degree,White,,City or urban community,,31,Democratic party,,6166814
4/20/18 9:13,4/20/18 9:15,IP Address,100,143,TRUE,4/20/18 9:15,R_32PyUtpudT76a2g,anonymous,EN,"I consent, begin the study",ASL9DJYE4F92C,10020,,,,9,1,1,,,,,,,,Indiana,Female,,Bachelor degree,White,,Suburban community,,55,Independent,,433428
4/20/18 9:14,4/20/18 9:17,IP Address,100,173,TRUE,4/20/18 9:17,R_RrfpTEz41IirqJb,anonymous,EN,"I consent, begin the study",A1YATC681A2FIH,10020,,,,9,2,9,,,,,,,,Ohio,Female,,Associate degree,White,,City or urban community,,60,Other (please specify):,Constitution,5674616
4/20/18 9:19,4/20/18 9:21,IP Address,100,92,TRUE,4/20/18 9:21,R_25TT8ffdmEqBPWJ,anonymous,EN,"I consent, begin the study",A37QWQ2JM711L2,10020,,,,9,9,9,,,,,,,,Wisconsin,Male,,Bachelor degree,White,,Suburban community,,32,Republican Party,,1996148
4/20/18 9:19,4/20/18 9:22,IP Address,100,189,TRUE,4/20/18 9:22,R_3ragZB5wm4LFASl,anonymous,EN,"I consent, begin the study",A32XODQOC2CCDG,10020,,,,9,5,9,,,,,,,,California,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,25,Democratic party,,7905252
4/20/18 9:20,4/20/18 9:22,IP Address,100,138,TRUE,4/20/18 9:22,R_805VXG4S8K4lEVr,anonymous,EN,"I consent, begin the study",A35ZVO654GOBP5,10020,,,,9,9,8,,,,,,,none,Oklahoma,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,41,Independent,,8855184
4/20/18 9:25,4/20/18 9:28,IP Address,100,129,TRUE,4/20/18 9:28,R_uwwQEEHB0XRIOzf,anonymous,EN,"I consent, begin the study",A1Z807JZ7LDI11,10020,,,,9,1.9,8.2,,,,,,,,Kansas,Female,,Associate degree,White,,City or urban community,,54,Democratic party,,8456669
4/20/18 9:41,4/20/18 9:44,IP Address,100,179,TRUE,4/20/18 9:44,R_1lv5hHJZZq6hyrz,anonymous,EN,"I consent, begin the study",A1J7C4V2AZSHQX,10020,,,,9,1,2.1,,,,,,,,Tennessee,Male,,Bachelor degree,White,,Suburban community,,33,Democratic party,,6123473
4/20/18 9:42,4/20/18 9:46,IP Address,100,205,TRUE,4/20/18 9:46,R_2CK981UaZPTQ4x9,anonymous,EN,"I consent, begin the study",A1SWNWA75A3KGH,10020,,,,9,1,9,,,,,,,,NY,Male,,Bachelor degree,Asian,,Suburban community,,20,Republican Party,,6899266
4/20/18 9:44,4/20/18 9:46,IP Address,100,138,TRUE,4/20/18 9:46,R_3nfwonkHpFFbeVQ,anonymous,EN,"I consent, begin the study",A2251NUVA69G7E,10020,,,,9,2.5,7.5,,,,,,,no,virginia,Male,,Bachelor degree,White,,Rural community,,35,Democratic party,,2843283
4/20/18 9:45,4/20/18 9:50,IP Address,100,257,TRUE,4/20/18 9:50,R_2rj4oHkXKrTXqLg,anonymous,EN,"I consent, begin the study",AZBH4LJ5SL456,10020,,,,9,5,9,,,,,,,,Kentucky,Female,,Some college but no degree,White,,Rural community,,36,Republican Party,,280360
4/20/18 9:51,4/20/18 9:52,IP Address,100,74,TRUE,4/20/18 9:52,R_2cCN1AN4on83nDD,anonymous,EN,"I consent, begin the study",A2YO0CG93Y1N69,10020,,,,9,1,5.2,,,,,,,No,Illinois ,Female,,Bachelor degree,White,,Rural community,,34,Democratic party,,6384778
4/20/18 9:52,4/20/18 9:57,IP Address,100,316,TRUE,4/20/18 9:57,R_3387gZJnBSRdEyJ,anonymous,EN,"I consent, begin the study",A1PGG0V135EACO,10020,,,,9,1,2.4,,,,,,,,California,Female,,Some college but no degree,White,,Rural community,,65,Independent,,2064250
4/20/18 9:59,4/20/18 10:01,IP Address,100,94,TRUE,4/20/18 10:01,R_31vMhCZHV58km1N,anonymous,EN,"I consent, begin the study",AI46QXF9WCXNB,10020,,,,9,4.5,8.1,,,,,,,,Indiana,Female,,Bachelor degree,White,,Suburban community,,36,Republican Party,,4748616
4/20/18 10:07,4/20/18 10:09,IP Address,100,108,TRUE,4/20/18 10:09,R_2alXQ30ReuAbxkX,anonymous,EN,"I consent, begin the study",AZG3ZFBPSL91I,10020,,,,9,1,9,,,,,,,No,Illinois,Male,,Graduate degree,White,,Suburban community,,44,Democratic party,,6081308
4/20/18 10:32,4/20/18 10:34,IP Address,100,86,TRUE,4/20/18 10:34,R_2TNno0spQzDxpAI,anonymous,EN,"I consent, begin the study",AWHJJ1YYPK65H,10020,,,,9,1,1.7,,,,,,,,Wisconsin,Male,,Some college but no degree,White,,Suburban community,,26,Republican Party,,3587832
4/20/18 11:30,4/20/18 11:33,IP Address,100,176,TRUE,4/20/18 11:33,R_22kL35E3cJnLmIg,anonymous,EN,"I consent, begin the study",A1MYA3ODBOAQM6,10020,,,,9,1,5.1,,,,,,,Nothing was unclear or confusing but ty for letting me take ur survey ,Ohio ,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,24,Independent,,2977205
4/20/18 11:41,4/20/18 11:43,IP Address,100,141,TRUE,4/20/18 11:43,R_3p0aECJA4w6p7c2,anonymous,EN,"I consent, begin the study",A2U6XMGVLZXK0A,10020,,,,9,1,7,,,,,,,,florida,Female,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,35,Democratic party,,6117289
4/20/18 12:22,4/20/18 12:25,IP Address,100,130,TRUE,4/20/18 12:25,R_DIh82lTqkAJhS7f,anonymous,EN,"I consent, begin the study",AWM6CTVSFTYSN,10020,,,,9,1,1,,,,,,,,Oregon,Male,,Some college but no degree,White,,Suburban community,,21,Democratic party,,2446543
4/20/18 12:29,4/20/18 12:31,IP Address,100,139,TRUE,4/20/18 12:31,R_1hEWxmbU9IA8wbE,anonymous,EN,"I consent, begin the study",A10S5LDYYYB496,10020,,,,9,9,9,,,,,,,,Illinois,Female,,Some college but no degree,White,,Suburban community,,32,"Other (please specify):,Independent",,8685714
4/20/18 12:34,4/20/18 12:37,IP Address,100,166,TRUE,4/20/18 12:37,R_ahOyvkIr8UMoYnv,anonymous,EN,"I consent, begin the study",A2MAON23E8OMXN,10020,,,,9,2,4,,,,,,,None.,Idaho ,Male,,Bachelor degree,White,,Rural community,,31,Republican Party,,6866952
4/20/18 13:25,4/20/18 13:26,IP Address,100,79,TRUE,4/20/18 13:26,R_3dKBd0LCcUyfPpZ,anonymous,EN,"I consent, begin the study",A2RILJIGEXENAJ,10020,,,,9,4.4,7.9,,,,,,,,OH,Male,,Bachelor degree,White,,Suburban community,,23,Independent,,655876
4/20/18 13:57,4/20/18 13:59,IP Address,100,160,TRUE,4/20/18 13:59,R_3DkhVTs1MYdP4yq,anonymous,EN,"I consent, begin the study",ANVES7K87OEFI,10020,,,,9,1,9,,,,,,,,Maryland,Male,,Bachelor degree,"White,Black or African-American",,Suburban community,,27,Independent,,3228597
4/20/18 14:39,4/20/18 14:41,IP Address,100,118,TRUE,4/20/18 14:41,R_SZh3rBKDSGvOO1X,anonymous,EN,"I consent, begin the study",A2NMWBVYWN4O51,10020,,,,9,2,7,,,,,,,none,Ohio,Female,,Bachelor degree,White,,City or urban community,,45840,Democratic party,,6153886
4/20/18 15:00,4/20/18 15:03,IP Address,100,183,TRUE,4/20/18 15:03,R_0OHsv22MeAJXr8d,anonymous,EN,"I consent, begin the study",A1ZL0NB1QPNTOS,10020,,,,9,1,2.8,,,,,,,none,PA,Female,,Some college but no degree,White,,Rural community,,60,Independent,,8422731
4/20/18 18:31,4/20/18 18:32,IP Address,100,111,TRUE,4/20/18 18:33,R_3stB9faXU8WgKwr,anonymous,EN,"I consent, begin the study",A17G3ELH11DM2M,10020,,,,9,1,1,,,,,,,,IL,Male,,Bachelor degree,White,,Suburban community,,25,Independent,,3239098
4/20/18 18:42,4/20/18 18:45,IP Address,100,214,TRUE,4/20/18 18:45,R_1kHvtJ2nGLN8eoO,anonymous,EN,"I consent, begin the study",A3IZUZE1S8GO5O,10020,,,,9,3.9,9,,,,,,,,delaware,Female,,Bachelor degree,Asian,,Suburban community,,32,Democratic party,,8846825
4/20/18 19:34,4/20/18 19:37,IP Address,100,140,TRUE,4/20/18 19:37,R_3iKXwlIAZnawa6H,anonymous,EN,"I consent, begin the study",ADFI65NC0B8RL,10020,,,,9,1,2.9,,,,,,,,FL,Female,,Some college but no degree,White,,Suburban community,,42,Republican Party,,2322845
4/20/18 20:37,4/20/18 20:39,IP Address,100,155,TRUE,4/20/18 20:39,R_1mFoCldDaCa04Ge,anonymous,EN,"I consent, begin the study",A27QPURAF97I5W,10020,,,,9,1,5.1,,,,,,,,Texas,Female,,Graduate degree,White,,Suburban community,,29,Independent,,782544
4/20/18 21:15,4/20/18 21:21,IP Address,100,370,TRUE,4/20/18 21:21,R_UrNsrre5AfiiH6h,anonymous,EN,"I consent, begin the study",A8QHPM7U4CWKB,10020,,,,9,6,8,,,,,,,the definition of loan repayment rate should be clearly defined,KY,Female,,Graduate degree,White,,Suburban community,,34,Democratic party,,677718
4/20/18 21:58,4/20/18 22:02,IP Address,100,250,TRUE,4/20/18 22:02,R_26bUvONAOruuk9F,anonymous,EN,"I consent, begin the study",A3SK6YX89JKARG,10020,,,,9,1.7,5,,,,,,,easy and very clear,Texas,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,44,Republican Party,,5564937
4/20/18 23:55,4/20/18 23:58,IP Address,100,165,TRUE,4/20/18 23:58,R_29hII9cDIydLqcW,anonymous,EN,"I consent, begin the study",ASJ1EW69JHPNR,10020,,,,9,3.2,6,,,,,,,,Inidiana,Male,,Some college but no degree,"Spanish, Hispanic, or Latino,White",,City or urban community,,44,Libertarian Party,,2052148
4/21/18 0:34,4/21/18 0:36,IP Address,100,148,TRUE,4/21/18 0:36,R_3Dtg9yh3mg6PBDX,anonymous,EN,"I consent, begin the study",A31EE6ORUFKXLY,10020,,,,9,3.6,6.7,,,,,,,,nh,Male,,Some college but no degree,White,,Suburban community,,30,Republican Party,,827486
4/21/18 5:24,4/21/18 5:25,IP Address,100,87,TRUE,4/21/18 5:25,R_Ddu9MopDJWyuEkV,anonymous,EN,"I consent, begin the study",A150XGQ7KWLBWN,10020,,,,9,3,7.6,,,,,,,no,NJ,Female,,Bachelor degree,White,,Suburban community,,42,Democratic party,,6080580
4/21/18 5:49,4/21/18 5:53,IP Address,100,250,TRUE,4/21/18 5:53,R_2dXzl3uu7BTN0b5,anonymous,EN,"I consent, begin the study", A172WI6MJ7J5S4,10020,,,,9,2,7,,,,,,,,Georgia,Male,,Graduate degree,White,,Suburban community,,56,Democratic party,,7246762
4/21/18 6:42,4/21/18 6:46,IP Address,100,201,TRUE,4/21/18 6:46,R_3V0ZH7I2PoXhwB3,anonymous,EN,"I consent, begin the study",AGCU8OJR2LRQ2,10020,,,,9,1.6,8.5,,,,,,,,Indiana,Female,,Bachelor degree,White,,Suburban community,,65,Independent,,5524106
4/21/18 8:18,4/21/18 8:19,IP Address,100,81,TRUE,4/21/18 8:19,R_3gMA99UMbJewger,anonymous,EN,"I consent, begin the study",A1JSDFPUDAJQT7,10020,,,,9,2.5,7.9,,,,,,,,Kansas,Female,,Some college but no degree,White,,Suburban community,,27,Independent,,5956402
4/21/18 8:18,4/21/18 8:22,IP Address,100,237,TRUE,4/21/18 8:22,R_1FlCyyVFpijA646,anonymous,EN,"I consent, begin the study",A11BLQKVW1951L,10020,,,,9,1.2,6.5,,,,,,,The second question was a little confusing regarding proportions. ,Idaho,Female,,Associate degree,Other (please specify):,Assyrian,Suburban community,,32,Democratic party,,7002865
4/21/18 8:31,4/21/18 8:34,IP Address,100,187,TRUE,4/21/18 8:34,R_3l6E7R2cXgVqO0p,anonymous,EN,"I consent, begin the study",AOZXNHOPQ9PDN,10020,,,,9,3,3,,,,,,,,New Jersey,Female,,Some college but no degree,White,,Rural community,,49,Democratic party,,5767511
4/21/18 8:39,4/21/18 8:42,IP Address,100,151,TRUE,4/21/18 8:42,R_1BRfD7vVqH65AS1,anonymous,EN,"I consent, begin the study",A1DNNPAO6LS9DP,10020,,,,9,1,6.2,,,,,,,,florida,Male,,Associate degree,White,,Suburban community,,49,Democratic party,,2917222
4/21/18 9:20,4/21/18 9:23,IP Address,100,130,TRUE,4/21/18 9:23,R_1CHLtP2Yuw9C8y7,anonymous,EN,"I consent, begin the study",A1PUIGT83JOHH6,10020,,,,9,1,9,,,,,,,No,California,Male,,Some college but no degree,Black or African-American,,Suburban community,,49,Independent,,1803490
4/21/18 11:24,4/21/18 11:26,IP Address,100,100,TRUE,4/21/18 11:26,R_0quCRElMvCJQqIx,anonymous,EN,"I consent, begin the study",AAI7V9VASGBIY,10020,,,,9,2,8,,,,,,,none,Illinois,Male,,Graduate degree,White,,Suburban community,,30,Independent,,5200134
4/21/18 11:34,4/21/18 11:36,IP Address,100,99,TRUE,4/21/18 11:36,R_0ib6rfB8lr1Ub8l,anonymous,EN,"I consent, begin the study",A1YKIREKFOEMN9,10020,,,,9,4.7,9,,,,,,,,fl,Female,,Associate degree,White,,City or urban community,,25,Democratic party,,6573031
4/21/18 11:46,4/21/18 11:50,IP Address,100,212,TRUE,4/21/18 11:50,R_Q4xaw2KQmxRDbA5,anonymous,EN,"I consent, begin the study",A2UAH0OX8P5J1M,10020,,,,9,1,7,,,,,,,,North Carolina,Female,,Associate degree,White,,Rural community,,34,Republican Party,,8111208
4/21/18 12:14,4/21/18 12:17,IP Address,100,192,TRUE,4/21/18 12:17,R_1q8kn1o8E98M6LH,anonymous,EN,"I consent, begin the study",A29NEH1E3C7C6B,10020,,,,9,9,1,,,,,,,,Florida,Male,,Associate degree,"Spanish, Hispanic, or Latino",,Suburban community,,28,Independent,,8111279
4/21/18 13:25,4/21/18 13:28,IP Address,100,134,TRUE,4/21/18 13:28,R_3De7LCjTOg72NGh,anonymous,EN,"I consent, begin the study",A3TSB8TULQDY4T,10020,,,,9,6,7,,,,,,,,Idaho,Female,,Bachelor degree,White,,City or urban community,,26,Independent,,5337378
4/21/18 13:30,4/21/18 13:32,IP Address,100,108,TRUE,4/21/18 13:32,R_3qkRBH3T0oyTqiQ,anonymous,EN,"I consent, begin the study",AMI4OR8CUAIED,10020,,,,9,3.4,8.5,,,,,,,,AZ,Female,,Some college but no degree,White,,Suburban community,,29,Democratic party,,1271737
4/21/18 17:00,4/21/18 17:03,IP Address,100,143,TRUE,4/21/18 17:03,R_Cmo3R5qM0ucLLO1,anonymous,EN,"I consent, begin the study",ABVKPAC4H02G0,10020,,,,9,8.1,9,,,,,,,,California,Female,,Bachelor degree,Asian,,Suburban community,,40,Democratic party,,7222222
4/19/18 14:00,4/19/18 14:02,IP Address,100,122,TRUE,4/19/18 14:02,R_1g60SeXNVkQ6nXb,anonymous,EN,"I consent, begin the study",AXJHKT9KSDEUF,5550,,,,,,,1,9,9,,,,No.,Florida,Female,,Associate degree,White,,Suburban community,,44,Republican Party,,979759
4/19/18 14:01,4/19/18 14:03,IP Address,100,121,TRUE,4/19/18 14:03,R_1obzLKXT53vscgm,anonymous,EN,"I consent, begin the study",A2KAZUUDK9TT3L,5550,,,,,,,1,5,1,,,,Everything was clear.,Ohio,Female,,Some college but no degree,White,,City or urban community,,52,Democratic party,,6482009
4/19/18 14:01,4/19/18 14:03,IP Address,100,118,TRUE,4/19/18 14:03,R_3izlLQk6BoyxP7H,anonymous,EN,"I consent, begin the study",A2CLC1TXNY7J45,5550,,,,,,,1,7.7,6.5,,,,,Washington,Female,,Some college but no degree,"Asian,Asian-American",,City or urban community,,20,"Libertarian Party,Independent",,9078873
4/19/18 14:03,4/19/18 14:05,IP Address,100,137,TRUE,4/19/18 14:05,R_3lXrsE31gY8mrnq,anonymous,EN,"I consent, begin the study",A3IEGZEXRQ0UIN,5550,,,,,,,1,9,9,,,,,CA,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,City or urban community,,40,Democratic party,,463075
4/19/18 14:04,4/19/18 14:06,IP Address,100,128,TRUE,4/19/18 14:06,R_2bj4wcmgZAidPO1,anonymous,EN,"I consent, begin the study",A10249252O9I20MRSOBVF,5550,,,,,,,1,3.9,9,,,,,Ohio,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,54,Independent,,5070195
4/19/18 14:06,4/19/18 14:07,IP Address,100,58,TRUE,4/19/18 14:07,R_3oN3JCnyrSRAAL8,anonymous,EN,"I consent, begin the study",AMYYL67LDKPDA,5550,,,,,,,1,6.5,4,,,,None,Utah,Male,,Bachelor degree,White,,Suburban community,,39,Democratic party,,6798902
4/19/18 14:05,4/19/18 14:07,IP Address,100,168,TRUE,4/19/18 14:07,R_1MWlFqKpXjS627T,anonymous,EN,"I consent, begin the study",A1UCV26AOCEVUD,5550,,,,,,,1,3,9,,,,Nothing was unclear or confusing.  Thank you for the work.,Florida,Female,,Bachelor degree,White,,Suburban community,,74,Independent,,3470377
4/19/18 14:07,4/19/18 14:08,IP Address,100,65,TRUE,4/19/18 14:08,R_3IWtacxrT7zAfxS,anonymous,EN,"I consent, begin the study",A2QUXO9OJY69QM,5550,,,,,,,1,7.6,9,,,,,MA,Male,,Bachelor degree,White,,Suburban community,,32,Independent,,404955
4/19/18 14:08,4/19/18 14:13,IP Address,100,322,TRUE,4/19/18 14:13,R_AiHeWcAlEDsJEw9,anonymous,EN,"I consent, begin the study",A1HDO7EIAFPW1W,5550,,,,,,,1,3.9,9,,,,,Colorado,Male,,Some college but no degree,White,,City or urban community,,27,Republican Party,,1990238
4/19/18 14:17,4/19/18 14:19,IP Address,100,103,TRUE,4/19/18 14:19,R_2D06jvONRNZk1uP,anonymous,EN,"I consent, begin the study",A3HEGYX90YGB0P,5550,,,,,,,1,4.4,9,,,,,NC,Male,,Bachelor degree,White,,Suburban community,,27,Democratic party,,7048877
4/19/18 14:18,4/19/18 14:20,IP Address,100,96,TRUE,4/19/18 14:20,R_2zUAvoGkrbxfRj6,anonymous,EN,"I consent, begin the study",A28I7F7P3RK3H0,5550,,,,,,,1,4,6.6,,,,,Texas,Male,,Bachelor degree,Black or African-American,,City or urban community,,27,"Democratic party,Independent",,8329238
4/19/18 14:26,4/19/18 14:28,IP Address,100,102,TRUE,4/19/18 14:28,R_33rpghLgxNJoPcl,anonymous,EN,"I consent, begin the study",A1PIWJSP8Q5UW7,5550,,,,,,,1,5.1,5.1,,,,no,CAlifornia,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,City or urban community,,42,Democratic party,,5566393
4/19/18 14:27,4/19/18 14:28,IP Address,100,84,TRUE,4/19/18 14:28,R_bQUuli4nJuiaqlj,anonymous,EN,"I consent, begin the study",AFCVXW69PQ625,5550,,,,,,,1,9,6.3,,,,n/a,Georgia,Male,,Some college but no degree,Asian,,City or urban community,,21,Republican Party,,1125537
4/19/18 14:39,4/19/18 14:40,IP Address,100,70,TRUE,4/19/18 14:40,R_3I3mEqpnuBuUqc8,anonymous,EN,"I consent, begin the study",A4J4GGMKJ68L0,5550,,,,,,,1,8.4,9,,,,,Virginia,Male,,Bachelor degree,Asian,,Suburban community,,24,Independent,,3043368
4/19/18 14:43,4/19/18 14:46,IP Address,100,150,TRUE,4/19/18 14:46,R_2qdR7MCeVBmpH1W,anonymous,EN,"I consent, begin the study",A18EYTWBCV8NKE,5550,,,,,,,1,9,1,,,,No,NJ,Male,,Associate degree,White,,Suburban community,,39,Independent,,5959721
4/19/18 14:50,4/19/18 14:52,IP Address,100,121,TRUE,4/19/18 14:52,R_2dYYYSTvcfzU3Zf,anonymous,EN,"I consent, begin the study",A2W5BVSBD1G08A,5550,,,,,,,1,9,7,,,,no,Ok,Male,,Some college but no degree,White,,City or urban community,,55,Republican Party,,2822402
4/19/18 14:54,4/19/18 14:56,IP Address,100,124,TRUE,4/19/18 14:56,R_PB380HedRex4EZb,anonymous,EN,"I consent, begin the study",A3ID9U657RNJGT,5550,,,,,,,1,9,2.5,,,,,Wisconsin,Male,,Bachelor degree,White,,Suburban community,,40,Republican Party,,8357773
4/19/18 15:16,4/19/18 15:18,IP Address,100,120,TRUE,4/19/18 15:18,R_1LhYXuHauUtkxrq,anonymous,EN,"I consent, begin the study",AXEL02R0M2NV0,5550,,,,,,,1,9,5,,,,,ca,Female,,Bachelor degree,White,,City or urban community,,26,Democratic party,,6153661
4/19/18 15:23,4/19/18 15:24,IP Address,100,80,TRUE,4/19/18 15:24,R_02oCg7pgxmXw2BP,anonymous,EN,"I consent, begin the study",A39AY6XQ7LDDB2,5550,,,,,,,1,5.1,1,,,,odd,colorado,Male,,Bachelor degree,White,,Suburban community,,45,Democratic party,,7634430
4/19/18 15:21,4/19/18 15:24,IP Address,100,170,TRUE,4/19/18 15:24,R_XTcp0lVoGRu0MRb,anonymous,EN,"I consent, begin the study",A35T0SNF90U1W5,5550,,,,,,,1,7,9,,,,,Colorado,Male,,Associate degree,White,,City or urban community,,47,Independent,,8550625
4/19/18 15:30,4/19/18 15:33,IP Address,100,132,TRUE,4/19/18 15:33,R_2s4uWZHBq71w6v6,anonymous,EN,"I consent, begin the study",A21992GZ32431E,5550,,,,,,,1,8.1,9,,,,,pennsylvania,Female,,Some college but no degree,White,,Suburban community,,23,Democratic party,,4621953
4/19/18 15:33,4/19/18 15:36,IP Address,100,141,TRUE,4/19/18 15:36,R_UFTab63Xrl4LiI9,anonymous,EN,"I consent, begin the study",A3NRQD72B04Z6M,5550,,,,,,,1,9,2,,,,,Indiana,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,54,Independent,,7225619
4/19/18 15:37,4/19/18 15:39,IP Address,100,155,TRUE,4/19/18 15:39,R_cI9ArWnrClJuv2F,anonymous,EN,"I consent, begin the study",A3K6NI3B84FUVP,5550,,,,,,,1,8.5,9,,,,,Tennessee,Male,,Associate degree,White,,Rural community,,35,Other (please specify):,none,5166517
4/19/18 15:51,4/19/18 15:52,IP Address,100,104,TRUE,4/19/18 15:52,R_Uyf70ACjhjfDhND,anonymous,EN,"I consent, begin the study",AYLJCFV3ZPX85,5550,,,,,,,1,9,9,,,,Everything was clear and easy! Thank you for letting me participate in this study!,Washington,Female,,Associate degree,White,,Rural community,,37,Democratic party,,6315062
4/19/18 15:51,4/19/18 15:55,IP Address,100,231,TRUE,4/19/18 15:55,R_3pr9ESw3xmtgx8s,anonymous,EN,"I consent, begin the study",A32F1VBMF1ZLGO,5550,,,,,,,1,8,9,,,,No,Alabama,Female,,Some college but no degree,Black or African-American,,Suburban community,,46,Democratic party,,3723836
4/19/18 16:00,4/19/18 16:03,IP Address,100,190,TRUE,4/19/18 16:03,R_1eQRnF1snPIy4DB,anonymous,EN,"I consent, begin the study",A1IE6JSMWSFWOM,5550,,,,,,,1,9,9,,,,Everything was completely clear,California,Female,,Some college but no degree,White,,Suburban community,,61,Democratic party,,2031051
4/19/18 16:03,4/19/18 16:05,IP Address,100,112,TRUE,4/19/18 16:05,R_1gzMqkW3Gmal6pD,anonymous,EN,"I consent, begin the study",A2INXY39KBM92F,5550,,,,,,,1,8.3,9,,,,,Louisiana,Male,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,30,Independent,,3160364
4/19/18 16:31,4/19/18 16:33,IP Address,100,140,TRUE,4/19/18 16:33,R_2TTusn1rauKgNlI,anonymous,EN,"I consent, begin the study",A2DCCUR6PG9JDR,5550,,,,,,,1,9,1,,,,,California,Female,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,22,Democratic party,,3728936
4/19/18 17:03,4/19/18 17:04,IP Address,100,78,TRUE,4/19/18 17:04,R_1oHk8IiBplELGKd,anonymous,EN,"I consent, begin the study",A2XPDRWL1KCWDM,5550,,,,,,,1,9,7.2,,,,,GA,Male,,Some college but no degree,Black or African-American,,City or urban community,,21,Democratic party,,343528
4/19/18 16:54,4/19/18 17:05,IP Address,100,673,TRUE,4/19/18 17:05,R_1KwrtOsTmQ1X9gs,anonymous,EN,"I consent, begin the study",A3IB7YJHP04OHI,5550,,,,,,,1,9,5.9,,,,no feedback,Ohio,Female,,Less than high school degree,White,,City or urban community,,66,Democratic party,,1664519
4/19/18 17:13,4/19/18 17:15,IP Address,100,146,TRUE,4/19/18 17:15,R_yEm43v6H05l5F2V,anonymous,EN,"I consent, begin the study",A1SEISVORP3ILQ,5550,,,,,,,1,8,5.9,,,,no,NC,Female,,Some college but no degree,White,,Suburban community,,48,Democratic party,,9900600
4/19/18 17:15,4/19/18 17:16,IP Address,100,95,TRUE,4/19/18 17:16,R_2AHfwSXSGS73Tdx,anonymous,EN,"I consent, begin the study",A10M4SVDCER758,5550,,,,,,,1,9,5,,,,,california,Male,,Some college but no degree,"Spanish, Hispanic, or Latino",,City or urban community,,26,Independent,,5973144
4/19/18 17:31,4/19/18 17:36,IP Address,100,277,TRUE,4/19/18 17:36,R_1prhMXddkQyiKWN,anonymous,EN,"I consent, begin the study",AS6BWSIIQJDYV,5550,,,,,,,1,5.2,9,,,,No it was clear and I liked know love doing these types of hit.If you do anymore please consider me.Would like to do more hits like this on fairness,NewYork,Male,,Some college but no degree,Other (please specify):,Bi racial mixed race multi ethnic,City or urban community,,47,Other (please specify):,Neutral,4883882
4/19/18 17:37,4/19/18 17:39,IP Address,100,86,TRUE,4/19/18 17:39,R_290a87lgfgIzIIw,anonymous,EN,"I consent, begin the study",AFT9SQXP3W6OG,5550,,,,,,,1,4.3,6.4,,,,,Nebraska,Female,,Some college but no degree,White,,Suburban community,,20,Democratic party,,9170160
4/19/18 17:41,4/19/18 17:42,IP Address,100,89,TRUE,4/19/18 17:42,R_CmltkVWo27an7jz,anonymous,EN,"I consent, begin the study",A2K4PUNDE3OHN,5550,,,,,,,1,9,9,,,,,Georgia,Male,,Associate degree,"White,Black or African-American",,Suburban community,,28,Independent,,3455809
4/19/18 17:44,4/19/18 17:46,IP Address,100,133,TRUE,4/19/18 17:46,R_2XbLf9TCyYJ64Os,anonymous,EN,"I consent, begin the study",AMDX0UNZS4A1G,5550,,,,,,,1,7.5,9,,,,Survey went smoothly.,California,Male,,Bachelor degree,Asian,,Suburban community,,26,Democratic party,,5941404
4/19/18 18:01,4/19/18 18:03,IP Address,100,161,TRUE,4/19/18 18:03,R_2QMt3Q9XqQ3o7Es,anonymous,EN,"I consent, begin the study",A1XHSTLYQMLZK5,5550,,,,,,,1,5,4.4,,,,,CA,Male,,Some college but no degree,"Spanish, Hispanic, or Latino",,City or urban community,,28,"Libertarian Party,Independent",,829895
4/19/18 18:17,4/19/18 18:20,IP Address,100,208,TRUE,4/19/18 18:20,R_yW3zDe6FvZMYh1v,anonymous,EN,"I consent, begin the study",A3UQ9SRI0V5XR8,5550,,,,,,,1,4.2,5.7,,,,,Kentucky,Male,,Bachelor degree,Black or African-American,,Suburban community,,28,Democratic party,,1834217
4/19/18 18:24,4/19/18 18:26,IP Address,100,105,TRUE,4/19/18 18:26,R_2QmjxSzHaQYcou9,anonymous,EN,"I consent, begin the study",A18Q2TSYBDWQU1,5550,,,,,,,1,9,5,,,,,pa,Male,,Some college but no degree,White,,Suburban community,,41,Democratic party,,4579276
4/19/18 18:32,4/19/18 18:33,IP Address,100,79,TRUE,4/19/18 18:33,R_6KjYxui32xC8qB3,anonymous,EN,"I consent, begin the study",A2D8TX6OOSJDU8,5550,,,,,,,1,7.9,9,,,,,California,Female,,Some college but no degree,Asian,,Rural community,,33,Republican Party,,3550796
4/19/18 18:38,4/19/18 18:43,IP Address,100,272,TRUE,4/19/18 18:43,R_2xwKJkx9ZydvmyS,anonymous,EN,"I consent, begin the study",A1HANCHKYZKOL9,5550,,,,,,,1,9,1,,,,na,Texas,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,57,Republican Party,,6645553
4/19/18 18:35,4/19/18 18:43,IP Address,100,515,TRUE,4/19/18 18:43,R_bkJygqa7perZ5Dj,anonymous,EN,"I consent, begin the study",A2TFI1YWN3UY0,5550,,,,,,,1,9,9,,,,,Pennsylvania,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,28,Libertarian Party,,5391008
4/19/18 18:43,4/19/18 18:46,IP Address,100,182,TRUE,4/19/18 18:46,R_pinVlfUA9WE8sQp,anonymous,EN,"I consent, begin the study",A1S88VQY8G8CNC,5550,,,,,,,1,9,2.3,,,,,NY,Male,,Bachelor degree,White,,Suburban community,,62,Republican Party,,3252282
4/19/18 18:53,4/19/18 18:55,IP Address,100,143,TRUE,4/19/18 18:55,R_BVdY3tQ9BdwerhD,anonymous,EN,"I consent, begin the study",A1I81T8ZU7LQW2,5550,,,,,,,1,4,2.3,,,,Nothing was unclear,Texas,Female,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,25,Democratic party,,754906
4/19/18 18:56,4/19/18 18:58,IP Address,100,146,TRUE,4/19/18 18:58,R_2tfWApLuBWqm2BI,anonymous,EN,"I consent, begin the study",AHBZBMP4UQM59,5550,,,,,,,1,5,1,,,,None,New York,Female,,Bachelor degree,Black or African-American,,Suburban community,,33,Democratic party,,3229447
4/19/18 19:13,4/19/18 19:15,IP Address,100,139,TRUE,4/19/18 19:15,R_OeOzpft4WYTesAV,anonymous,EN,"I consent, begin the study",AJ72CVGARY2SZ,5550,,,,,,,1,8.6,7.9,,,,,New Jersey,Female,,Some college but no degree,"Spanish, Hispanic, or Latino,Black or African-American",,Suburban community,,33,Independent,,5507967
4/19/18 19:17,4/19/18 19:19,IP Address,100,101,TRUE,4/19/18 19:19,R_3ma8meQWNNQnpmS,anonymous,EN,"I consent, begin the study",AMVT94GM2RLD1,5550,,,,,,,1,8,9,,,,,Arizona,Female,,Bachelor degree,White,,City or urban community,,48,Democratic party,,4762286
4/19/18 19:26,4/19/18 19:28,IP Address,100,91,TRUE,4/19/18 19:28,R_3KTJPT0TJvVUXVY,anonymous,EN,"I consent, begin the study",A1P683LTPL4C68,5550,,,,,,,1,9,4,,,,,,Female,,Graduate degree,White,,Suburban community,,27,Democratic party,,6657654
4/19/18 19:37,4/19/18 19:39,IP Address,100,97,TRUE,4/19/18 19:39,R_3KxdxR1p1msJhaH,anonymous,EN,"I consent, begin the study",A2KWCR4SRTYCTC,5550,,,,,,,1,1,1,,,,Interesting study,Ohio,Female,,Some college but no degree,White,,Suburban community,,21,Democratic party,,8581239
4/19/18 19:38,4/19/18 19:40,IP Address,100,111,TRUE,4/19/18 19:40,R_2BaCKjh4kHdCZ2M,anonymous,EN,"I consent, begin the study",A1LCDTFTJRB80H,5550,,,,,,,1,6.7,9,,,,no,Georgia,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,29,Republican Party,,962465
4/19/18 19:51,4/19/18 19:53,IP Address,100,124,TRUE,4/19/18 19:53,R_BEO1Fg2srn4Vfwd,anonymous,EN,"I consent, begin the study",A41SWPPHHO021,5550,,,,,,,1,9,9,,,,,North Carolina,Female,,Bachelor degree,White,,City or urban community,,26,Democratic party,,8712749
4/19/18 19:54,4/19/18 19:56,IP Address,100,126,TRUE,4/19/18 19:56,R_28ZY6xji8CeJWTn,anonymous,EN,"I consent, begin the study",A3CPCDGM4YDB40,5550,,,,,,,1,6.2,3.9,,,,,Colorado,Male,,Bachelor degree,White,,City or urban community,,23,Democratic party,,1239308
4/19/18 19:52,4/19/18 19:58,IP Address,100,365,TRUE,4/19/18 19:58,R_6nazVwVbeh95go9,anonymous,EN,"I consent, begin the study",A1O67YS3DU0ZHX,5550,,,,,,,1,8.9,9,,,,"N/A, the questions were clear",TX,Female,,"High school degree or equivalent (e.g., GED)","White,Asian",,Suburban community,,35,Independent,,4029573
4/19/18 20:03,4/19/18 20:06,IP Address,100,196,TRUE,4/19/18 20:06,R_272tWuppOkoDYni,anonymous,EN,"I consent, begin the study",A3U6OXFPUOCIV2,5550,,,,,,,1,3,6.1,,,,,Tennessee,Male,,Bachelor degree,White,,City or urban community,,35,Republican Party,,277477
4/19/18 20:12,4/19/18 20:13,IP Address,100,89,TRUE,4/19/18 20:13,R_3rNVm2KVZs9uNSf,anonymous,EN,"I consent, begin the study",A1MADOUB1BA0A5,5550,,,,,,,1,7,9,,,,,CA,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,City or urban community,,38,Democratic party,,1102490
4/19/18 20:11,4/19/18 20:14,IP Address,100,141,TRUE,4/19/18 20:14,R_3n2k6bAMGMb2j8N,anonymous,EN,"I consent, begin the study",A3OSBMDWIRT9NZ,5550,,,,,,,1,8.7,8.9,,,,,Tennessee,Male,,Bachelor degree,White,,Suburban community,,37,Republican Party,,38551
4/19/18 20:17,4/19/18 20:20,IP Address,100,160,TRUE,4/19/18 20:20,R_TqlhguzS2d4CcpP,anonymous,EN,"I consent, begin the study",A3OMSBGU60EMUE,5550,,,,,,,1,8.9,1,,,,,New Jersey ,Female,,Bachelor degree,White,,Suburban community,,43,Democratic party,,1743646
4/19/18 20:17,4/19/18 20:24,IP Address,100,373,TRUE,4/19/18 20:24,R_3r1ZOhwqLZD6V2V,anonymous,EN,"I consent, begin the study",A2QBQ4I9EZBY8U,5550,,,,,,,1,9,1,,,,,Michigan,Female,,Some college but no degree,Black or African-American,,City or urban community,,20,Independent,,1736076
4/19/18 21:04,4/19/18 21:05,IP Address,100,111,TRUE,4/19/18 21:05,R_1CxyPxB36OJ6whs,anonymous,EN,"I consent, begin the study",A3S8BHYTROE8XI,5550,,,,,,,1,9,9,,,,n/a,texas,Female,,Associate degree,White,,City or urban community,,26,Democratic party,,9757229
4/19/18 21:06,4/19/18 21:10,IP Address,100,224,TRUE,4/19/18 21:10,R_3snqwSIyPhMkfUk,anonymous,EN,"I consent, begin the study",A5BCSSPC180AG,5550,,,,,,,1,9,9,,,,I suppose it would only be appropriate to choose one of them to give the loan to if both will go elsewhere for a loan if he does not offer the whole amount.,Oregon,Female,,Bachelor degree,White,,City or urban community,,43,Democratic party,,3526283
4/19/18 21:14,4/19/18 21:17,IP Address,100,183,TRUE,4/19/18 21:17,R_2asne28ehzWPWJ1,anonymous,EN,"I consent, begin the study",A3S8TCGE1CVC1P,5550,,,,,,,1,9,8,,,,The instructions are clear and easy to follow. ,New Jersey ,Female,,Some college but no degree,White,,Suburban community,,41,Independent,,2902874
4/19/18 21:18,4/19/18 21:21,IP Address,100,136,TRUE,4/19/18 21:21,R_cMEWdc94dY0RmNj,anonymous,EN,"I consent, begin the study",AUOJ5YGG2YZ8X,5550,,,,,,,1,9,4.1,,,,,Texas,Female,,Bachelor degree,"Spanish, Hispanic, or Latino",,City or urban community,,41,Democratic party,,9467194
4/19/18 21:30,4/19/18 21:44,IP Address,100,839,TRUE,4/19/18 21:44,R_22Wag5sVn0ZgF1b,anonymous,EN,"I consent, begin the study",AH6RC209CIQ7F,5550,,,,,,,1,5.1,1.5,,,,,texas,Female,,Some college but no degree,White,,City or urban community,,24,Independent,,901219
4/19/18 22:01,4/19/18 22:03,IP Address,100,119,TRUE,4/19/18 22:03,R_1LAv4DWCTS59abe,anonymous,EN,"I consent, begin the study",A1X2NKYJNHB1A5,5550,,,,,,,1,8,8.9,,,,,Missouri,Female,,Associate degree,White,,City or urban community,,42,Republican Party,,3088430
4/19/18 22:15,4/19/18 22:20,IP Address,100,314,TRUE,4/19/18 22:20,R_XBo84lCaMlBhh85,anonymous,EN,"I consent, begin the study", A2MYAKML064F7V,5550,,,,,,,1,9,2.2,,,,,california,Female,,Bachelor degree,Asian,,Suburban community,,54,Republican Party,,7455836
4/19/18 22:21,4/19/18 22:22,IP Address,100,76,TRUE,4/19/18 22:22,R_2SGoxIBom5bwFuS,anonymous,EN,"I consent, begin the study",A13A1UM4M58B9N,5550,,,,,,,1,9,8.7,,,,,,Female,,Bachelor degree,,,Suburban community,,32,Republican Party,,4576308
4/19/18 22:26,4/19/18 22:28,IP Address,100,86,TRUE,4/19/18 22:28,R_290NcGDDF7bri2O,anonymous,EN,"I consent, begin the study",A2LQ9NP944M61Z,5550,,,,,,,1,9,5,,,,,Nevada,Male,,Some college but no degree,Asian,,City or urban community,,22,Democratic party,,8485781
4/20/18 0:04,4/20/18 0:06,IP Address,100,86,TRUE,4/20/18 0:06,R_3PGB9qSpvejRIhH,anonymous,EN,"I consent, begin the study",A1HXFSN27CGCCU,5550,,,,,,,1,5.2,4.8,,,,,NY,Female,,Bachelor degree,White,,City or urban community,,53,Democratic party,,8792502
4/20/18 0:45,4/20/18 0:47,IP Address,100,131,TRUE,4/20/18 0:47,R_cBhliMi0AqyTeJr,anonymous,EN,"I consent, begin the study",A1FG4M4370KNFI,5550,,,,,,,1,9,8.1,,,,thanks,Texas,Male,,Bachelor degree,White,,City or urban community,,37,Democratic party,,6221804
4/20/18 0:58,4/20/18 1:05,IP Address,100,464,TRUE,4/20/18 1:05,R_vIXVvzmSQN50c8h,anonymous,EN,"I consent, begin the study",A23OWTM4N480J,5550,,,,,,,1,1.9,9,,,,I was shocked to see a pay back rate of 50% +. Wasn't sure if that was an intentional error or not. 50% seemed more like a debt to income ratio. I used my fairness rating as if the %50 and %55 were true. This was an odd scenario to find fairness in. ,North Dakota,Female,,Some college but no degree,White,,City or urban community,,47,Independent,,4203298
4/20/18 3:04,4/20/18 3:06,IP Address,100,130,TRUE,4/20/18 3:06,R_sS9aUQ27Q0cjMkx,anonymous,EN,"I consent, begin the study",A23YXEQ26FW4PF,5550,,,,,,,1,9,8.1,,,,,New York,Male,,Some college but no degree,Black or African-American,,City or urban community,,21,Democratic party,,4994341
4/20/18 4:06,4/20/18 4:09,IP Address,100,200,TRUE,4/20/18 4:09,R_3Nw8a9dNS1fSZdO,anonymous,EN,"I consent, begin the study",AZBZBTTME3HAI,5550,,,,,,,1,7.9,8.8,,,,no,California,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,White,Independent,,9437762
4/20/18 6:05,4/20/18 6:07,IP Address,100,131,TRUE,4/20/18 6:07,R_3m9mDBEab9881Wp,anonymous,EN,"I consent, begin the study",A3RPOFZUWY33P7,5550,,,,,,,1,9,7.2,,,,,Iowa,Male,,Bachelor degree,Asian,,Suburban community,,31,Democratic party,,5305927
4/20/18 9:03,4/20/18 9:05,IP Address,100,115,TRUE,4/20/18 9:05,R_yJXfqTx8JkCZIXL,anonymous,EN,"I consent, begin the study",A27HVVLSZZ13XK,5550,,,,,,,1,4,9,,,,,Colorado,Male,,Some college but no degree,White,,Suburban community,,47,Democratic party,,5871193
4/20/18 9:03,4/20/18 9:06,IP Address,100,159,TRUE,4/20/18 9:06,R_28A2ZTObitqxNPJ,anonymous,EN,"I consent, begin the study",A20RVM3V1A3DKX,5550,,,,,,,1,8.1,9,,,,,Washington,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,55,Republican Party,,7306404
4/20/18 9:00,4/20/18 9:07,IP Address,100,411,TRUE,4/20/18 9:07,R_1C3o8TsJy74iym2,anonymous,EN,"I consent, begin the study",A335A3K24AK7HK,5550,,,,,,,1,1,9,,,,,NC,Female,,Associate degree,Black or African-American,,Rural community,,29,Democratic party,,8439810
4/20/18 9:05,4/20/18 9:07,IP Address,100,144,TRUE,4/20/18 9:07,R_1JQkzxsSn6oIiiZ,anonymous,EN,"I consent, begin the study",A121P3TGSNL6XJ,5550,,,,,,,1,9,1,,,,no,Tennessee ,Female,,Some college but no degree,White,,City or urban community,,26,Democratic party,,5391944
4/20/18 9:10,4/20/18 9:12,IP Address,100,158,TRUE,4/20/18 9:12,R_3fH55b3qrcEcP2f,anonymous,EN,"I consent, begin the study",A3HT4AO5DN5J2B,5550,,,,,,,1,7.5,9,,,,no feedback,Michigan,Female,,Graduate degree,White,,Rural community,,58,Republican Party,,5813447
4/20/18 9:22,4/20/18 9:24,IP Address,100,112,TRUE,4/20/18 9:24,R_3CUBFS3SJ03P5Ru,anonymous,EN,"I consent, begin the study",A2IXFVW8GE5NYE,5550,,,,,,,1,8,8,,,,none,tx,Male,,Some college but no degree,White,,Suburban community,,48,Republican Party,,6608225
4/20/18 9:23,4/20/18 9:25,IP Address,100,122,TRUE,4/20/18 9:25,R_27TnY1W2Szw0Nc4,anonymous,EN,"I consent, begin the study",A3LOAQDFJV70AI,5550,,,,,,,1,9,4.3,,,,,Minnesota ,Female,,Some college but no degree,White,,Suburban community,,21,Independent,,1622513
4/20/18 9:27,4/20/18 9:29,IP Address,100,153,TRUE,4/20/18 9:29,R_1LBw0njC9MQDkAc,anonymous,EN,"I consent, begin the study",A3DSR11QOMALGX,5550,,,,,,,1,9,9,,,,,SC,Male,,Some college but no degree,White,,Suburban community,,26,Independent,,8666817
4/20/18 9:28,4/20/18 9:30,IP Address,100,136,TRUE,4/20/18 9:30,R_2wySIYrFZVMwraS,anonymous,EN,"I consent, begin the study",A1DE0J98KFXN0Z,5550,,,,,,,1,5.1,1,,,,,Colorado,Female,,Some college but no degree,White,,City or urban community,,31,Democratic party,,5223838
4/20/18 9:29,4/20/18 9:32,IP Address,100,177,TRUE,4/20/18 9:32,R_eLqnPfihjwV8bDP,anonymous,EN,"I consent, begin the study",A3AT9S1CF9QV4K,5550,,,,,,,1,6.2,6.1,,,,"good job, and thanks.",TN,Male,,Bachelor degree,White,,City or urban community,,77,Independent,,1650166
4/20/18 9:31,4/20/18 9:32,IP Address,100,57,TRUE,4/20/18 9:32,R_ZgUOcEXCWJsVg9r,anonymous,EN,"I consent, begin the study",AY7118XTQ3FDG,5550,,,,,,,1,7.3,4.1,,,,,PA,Female,,Bachelor degree,White,,City or urban community,,23,Democratic party,,8225150
4/20/18 9:44,4/20/18 9:51,IP Address,100,406,TRUE,4/20/18 9:51,R_Y3VyTp0aBHamVfb,anonymous,EN,"I consent, begin the study",A1J8MOG62G8RVZ,5550,,,,,,,1,4.7,9,,,,"I didn't know what ""Individual loan repayment rate"" was and tried to look it up. I kinda understand, but am not sure I have a deep understanding of what was fair and what was not fair here.",MI,Female,,Bachelor degree,White,,City or urban community,,55,Democratic party,,885230
4/20/18 9:55,4/20/18 9:58,IP Address,100,179,TRUE,4/20/18 9:58,R_3NR4tBQ7s82XMAk,anonymous,EN,"I consent, begin the study",ALRBI7LQ4WCL,5550,,,,,,,1,9,5.2,,,,,Georgia,Female,,Bachelor degree,Black or African-American,,Rural community,,58,Democratic party,,7792496
4/20/18 9:57,4/20/18 9:59,IP Address,100,119,TRUE,4/20/18 9:59,R_uxGljJNaIz3fUOd,anonymous,EN,"I consent, begin the study",ADUZ6RO42OM0T,5550,,,,,,,1,9,1,,,,,north carolina ,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,35,Democratic party,,923955
4/20/18 9:59,4/20/18 10:01,IP Address,100,98,TRUE,4/20/18 10:01,R_Qb64TK5sKlhZO6t,anonymous,EN,"I consent, begin the study",A1D25YI5CIVVO3,5550,,,,,,,1,9,7.5,,,,No.,Georgia,Male,,Associate degree,Black or African-American,,Suburban community,,30,Republican Party,,7497654
4/20/18 10:09,4/20/18 10:13,IP Address,100,228,TRUE,4/20/18 10:13,R_3Oiz44tCrEpk5PJ,anonymous,EN,"I consent, begin the study",A25BG0E4W7BGPK,5550,,,,,,,1,3.6,7.8,,,,,NC,Female,,Graduate degree,Black or African-American,,Suburban community,,32,Democratic party,,7377302
4/20/18 10:15,4/20/18 10:18,IP Address,100,161,TRUE,4/20/18 10:18,R_2S6xrAQgAyegg9V,anonymous,EN,"I consent, begin the study",A30NSQSIJSDS64,5550,,,,,,,1,5.9,9,,,,,Michigan,Male,,Graduate degree,Black or African-American,,City or urban community,,30,Independent,,2220187
4/20/18 10:10,4/20/18 10:19,IP Address,100,512,TRUE,4/20/18 10:19,R_1f3MZyn2N03rByl,anonymous,EN,"I consent, begin the study",A2ZXEIWT5I1E16,5550,,,,,,,1,1,5,,,,,Colorado,Male,,Some college but no degree,"Spanish, Hispanic, or Latino,White",,Suburban community,,20,Independent,,8903877
4/20/18 10:20,4/20/18 10:22,IP Address,100,139,TRUE,4/20/18 10:22,R_3QPeyXRcIPuXObg,anonymous,EN,"I consent, begin the study",A1ZP3TH01HZM42,5550,,,,,,,1,9,1,,,,thank you,missouri,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,38,Independent,,9356780
4/20/18 10:18,4/20/18 10:34,IP Address,100,946,TRUE,4/20/18 10:34,R_u2lcLWZf2n85uCZ,anonymous,EN,"I consent, begin the study",A3AV8KOZW78IEW,5550,,,,,,,1,9,7,,,,,WI,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,40,Democratic party,,3793150
4/20/18 10:42,4/20/18 10:45,IP Address,100,160,TRUE,4/20/18 10:45,R_31m7O9jEWkgekhI,anonymous,EN,"I consent, begin the study",A25R2OI9L2Q1OW,5550,,,,,,,1,9,1,,,,Interesting project.,Michigan,Male,,Bachelor degree,White,,City or urban community,,44,Democratic party,,565090
4/20/18 10:53,4/20/18 10:55,IP Address,100,102,TRUE,4/20/18 10:55,R_1gb6E4ajaEl0wk6,anonymous,EN,"I consent, begin the study",A34LVQ9WDHS899,5550,,,,,,,1,9,4.9,,,,,Maryland,Female,,Some college but no degree,Black or African-American,,Suburban community,,29,Democratic party,,9349467
4/20/18 11:25,4/20/18 11:27,IP Address,100,104,TRUE,4/20/18 11:27,R_scbFS6xpImT5Bfz,anonymous,EN,"I consent, begin the study",A2FKPLOYJWHKA4,5550,,,,,,,1,9,1,,,,,GA,Female,,Associate degree,White,,Suburban community,,35,Republican Party,,274063
4/20/18 11:46,4/20/18 11:48,IP Address,100,94,TRUE,4/20/18 11:48,R_7TI5Chusl7MxCil,anonymous,EN,"I consent, begin the study",A1LRS8BYH64JOH,5550,,,,,,,1,9,7.4,,,,None.,North Carolina,Male,,Graduate degree,White,,City or urban community,,30,Democratic party,,868689
4/20/18 12:04,4/20/18 12:06,IP Address,100,104,TRUE,4/20/18 12:06,R_2OO2DcUnxglfv1H,anonymous,EN,"I consent, begin the study",A2ZBYVQLDUZOV7,5550,,,,,,,1,7.9,3.4,,,,,sc,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,40,Democratic party,,2549466
4/20/18 12:10,4/20/18 12:12,IP Address,100,110,TRUE,4/20/18 12:12,R_3qNz76Iugd6Ufn2,anonymous,EN,"I consent, begin the study",A303XQHQPWYWHB,5550,,,,,,,1,1,9,,,,,PA,Male,,Bachelor degree,White,,City or urban community,,31,Democratic party,,1293404
4/20/18 12:22,4/20/18 12:25,IP Address,100,157,TRUE,4/20/18 12:25,R_1JVKL3l4wdDzKoZ,anonymous,EN,"I consent, begin the study",A2Y11ISH88XHKB,5550,,,,,,,1,9,4.4,,,,,Texas,Female,,Some college but no degree,Black or African-American,,Suburban community,,25,Democratic party,,2239176
4/20/18 12:43,4/20/18 12:44,IP Address,100,100,TRUE,4/20/18 12:44,R_PFFKcGLQisw9VMB,anonymous,EN,"I consent, begin the study",AKM6CK7MY7LOE,5550,,,,,,,1,9,2.6,,,,,Pa,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,51,Democratic party,,5521792
4/20/18 12:49,4/20/18 12:49,IP Address,100,59,TRUE,4/20/18 12:50,R_3nl106ZSFdV5GB8,anonymous,EN,"I consent, begin the study",A1A2X0T1XE8K89,5550,,,,,,,1,7.2,9,,,,,indiana,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,28,Republican Party,,739149
4/20/18 13:16,4/20/18 13:19,IP Address,100,122,TRUE,4/20/18 13:19,R_1Cwr1QEFCR6MlHA,anonymous,EN,"I consent, begin the study",A3M4T4G9YA061U,5550,,,,,,,1,9,7.4,,,,,TX,Female,,Some college but no degree,White,,Suburban community,,55,Democratic party,,1342814
4/20/18 15:23,4/20/18 15:24,IP Address,100,88,TRUE,4/20/18 15:24,R_2vcc9cZjI0YoTPO,anonymous,EN,"I consent, begin the study",A2L366NNL1YG5W,5550,,,,,,,1,9,1,,,,,tennesee,Female,,"High school degree or equivalent (e.g., GED)","Spanish, Hispanic, or Latino",,Rural community,,36,Independent,,96052
4/20/18 16:03,4/20/18 16:04,IP Address,100,83,TRUE,4/20/18 16:04,R_1dFv1Lll38GKIdu,anonymous,EN,"I consent, begin the study",A3186NS9MI9763,5550,,,,,,,1,4.4,9,,,,No ,MISSOURI,Male,,Some college but no degree,White,,Suburban community,,21,Republican Party,,4144406
4/20/18 17:50,4/20/18 17:52,IP Address,100,105,TRUE,4/20/18 17:52,R_2e2ngxUx5mJsbdq,anonymous,EN,"I consent, begin the study",A2G8DTHDX0XO4I,5550,,,,,,,1,9,9,,,,,Texas,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,21,Democratic party,,2526843
4/20/18 18:13,4/20/18 18:16,IP Address,100,172,TRUE,4/20/18 18:16,R_3CxClUHM49nspeF,anonymous,EN,"I consent, begin the study",A3E2U51RRUZTII,5550,,,,,,,1,1.1,9,,,,nope,california,Female,,Associate degree,White,,Suburban community,,30,Democratic party,,996179
4/20/18 18:41,4/20/18 18:47,IP Address,100,350,TRUE,4/20/18 18:47,R_1KetHsqztGh8SyW,anonymous,EN,"I consent, begin the study",A3N4HJ399H53XS,5550,,,,,,,1,5,1,,,,Who was the better credit risk based on credit history?,TX,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,76,Democratic party,,4181525
4/20/18 18:38,4/20/18 18:49,IP Address,100,651,TRUE,4/20/18 18:49,R_1kH7H8wGLEXilkT,anonymous,EN,"I consent, begin the study",A2LV5432PV1S39,5550,,,,,,,1,9,6.6,,,,,Virginia,Male,,Bachelor degree,White,,City or urban community,,31,Republican Party,,5853596
4/20/18 18:50,4/20/18 18:53,IP Address,100,160,TRUE,4/20/18 18:53,R_3iQ0A8bz3a84bJ3,anonymous,EN,"I consent, begin the study",A2N93IVSZXSB73,5550,,,,,,,1,3.5,8.9,,,,,PA,Male,,Bachelor degree,White,,Suburban community,,52,Democratic party,,6208821
4/20/18 18:55,4/20/18 18:56,IP Address,100,87,TRUE,4/20/18 18:56,R_vfdBxe7dqDzBIv7,anonymous,EN,"I consent, begin the study",A1TC14EZIN2DKF,5550,,,,,,,1,6.8,9,,,,,IN,Male,,Graduate degree,White,,Suburban community,,36,Democratic party,,7387835
4/20/18 19:19,4/20/18 19:20,IP Address,100,69,TRUE,4/20/18 19:20,R_2y1wavSe2Uh0RKm,anonymous,EN,"I consent, begin the study",A5ZX7W5SUM0CO,5550,,,,,,,1,9,9,,,,no,New Mexico,Male,,Graduate degree,White,,Suburban community,,36,Independent,,9175965
4/20/18 19:40,4/20/18 19:43,IP Address,100,149,TRUE,4/20/18 19:43,R_2SHNhp2AvorAcHM,anonymous,EN,"I consent, begin the study",A18FPXIJYCTETD,5550,,,,,,,1,9,3.1,,,,,WISCONSIN,Female,,Bachelor degree,White,,City or urban community,,30,Democratic party,,6645484
4/20/18 19:53,4/20/18 19:56,IP Address,100,185,TRUE,4/20/18 19:56,R_0VQuUonltssv2q5,anonymous,EN,"I consent, begin the study",A2KX3E2ZFLNTWP,5550,,,,,,,1,9,5,,,,No.,IL,Female,,Bachelor degree,White,,Suburban community,,29,Republican Party,,3601605
4/20/18 20:06,4/20/18 20:09,IP Address,100,183,TRUE,4/20/18 20:09,R_ZeFqJTBjYdseUKJ,anonymous,EN,"I consent, begin the study",A2X81BPNQWSHR0,5550,,,,,,,1,9,1.8,,,,Great survey!  Thanks! ,Alabama,Male,,Graduate degree,White,,Suburban community,,30,Libertarian Party,,1208762
4/20/18 20:24,4/20/18 20:26,IP Address,100,129,TRUE,4/20/18 20:26,R_2D65ZwtJk7maqWn,anonymous,EN,"I consent, begin the study",A2XH7ZKO6GLD7Z,5550,,,,,,,1,5,4,,,,n/a,California,Male,,Graduate degree,Asian,,City or urban community,,52,Independent,,4049206
4/20/18 20:30,4/20/18 20:34,IP Address,100,223,TRUE,4/20/18 20:34,R_2xYnjDUAjT166Tp,anonymous,EN,"I consent, begin the study",AJFHBG897,5550,,,,,,,1,9,2,,,,,,,,Bachelor degree,White,,Rural community,,32,Democratic party,,487299
4/20/18 21:14,4/20/18 21:16,IP Address,100,118,TRUE,4/20/18 21:16,R_3D29wunufQGEqtZ,anonymous,EN,"I consent, begin the study",A2VHNGVWAY4O3U,5550,,,,,,,1,8,9,,,,,Washington,Male,,Associate degree,White,,City or urban community,,21,Republican Party,,848470
4/20/18 21:49,4/20/18 21:53,IP Address,100,233,TRUE,4/20/18 21:53,R_10VonExCUmyDQJ2,anonymous,EN,"I consent, begin the study",A3FMI8V8R5COHM,5550,,,,,,,1,9,1,,,,,Mississippi,Female,,Some college but no degree,White,,Suburban community,,53,Republican Party,,8582104
4/20/18 22:38,4/20/18 22:40,IP Address,100,86,TRUE,4/20/18 22:40,R_sdKezTamNvbEsSd,anonymous,EN,"I consent, begin the study",A3TM9RWWBPQBVM,5550,,,,,,,1,8,9,,,,,NJ,Female,,Bachelor degree,White,,Suburban community,,32,Democratic party,,258388
4/20/18 23:26,4/20/18 23:31,IP Address,100,336,TRUE,4/20/18 23:32,R_2bOD9IBSChXDcpc,anonymous,EN,"I consent, begin the study",A010889934657SC4PNL1O,5550,,,,,,,1,3,5,,,,"question 3, if they split the money 50/50, were the rate for both person A and B same 50%?",Texas,Male,,Some college but no degree,Asian,,City or urban community,,27,Independent,,3595778
4/20/18 23:34,4/20/18 23:37,IP Address,100,133,TRUE,4/20/18 23:37,R_2OPIbIYIhS6dsCe,anonymous,EN,"I consent, begin the study",A1E235KE3CSO7H,5550,,,,,,,1,9,2.4,,,,,North Carolina,Female,,Bachelor degree,White,,Suburban community,,61,Democratic party,,7634877
4/21/18 7:41,4/21/18 7:43,IP Address,100,107,TRUE,4/21/18 7:43,R_V1KXXiJobWcrYxb,anonymous,EN,"I consent, begin the study",A1NHQ59G0I4LQT,5550,,,,,,,1,9,1,,,,Thanks for the survey!,Indiana,Female,,Graduate degree,White,,Suburban community,,31,Democratic party,,4282562
4/21/18 8:16,4/21/18 8:20,IP Address,100,226,TRUE,4/21/18 8:20,R_3kLg9UmBgxgFxfm,anonymous,EN,"I consent, begin the study",A2F2OPQMYBHCK9,5550,,,,,,,1,3.1,1.7,,,,,ky,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,55,Republican Party,,3324871
4/21/18 9:00,4/21/18 9:02,IP Address,100,88,TRUE,4/21/18 9:02,R_1ieoYurtfCmm2Ay,anonymous,EN,"I consent, begin the study",A1WZ7QHXPKIJ6,5550,,,,,,,1,9,6.8,,,,,,,,Graduate degree,"White,Asian",,Suburban community,,40,Democratic party,,3336333
4/21/18 9:04,4/21/18 9:07,IP Address,100,154,TRUE,4/21/18 9:07,R_114nkOwhjGful34,anonymous,EN,"I consent, begin the study",ATM5IZMOWHIZ9,5550,,,,,,,1,9,4,,,,,Texas,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,34,Republican Party,,7706810
4/21/18 10:30,4/21/18 10:32,IP Address,100,92,TRUE,4/21/18 10:32,R_2R4aGQWSylhZQMd,anonymous,EN,"I consent, begin the study",A1R2UQYVMQQQY2,5550,,,,,,,1,3,8.1,,,,,Hawaii,Male,,Graduate degree,Asian,,Rural community,,36,Democratic party,,1584935
4/21/18 10:50,4/21/18 11:05,IP Address,100,901,TRUE,4/21/18 11:05,R_32PfqiWx8eSQzOb,anonymous,EN,"I consent, begin the study",AQAT6JH563XO1,5550,,,,,,,1,9,9,,,,,North Carolina,Female,,Some college but no degree,Black or African-American,,City or urban community,,33,Democratic party,,9472702
4/21/18 11:48,4/21/18 11:50,IP Address,100,135,TRUE,4/21/18 11:50,R_22lFi0hzpJZXz9L,anonymous,EN,"I consent, begin the study",A3LYTS9S2XD704,5550,,,,,,,1,9,8.2,,,,no,California,Male,,Bachelor degree,White,,Rural community,,32,Independent,,5015546
4/21/18 12:20,4/21/18 12:25,IP Address,100,284,TRUE,4/21/18 12:25,R_3rZcL01rRecGwjJ,anonymous,EN,"I consent, begin the study",AN5NESAAL45K6,5550,,,,,,,1,9,8.1,,,,,California,Male,,Some college but no degree,White,,City or urban community,,29,Independent,,2680365
4/21/18 12:37,4/21/18 12:38,IP Address,100,83,TRUE,4/21/18 12:38,R_2PbQfsfi5NQQacV,anonymous,EN,"I consent, begin the study",A23KIPO69G5IKA,5550,,,,,,,1,5.1,5,,,,,missouri,Female,,Some college but no degree,White,,Suburban community,,19,Democratic party,,2169617
4/21/18 13:27,4/21/18 13:28,IP Address,100,106,TRUE,4/21/18 13:28,R_1r8iJEq9jGsI7Tq,anonymous,EN,"I consent, begin the study",A30J4IZCMCR31F,5550,,,,,,,1,9,1,,,,,co,Female,,Bachelor degree,White,,Suburban community,,32,Democratic party,,7021903
4/21/18 13:57,4/21/18 13:58,IP Address,100,78,TRUE,4/21/18 13:58,R_BXl2c9OFo36qBO1,anonymous,EN,"I consent, begin the study",AJM2MMA3MZS7D,5550,,,,,,,1,9,3.9,,,,,Louisiana,Male,,Some college but no degree,White,,Rural community,,33,Independent,,9882394
4/21/18 14:14,4/21/18 14:16,IP Address,100,116,TRUE,4/21/18 14:16,R_UomNTdcSfI9jq7f,anonymous,EN,"I consent, begin the study",A3D1KY32KA7US9,5550,,,,,,,1,8.2,9,,,,,Georgia,Female,,Bachelor degree,Other (please specify):,mixed race,City or urban community,,24,Independent,,1148524
4/21/18 14:18,4/21/18 14:20,IP Address,100,109,TRUE,4/21/18 14:20,R_3MMAwF7yRhVgEna,anonymous,EN,"I consent, begin the study",A3UR8P9XP7059K,5550,,,,,,,1,7.1,7.3,,,,,michigan,Female,,Graduate degree,White,,Suburban community,,52,Democratic party,,6718219
4/21/18 14:33,4/21/18 14:35,IP Address,100,126,TRUE,4/21/18 14:35,R_ZaTVIyb2581dglz,anonymous,EN,"I consent, begin the study",A2YYWT2MB4LV0C,5550,,,,,,,1,5.1,6.6,,,,,wv,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,29,Democratic party,,6796140
4/21/18 14:59,4/21/18 15:01,IP Address,100,151,TRUE,4/21/18 15:01,R_2R236hFA3vY4tPD,anonymous,EN,"I consent, begin the study",A2DH4G39VD8L2U,5550,,,,,,,1,9,7,,,,,Georgia,Female,,Some college but no degree,White,,Rural community,,51,Republican Party,,4628726
4/21/18 15:15,4/21/18 15:19,IP Address,100,243,TRUE,4/21/18 15:19,R_t0cj1Yd81MtpDTH,anonymous,EN,"I consent, begin the study",A18DKL3C2KYTUT,5550,,,,,,,1,9,1,,,,Everything was clear and understandable.,TEXAS,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,71,Independent,,8824377
4/19/18 14:04,4/19/18 14:05,IP Address,100,97,TRUE,4/19/18 14:05,R_2ZKdj987J5bppMm,anonymous,EN,"I consent, begin the study",A6473WNMQE7PK,5550,,,,,,,1.1,5,5.3,,,,,California,Female,,Bachelor degree,Asian,,Suburban community,,23,Democratic party,,5591475
4/19/18 14:25,4/19/18 14:27,IP Address,100,114,TRUE,4/19/18 14:27,R_3qeDCwToaXneK7c,anonymous,EN,"I consent, begin the study",ABNR8ID5Q3CYA,5550,,,,,,,1.1,4.4,8.6,,,,no,ma,Female,,Bachelor degree,White,,Suburban community,,47,Republican Party,,7668486
4/19/18 16:06,4/19/18 16:07,IP Address,100,60,TRUE,4/19/18 16:07,R_1OUdB4APLFFNwv9,anonymous,EN,"I consent, begin the study",AVU1N78F92K93,5550,,,,,,,1.1,5.2,1,,,,Thank you,Nh,Male,,Associate degree,"Spanish, Hispanic, or Latino,White",,Suburban community,,27,Independent,,443107
4/19/18 17:19,4/19/18 17:21,IP Address,100,98,TRUE,4/19/18 17:21,R_8Cb6HDvS6qJ2iJP,anonymous,EN,"I consent, begin the study",ACLR7RC5U4N8N,5550,,,,,,,1.1,8.2,8.1,,,,,Louisiana,Female,,Some college but no degree,White,,City or urban community,,29,Independent,,6352447
4/19/18 22:45,4/19/18 22:48,IP Address,100,155,TRUE,4/19/18 22:48,R_1eOVhWpIzm4uydI,anonymous,EN,"I consent, begin the study",A1XBBEKHNMYJWD,5550,,,,,,,1.1,4.5,8.5,,,,none,CA,Male,,Graduate degree,White,,Suburban community,,38,Libertarian Party,,2382306
4/20/18 10:41,4/20/18 10:50,IP Address,100,517,TRUE,4/20/18 10:50,R_3m7WlKjoXdcPqK4,anonymous,EN,"I consent, begin the study",A1CE2XPYCDRHVZ,5550,,,,,,,1.1,9,7.8,,,,,New York,Female,,Bachelor degree,White,,City or urban community,,41,Democratic party,,7827261
4/20/18 12:57,4/20/18 12:59,IP Address,100,124,TRUE,4/20/18 12:59,R_1KcKzx9qs4BEUQq,anonymous,EN,"I consent, begin the study",A5KBGEVDNGZO2,5550,,,,,,,1.1,9,3,,,,No,Washington,Male,,Bachelor degree,White,,Suburban community,,39,Independent,,7190763
4/20/18 15:02,4/20/18 15:04,IP Address,100,101,TRUE,4/20/18 15:04,R_r390pNLjpxb3Czn,anonymous,EN,"I consent, begin the study",A2EHI9GE4ZM589,5550,,,,,,,1.1,6.2,8,,,,,California,Female,,Graduate degree,"Spanish, Hispanic, or Latino,White",,Suburban community,,35,Republican Party,,6527076
4/21/18 5:58,4/21/18 6:00,IP Address,100,67,TRUE,4/21/18 6:00,R_qJzYFr3nBx72TLz,anonymous,EN,"I consent, begin the study",A2OVX9UW5WANQE,5550,,,,,,,1.1,4,6.3,,,,,va,Female,,Associate degree,White,,Suburban community,,44,Republican Party,,9349152
4/19/18 15:20,4/19/18 15:22,IP Address,100,135,TRUE,4/19/18 15:22,R_3MbroLHeA2e1QIa,anonymous,EN,"I consent, begin the study",AYPRRGPMODOAX,5550,,,,,,,1.2,9,8.5,,,,Hope I was of assistance,WV,Male,,Some college but no degree,White,,Suburban community,,46,Republican Party,,2388910
4/19/18 16:24,4/19/18 16:27,IP Address,100,187,TRUE,4/19/18 16:27,R_2PvU3oJn3Dd7zZX,anonymous,EN,"I consent, begin the study",APAR2A1F4RB0N,5550,,,,,,,1.2,1.9,1.1,,,,,NY,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,65,Libertarian Party,,5377319
4/19/18 17:27,4/19/18 17:29,IP Address,100,88,TRUE,4/19/18 17:29,R_BrXLtevuGkSvOOl,anonymous,EN,"I consent, begin the study",A30MTVHNNST3F,5550,,,,,,,1.2,9,9,,,,,PA,Female,,Some college but no degree,Asian,,Suburban community,,34,Republican Party,,1431610
4/19/18 20:33,4/19/18 20:37,IP Address,100,222,TRUE,4/19/18 20:37,R_AEYYKTqWaS3JSZX,anonymous,EN,"I consent, begin the study",A1SGKA1BOU2V48,5550,,,,,,,1.2,7,8.2,,,,interesting scenario.,virginia,Female,,Bachelor degree,Asian,,Suburban community,,28,Democratic party,,7952263
4/19/18 21:27,4/19/18 21:34,IP Address,100,417,TRUE,4/19/18 21:34,R_7Um4EOYrPXpbnc5,anonymous,EN,"I consent, begin the study",A23IRWAODQDAA7,5550,,,,,,,1.2,6.9,9,,,,,Michigan,Male,,Bachelor degree,Asian,,Suburban community,,40,Democratic party,,2855486
4/21/18 6:23,4/21/18 6:25,IP Address,100,101,TRUE,4/21/18 6:25,R_11YrkXmChas6Jy5,anonymous,EN,"I consent, begin the study",A1GF29TP5AVQ49,5550,,,,,,,1.2,8.3,7,,,,no,wisconsin,Female,,Bachelor degree,White,,Rural community,,60,Libertarian Party,,4780381
4/21/18 11:05,4/21/18 11:06,IP Address,100,99,TRUE,4/21/18 11:06,R_2YG2M2QSQN9xPY3,anonymous,EN,"I consent, begin the study",AJG4Y1OT9N50T,5550,,,,,,,1.2,9,1.2,,,,,California,Male,,Associate degree,Asian-American,,Suburban community,,31,Democratic party,,6176504
4/19/18 14:18,4/19/18 14:21,IP Address,100,229,TRUE,4/19/18 14:21,R_3FLOFqr1SFL7RZy,anonymous,EN,"I consent, begin the study",A8TWVGUDZFU46,5550,,,,,,,1.3,8.6,8,,,,none,Arizona,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,Rural community,,27,Democratic party,,9511818
4/19/18 16:09,4/19/18 16:12,IP Address,100,173,TRUE,4/19/18 16:12,R_qwFjCOxO2c5ewRH,anonymous,EN,"I consent, begin the study",A2HVJ3DDE6JJ8Z,5550,,,,,,,1.3,9,6.9,,,,no just 5% doesn't make much difference in a loan being able to be paid back,nj,Female,,Associate degree,White,,Rural community,,58,Democratic party,,1610529
4/20/18 9:32,4/20/18 9:35,IP Address,100,173,TRUE,4/20/18 9:35,R_ptLxhtJjcfvbjwt,anonymous,EN,"I consent, begin the study",A2DW21D4LNQQ3P,5550,,,,,,,1.3,6.8,3.5,,,,,Georgia,Female,,Some college but no degree,White,,Suburban community,,52,Republican Party,,5575342
4/19/18 18:34,4/19/18 18:36,IP Address,100,121,TRUE,4/19/18 18:36,R_1LuhYzGQMTwtP1i,anonymous,EN,"I consent, begin the study",A1WR7N7SIYSRHQ,5550,,,,,,,1.4,7.1,8.3,,,,it was very clear and easy to understand,illinois,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,26,Democratic party,,9021892
4/19/18 19:56,4/19/18 19:58,IP Address,100,106,TRUE,4/19/18 19:58,R_z8RjpiaSvoeOaK5,anonymous,EN,"I consent, begin the study",A20B84891JYCW6,5550,,,,,,,1.4,4.4,8.6,,,,,michigan,Female,,Associate degree,White,,Rural community,,40,Republican Party,,1947524
4/20/18 9:04,4/20/18 9:06,IP Address,100,128,TRUE,4/20/18 9:06,R_1I60huQol0jTnFN,anonymous,EN,"I consent, begin the study",A3QNCW3LR2AVOV,5550,,,,,,,1.4,5.9,8.1,,,,"Very Clear, thanks",New York,Male,,Some college but no degree,White,,Suburban community,,49,Democratic party,,4849090
4/20/18 11:48,4/20/18 11:50,IP Address,100,125,TRUE,4/20/18 11:50,R_UH08IXSjpWa249j,anonymous,EN,"I consent, begin the study",A3AYERSOZS8W4D,5550,,,,,,,1.4,5.1,4,,,,No,Colorado,Male,,Some college but no degree,White,,Suburban community,,46,Republican Party,,9137431
4/20/18 12:29,4/20/18 12:31,IP Address,100,132,TRUE,4/20/18 12:31,R_visjh1vZqzhm39D,anonymous,EN,"I consent, begin the study",A3ENX4KFFW7WI2,5550,,,,,,,1.4,8.3,8.4,,,,No,Missouri,Female,,Bachelor degree,White,,City or urban community,,27,Democratic party,,5133070
4/19/18 17:57,4/19/18 18:01,IP Address,100,199,TRUE,4/19/18 18:01,R_3GBYTqjJpLmGEmd,anonymous,EN,"I consent, begin the study",A17CPR3JW1MA2O,5550,,,,,,,1.5,2.5,3.8,,,,,Nevada,Male,,Bachelor degree,White,,City or urban community,,,Democratic party,,6881415
4/19/18 20:44,4/19/18 20:46,IP Address,100,121,TRUE,4/19/18 20:46,R_3puuSP7mfFpc9O2,anonymous,EN,"I consent, begin the study",A35ADXRHK3UPR7,5550,,,,,,,1.5,6.2,8.4,,,,none,Arizona,Male,,Bachelor degree,White,,Suburban community,,65,Republican Party,,9646352
4/19/18 21:20,4/19/18 21:22,IP Address,100,123,TRUE,4/19/18 21:22,R_1TfGTzNeMYp3wJ3,anonymous,EN,"I consent, begin the study",A2XF14T9JJWPG7,5550,,,,,,,1.5,6.5,9,,,,Personal payback could be defined for the purpose of this study,Wisconsin,Male,,Graduate degree,White,,Suburban community,,31,"Democratic party,Independent",,132923
4/20/18 1:18,4/20/18 1:22,IP Address,100,256,TRUE,4/20/18 1:22,R_122Yguhxnll1qWg,anonymous,EN,"I consent, begin the study",APQM2KTVCKDDV,5550,,,,,,,1.5,8,8.5,,,,No,Ohio,Female,,Bachelor degree,White,,Suburban community,,27,Independent,,3420275
4/19/18 18:29,4/19/18 18:30,IP Address,100,84,TRUE,4/19/18 18:30,R_2wnVONHwzSmMk5D,anonymous,EN,"I consent, begin the study",A92R4Q5F68GVD,5550,,,,,,,1.6,8,9,,,,No feedback ,Alabama,Female,,Some college but no degree,Black or African-American,,City or urban community,,24,"Democratic party,Independent",,606848
4/19/18 22:36,4/19/18 22:38,IP Address,100,105,TRUE,4/19/18 22:38,R_1GOm0HhJkdWgSAe,anonymous,EN,"I consent, begin the study",A28XJ8994VODVR,5550,,,,,,,1.6,6.8,8,,,,no,TX,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,City or urban community,,31,Democratic party,,2972881
4/19/18 23:28,4/19/18 23:29,IP Address,100,55,TRUE,4/19/18 23:29,R_O3jaIsVjZalfAad,anonymous,EN,"I consent, begin the study",A14ZRKP4WZSFTB,5550,,,,,,,1.6,3.3,8.1,,,,,alaska,Female,,Bachelor degree,White,,Suburban community,,24,Democratic party,,7254200
4/20/18 5:19,4/20/18 5:22,IP Address,100,156,TRUE,4/20/18 5:22,R_12iiBVhQM9TuT6n,anonymous,EN,"I consent, begin the study",A1UE6IH3L3XYN2,5550,,,,,,,1.6,9,4.4,,,,No comments,Ohio,Male,,Bachelor degree,White,,Suburban community,,32,Republican Party,,5639882
4/20/18 10:28,4/20/18 10:30,IP Address,100,83,TRUE,4/20/18 10:30,R_3lriXhU8QFhYCth,anonymous,EN,"I consent, begin the study",AWOHLI4EMY1DR,5550,,,,,,,1.6,1.6,8.1,,,,,kentucky,Female,,Graduate degree,"White,Other (please specify):",,Suburban community,,33,Democratic party,,5743028
4/19/18 16:37,4/19/18 16:40,IP Address,100,145,TRUE,4/19/18 16:40,R_DfcUzahFRVOABG1,anonymous,EN,"I consent, begin the study",A2Y04MS81W9GHR,5550,,,,,,,1.7,5.1,8.9,,,,no,Texas,Female,,Graduate degree,White,,Suburban community,,54,Republican Party,,1696565
4/19/18 18:12,4/19/18 18:18,IP Address,100,345,TRUE,4/19/18 18:18,R_BK95IapNqlMXqTv,anonymous,EN,"I consent, begin the study",A2ZHA0IRYHJIT7,5550,,,,,,,1.8,4.9,8.3,,,,To fair I believe that the 2nd option is best.,Georgia ,Female,,Bachelor degree,Black or African-American,,Suburban community,,62,Democratic party,,1398972
4/19/18 21:08,4/19/18 21:17,IP Address,100,561,TRUE,4/19/18 21:17,R_1DvPZ0p3z5iYohD,anonymous,EN,"I consent, begin the study",A1AASVZPBERCDU,5550,,,,,,,1.8,4.5,8.5,,,,No,New Mexico,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,Suburban community,,51,Independent,,4976956
4/21/18 8:57,4/21/18 8:59,IP Address,100,111,TRUE,4/21/18 8:59,R_21ypZo7DUurUCsi,anonymous,EN,"I consent, begin the study",A390E1Q35ENB9J,5550,,,,,,,1.8,6,7.1,,,,,Texas,Male,,Some college but no degree,White,,City or urban community,,22,Libertarian Party,,5273102
4/19/18 14:29,4/19/18 14:31,IP Address,100,158,TRUE,4/19/18 14:31,R_1FnaqQ1GCRhuCst,anonymous,EN,"I consent, begin the study",A1RQUOVV8PCXBM,5550,,,,,,,1.9,9,6.2,,,,,Louisiana,Female,,Associate degree,Black or African-American,,Rural community,,26,Democratic party,,5075066
4/19/18 15:11,4/19/18 15:15,IP Address,100,247,TRUE,4/19/18 15:15,R_PtvQaIhA62RfVGV,anonymous,EN,"I consent, begin the study",A2LH2CAU6CXVW,5550,,,,,,,1.9,4.4,8.3,,,,No feedback.,GA,Female,,Bachelor degree,White,,Suburban community,,40,Independent,,5937183
4/19/18 15:54,4/19/18 15:57,IP Address,100,153,TRUE,4/19/18 15:57,R_1IsLXPEnLELjHBG,anonymous,EN,"I consent, begin the study",A36CO9KPDJOPM7,5550,,,,,,,1.9,1.9,9,,,,THANKS FOR THE QUICK AND EASY HIT!,MISSISSIPPI,Female,,Bachelor degree,White,,Rural community,,34,Republican Party,,3160987
4/19/18 20:39,4/19/18 20:45,IP Address,100,325,TRUE,4/19/18 20:45,R_2bTaho4DWGC1Y6q,anonymous,EN,"I consent, begin the study",AHMYV0Z9HVQJI,5550,,,,,,,1.9,9,3.3,,,,NONE,AL,Female,,"High school degree or equivalent (e.g., GED)",Black or African-American,,City or urban community,,56,Democratic party,,3838082
4/20/18 9:04,4/20/18 9:07,IP Address,100,175,TRUE,4/20/18 9:07,R_1Zddli2i41bK9gZ,anonymous,EN,"I consent, begin the study",A2NJENRJRK4CRS,5550,,,,,,,1.9,2,2.6,,,,Why is the black applicant getting charged higher interest payment?,GA,Male,,Bachelor degree,Black or African-American,,City or urban community,,28,Independent,,6270394
4/20/18 10:30,4/20/18 10:33,IP Address,100,184,TRUE,4/20/18 10:33,R_BS7yxe1Vf7ViDPb,anonymous,EN,"I consent, begin the study",A16BPL2D0500AP,5550,,,,,,,1.9,9,4.7,,,,,New Jersey,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,City or urban community,,28,Republican Party,,4924816
4/20/18 14:06,4/20/18 14:08,IP Address,100,115,TRUE,4/20/18 14:08,R_1pnWqhkneuKdH7J,anonymous,EN,"I consent, begin the study",A2TZH1PO9PXJRY,5550,,,,,,,1.9,8.4,9,,,,: D ,RI,Male,,Bachelor degree,White,,Suburban community,,39,Republican Party,,9168916
4/20/18 17:31,4/20/18 17:35,IP Address,100,195,TRUE,4/20/18 17:35,R_2TYJvzv7SW9BDRk,anonymous,EN,"I consent, begin the study",A2XX26OJL1XI5F,5550,,,,,,,1.9,7,3,,,,Interesting,PA,Male,,Bachelor degree,White,,Suburban community,,24,Republican Party,,8660485
4/20/18 21:46,4/20/18 21:53,IP Address,100,417,TRUE,4/20/18 21:53,R_2aQxh4DkhOdtp2N,anonymous,EN,"I consent, begin the study",A1RZT7L92M3XY0,5550,,,,,,,1.9,5.5,8.2,,,,"I've never heard the term ""loan repayment rate"". From what it said, it must mean the person will only pay back part of the loan, which is weird. ",ca,Female,,Some college but no degree,White,,Suburban community,,58,Republican Party,,6853836
4/19/18 14:36,4/19/18 14:37,IP Address,100,103,TRUE,4/19/18 14:37,R_eKjwN8o170sWwrD,anonymous,EN,"I consent, begin the study",A38A5P4SMTW8YG,5550,,,,,,,2,8.2,9,,,,no,utah,Female,,Bachelor degree,White,,Suburban community,,40,Independent,,7878379
4/19/18 14:45,4/19/18 14:47,IP Address,100,105,TRUE,4/19/18 14:47,R_2SC4I6hrlxBJrto,anonymous,EN,"I consent, begin the study",A1NHTBY5YB9JH7,5550,,,,,,,2,8.6,7.2,,,,None.,Minnesota,Male,,Bachelor degree,White,,Suburban community,,51,Democratic party,,6411993
4/19/18 14:49,4/19/18 14:54,IP Address,100,290,TRUE,4/19/18 14:54,R_2fa4QD6CGe6JAmr,anonymous,EN,"I consent, begin the study",ATPV5PU04HNNW,5550,,,,,,,2,9,8.2,,,,,North Carolina,Male,,"High school degree or equivalent (e.g., GED)",Black or African-American,,City or urban community,,34,Other (please specify):,No political affiliation,1152907
4/19/18 15:08,4/19/18 15:09,IP Address,100,85,TRUE,4/19/18 15:09,R_b4t7arhTsu56OYN,anonymous,EN,"I consent, begin the study",A3V4AW6DGWBHDO,5550,,,,,,,2,2.9,8,,,,,Illinois,Male,,Associate degree,White,,City or urban community,,34,Democratic party,,4015257
4/19/18 15:44,4/19/18 15:46,IP Address,100,162,TRUE,4/19/18 15:46,R_3rZkbYhOzOwfcgr,anonymous,EN,"I consent, begin the study",A2JTSPP9FZOY9W,5550,,,,,,,2,6.2,7.5,,,,,New York,Female,,Bachelor degree,Black or African-American,,City or urban community,,28,Democratic party,,4895148
4/19/18 18:14,4/19/18 18:16,IP Address,100,97,TRUE,4/19/18 18:16,R_3EKJxqxyzbXnJZD,anonymous,EN,"I consent, begin the study",A28QJ8W2LQRXYQ,5550,,,,,,,2,9,6.3,,,,,VA,Female,,Bachelor degree,White,,Rural community,,31,Republican Party,,1860416
4/19/18 18:13,4/19/18 18:16,IP Address,100,235,TRUE,4/19/18 18:17,R_2YPrwq9LCPUYAna,anonymous,EN,"I consent, begin the study",A3CH07WSPST51H,5550,,,,,,,2,8,8,,,,,louisiana,Male,,Bachelor degree,White,,City or urban community,,57,Independent,,1118352
4/19/18 18:50,4/19/18 18:52,IP Address,100,162,TRUE,4/19/18 18:52,R_sXL4KiOvHKLwt69,anonymous,EN,"I consent, begin the study",ANUG05IDFTWF,5550,,,,,,,2,7.6,7.7,,,,,Arkansas,Female,,Bachelor degree,Asian,,Rural community,,43,Independent,,9155405
4/19/18 18:59,4/19/18 19:01,IP Address,100,160,TRUE,4/19/18 19:01,R_8wso5acnGId3csN,anonymous,EN,"I consent, begin the study",A3F2UUP5LDLESJ,5550,,,,,,,2,7,8,,,,,California,Male,,Bachelor degree,Asian-American,,Suburban community,,32,Republican Party,,1985451
4/19/18 20:50,4/19/18 20:54,IP Address,100,247,TRUE,4/19/18 20:54,R_6x3oZMKZdaqWlMt,anonymous,EN,"I consent, begin the study",AML2Q65E26CTX,5550,,,,,,,2,9,2,,,,"I'm not sure what the ""loan repayment rate"" means. Does it mean that the person will pay back only 50 or 55% of the loan, or the person paying at 55% will repay the loan faster?  Surely others taking this survey will not understand this phrase either.",California,Female,,Graduate degree,White,,City or urban community,,66,Democratic party,,8226583
4/19/18 21:54,4/19/18 21:56,IP Address,100,119,TRUE,4/19/18 21:56,R_cuOD7QyjAtXw0Ex,anonymous,EN,"I consent, begin the study",AETHN1QHVSOY,5550,,,,,,,2,8,8.1,,,,,California,Female,,Bachelor degree,White,,City or urban community,,24,Independent,,1638492
4/19/18 23:09,4/19/18 23:13,IP Address,100,213,TRUE,4/19/18 23:13,R_2wpBzyILq9Q9GLn,anonymous,EN,"I consent, begin the study",AC7QPNOH2LELF,5550,,,,,,,2,6.3,9,,,,no,California,Female,,Bachelor degree,"Spanish, Hispanic, or Latino,American Indian or Alaskan Native",,Suburban community,,55,Independent,,2763220
4/19/18 23:53,4/19/18 23:55,IP Address,100,116,TRUE,4/19/18 23:55,R_2ebugIZVCrdUFLX,anonymous,EN,"I consent, begin the study",A3DYKOZJV1ZTTC,5550,,,,,,,2,7.5,7,,,,,NC,Male,,Bachelor degree,Asian,,Suburban community,,26,Independent,,3872825
4/19/18 23:54,4/19/18 23:58,IP Address,100,197,TRUE,4/19/18 23:58,R_2sU6EY0Av6cVdEc,anonymous,EN,"I consent, begin the study",A197KLY88OBJ89,5550,,,,,,,2,9,9,,,,no,New york,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,34,Democratic party,,4306228
4/20/18 0:09,4/20/18 0:11,IP Address,100,135,TRUE,4/20/18 0:11,R_10NKl49IZ1txlnP,anonymous,EN,"I consent, begin the study",A3EZEVKRB0VRNM,5550,,,,,,,2,9,5,,,,n/a,Florida,Female,,Bachelor degree,Black or African-American,,City or urban community,,36,Democratic party,,9639594
4/20/18 9:15,4/20/18 9:16,IP Address,100,82,TRUE,4/20/18 9:16,R_1nU4AVtjDABF4Zp,anonymous,EN,"I consent, begin the study",A26L7403RHRQP8,5550,,,,,,,2,8.2,4.6,,,,,Connecticut,Female,,Associate degree,White,,Suburban community,,26,Democratic party,,6318767
4/20/18 11:48,4/20/18 12:03,IP Address,100,940,TRUE,4/20/18 12:03,R_1gT5mbgZhmIMVvh,anonymous,EN,"I consent, begin the study",AGSEI3C2FKQIZ,5550,,,,,,,2,4.9,7.4,,,,,Florida,Male,,Graduate degree,White,,Suburban community,,28,Democratic party,,953468
4/20/18 13:03,4/20/18 13:09,IP Address,100,340,TRUE,4/20/18 13:09,R_1Lu345vejO3FJIJ,anonymous,EN,"I consent, begin the study",  A19JI7TSDN7X9G,5550,,,,,,,2,5.1,1.1,,,,no,united states,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,57,Independent,,6531638
4/20/18 15:53,4/20/18 15:58,IP Address,100,300,TRUE,4/20/18 15:58,R_2Pjy3QXYbwM53mO,anonymous,EN,"I consent, begin the study",A3nn1c7glrmoj1,5550,,,,,,,2,6.1,1.4,,,,,Pennsylvaina,Female,,Associate degree,White,,Suburban community,,28,Democratic party,,3381352
4/20/18 16:51,4/20/18 16:53,IP Address,100,111,TRUE,4/20/18 16:53,R_1kO1K904sBU6IEH,anonymous,EN,"I consent, begin the study",A2CXRQSNG1NZ0O,5550,,,,,,,2,9,7,,,,,WA,Female,,Bachelor degree,Asian,,City or urban community,,38,Democratic party,,259777
4/20/18 21:18,4/20/18 21:21,IP Address,100,217,TRUE,4/20/18 21:21,R_2dzMIy9IahoUVfp,anonymous,EN,"I consent, begin the study",A2J81L5T71ZD4I,5550,,,,,,,2,2.6,3.5,,,,Define payback rate better. Do you mean interest rate? Payback rate is not a common term.,PA,Male,,Some college but no degree,Black or African-American,,City or urban community,,31,Democratic party,,4669641
4/19/18 21:16,4/19/18 21:18,IP Address,100,122,TRUE,4/19/18 21:18,R_2SfskVw8y78f2yC,anonymous,EN,"I consent, begin the study",A252R55FJE76ZI,5550,,,,,,,2.1,8.2,8.2,,,,,virginia,Male,,Bachelor degree,Asian,,Suburban community,,38,Republican Party,,577519
4/19/18 18:21,4/19/18 18:23,IP Address,100,93,TRUE,4/19/18 18:23,R_6Jbw5GKphzc4lRT,anonymous,EN,"I consent, begin the study",A32QOCAC7XZJCP,5550,,,,,,,2.2,8,8,,,,Thank you for the opportunity,Florida,Male,,Associate degree,White,,City or urban community,,35,Democratic party,,7912584
4/21/18 6:59,4/21/18 7:01,IP Address,100,133,TRUE,4/21/18 7:01,R_1BWGAxBSF37hPMJ,anonymous,EN,"I consent, begin the study",A1J7BOL7SR48DV,5550,,,,,,,2.2,8.9,3.7,,,,,Pa,Female,,Some college but no degree,White,,Rural community,,43,Independent,,4900815
4/20/18 12:45,4/20/18 12:45,IP Address,100,51,TRUE,4/20/18 12:45,R_RrwrXNTNvbliRkl,anonymous,EN,"I consent, begin the study",A3JUAN2Y9XTK5L,5550,,,,,,,2.3,9,3.9,,,,No,California,Male,,Graduate degree,White,,Suburban community,,28,Democratic party,,590997
4/21/18 11:35,4/21/18 11:38,IP Address,100,159,TRUE,4/21/18 11:38,R_2WSkuHAKiZF3LTU,anonymous,EN,"I consent, begin the study",A2WXF9PB5X8ZQM,5550,,,,,,,2.4,8.1,5.2,,,,,Florida ,Female,,Some college but no degree,Black or African-American,,City or urban community,,23,Independent,,7008212
4/19/18 17:59,4/19/18 18:05,IP Address,100,351,TRUE,4/19/18 18:05,R_3MzziuXSxKhv8oe,anonymous,EN,"I consent, begin the study",A1MMPS2GX0CJHB,5550,,,,,,,2.5,5,5,,,,Not sure but would have been helpful to know something of the background of both men,Virginia,Female,,Associate degree,White,,Suburban community,,74,Independent,,9822656
4/19/18 22:04,4/19/18 22:15,IP Address,100,677,TRUE,4/19/18 22:15,R_2qxTHG6wLtmZ5rC,anonymous,EN,"I consent, begin the study",A3TMVAECAVF9X5,5550,,,,,,,2.5,4.5,8,,,,No comment. Everything was clear.,California,Female,,Some college but no degree,White,,Suburban community,,53,Democratic party,,637868
4/20/18 10:26,4/20/18 10:27,IP Address,100,68,TRUE,4/20/18 10:27,R_2qlSR1qkSP9pbX6,anonymous,EN,"I consent, begin the study",A18O3DEA5Z4MJD,5550,,,,,,,2.5,6.8,6.9,,,,,oregon,Female,,Some college but no degree,White,,City or urban community,,42,Republican Party,,2599837
4/20/18 19:26,4/20/18 19:30,IP Address,100,223,TRUE,4/20/18 19:30,R_1KiHxORj0W2jfxV,anonymous,EN,"I consent, begin the study",A10FN6L2S91E8D,5550,,,,,,,2.5,9,2.4,,,,none,Oregon,Female,,Bachelor degree,White,,City or urban community,,45,Democratic party,,1941580
4/20/18 20:03,4/20/18 20:06,IP Address,100,184,TRUE,4/20/18 20:06,R_22JuyH6mT9o5Osu,anonymous,EN,"I consent, begin the study",A39V6GZEHSLZLF,5550,,,,,,,2.5,1.5,3.5,,,,no,CT,Female,,Bachelor degree,Black or African-American,,Suburban community,,43,Independent,,1119542
4/20/18 9:29,4/20/18 9:31,IP Address,100,96,TRUE,4/20/18 9:31,R_cLMU2Kb1gOMp97j,anonymous,EN,"I consent, begin the study",A1CPNA5L0J834N,5550,,,,,,,2.7,8.6,4.1,,,,"none thank you
",Colorado,Female,,Some college but no degree,White,,City or urban community,,33,Republican Party,,1578631
4/19/18 14:11,4/19/18 14:12,IP Address,100,65,TRUE,4/19/18 14:12,R_10SOetWZYtfLr8Z,anonymous,EN,"I consent, begin the study",A2KBDMSS91OUPE,5550,,,,,,,2.8,9,7.3,,,,,IL,Female,,Associate degree,White,,Suburban community,,38,Democratic party,,6250191
4/19/18 14:47,4/19/18 14:51,IP Address,100,227,TRUE,4/19/18 14:51,R_12sD3bzw7gtgpG6,anonymous,EN,"I consent, begin the study",A2LFM01A16YPKG,5550,,,,,,,2.8,7.6,4.4,,,,,NC,Male,,Associate degree,White,,Rural community,,36,Libertarian Party,,952118
4/19/18 16:39,4/19/18 16:41,IP Address,100,104,TRUE,4/19/18 16:41,R_25GcsD4gLtQxB44,anonymous,EN,"I consent, begin the study",A2QJ22AYO30HXR,5550,,,,,,,2.8,8.8,8.9,,,,,Indiana,Female,,Graduate degree,White,,Suburban community,,36,Democratic party,,263967
4/19/18 19:59,4/19/18 20:01,IP Address,100,93,TRUE,4/19/18 20:01,R_Ptgdo1H4hDokLCN,anonymous,EN,"I consent, begin the study",AP761OJXC1MAE,5550,,,,,,,2.8,8,9,,,,No,Massachusetts,Male,,Graduate degree,White,,Suburban community,,46,Green Party,,6650908
4/19/18 14:07,4/19/18 14:09,IP Address,100,134,TRUE,4/19/18 14:09,R_szIJ5ZQuMlOKUCZ,anonymous,EN,"I consent, begin the study",A36ervegedq1gk,5550,,,,,,,2.9,7.3,9,,,,,Missouri,Male,,Some college but no degree,White,,Suburban community,,32,Republican Party,,7740350
4/19/18 14:09,4/19/18 14:18,IP Address,100,550,TRUE,4/19/18 14:18,R_1mrWFn2uvVHsDto,anonymous,EN,"I consent, begin the study",a3a5yu8lcg9fgu,5550,,,,,,,2.9,3,5,,,,SEEMED PRETTY FAIR,ILLINOIS,Female,,Graduate degree,White,,City or urban community,,70,Republican Party,,9960641
4/19/18 14:58,4/19/18 15:00,IP Address,100,123,TRUE,4/19/18 15:00,R_12a0IpLFlXFQhgG,anonymous,EN,"I consent, begin the study",A2HXINMX3WHD1U,5550,,,,,,,2.9,9,7.6,,,,thank you,Pennsylvania,Female,,Bachelor degree,White,,Rural community,,45,Democratic party,,1410458
4/19/18 14:41,4/19/18 14:42,IP Address,100,97,TRUE,4/19/18 14:42,R_yWsDqOPbTnVJrLb,anonymous,EN,"I consent, begin the study",A3IPFNFZJF9B7G,5550,,,,,,,3,9,1,,,,,New Hampshire,Male,,Graduate degree,White,,Rural community,,25,Independent,,9736690
4/19/18 14:46,4/19/18 14:47,IP Address,100,90,TRUE,4/19/18 14:47,R_3MoE2QqPsLN6st3,anonymous,EN,"I consent, begin the study",A2CB7WDJ9V6VVN,5550,,,,,,,3,7.9,9,,,,,florida,Female,,Graduate degree,Asian,,Suburban community,,34,Democratic party,,7375601
4/19/18 15:54,4/19/18 15:56,IP Address,100,103,TRUE,4/19/18 15:56,R_86yMFof2WAljaXT,anonymous,EN,"I consent, begin the study",A2D4VR2C6O7Z1Z,5550,,,,,,,3,4.9,7.4,,,,Good survey,Texas,Male,,Some college but no degree,"Spanish, Hispanic, or Latino",,City or urban community,,26,Independent,,2317418
4/19/18 16:14,4/19/18 16:17,IP Address,100,190,TRUE,4/19/18 16:17,R_UazfBncaM0bwkTf,anonymous,EN,"I consent, begin the study",A14Z1JSAR9JEON,5550,,,,,,,3,7.7,8.1,,,,no,california,Male,,Graduate degree,Asian,,Suburban community,,62,Independent,,1049977
4/19/18 16:47,4/19/18 16:50,IP Address,100,214,TRUE,4/19/18 16:50,R_2eRp6YHaQU8tkzz,anonymous,EN,"I consent, begin the study",A3P5PQ2Q9EOSGO,5550,,,,,,,3,6.3,7.1,,,,,NY,Male,,Some college but no degree,White,,Suburban community,,46,Independent,,4608698
4/19/18 17:33,4/19/18 17:34,IP Address,100,59,TRUE,4/19/18 17:34,R_d3Snhsh5PIgSCQx,anonymous,EN,"I consent, begin the study",A21LYHAOO5P2CC,5550,,,,,,,3,2.2,6.8,,,,great study,PA,Female,,Bachelor degree,White,,Suburban community,,36,Republican Party,,8667581
4/19/18 21:31,4/19/18 21:33,IP Address,100,100,TRUE,4/19/18 21:33,R_2VC72kQom0MZhlE,anonymous,EN,"I consent, begin the study",A3VRW4BA7LREYO,5550,,,,,,,3,6,8,,,,,TX,Male,,Some college but no degree,White,,Rural community,,28,Democratic party,,1684018
4/19/18 21:35,4/19/18 21:37,IP Address,100,123,TRUE,4/19/18 21:37,R_3fjJ3SLtuhjud3Z,anonymous,EN,"I consent, begin the study",A1C9ZHH1PV21PG,5550,,,,,,,3,5.1,4.1,,,,,California,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,Suburban community,,23,Independent,,4108525
4/19/18 21:40,4/19/18 21:41,IP Address,100,76,TRUE,4/19/18 21:41,R_3nUDLkwXcL0lThU,anonymous,EN,"I consent, begin the study",A212WMJOUG2P4R,5550,,,,,,,3,4,3.6,,,,,MI,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,39,Independent,,1751501
4/20/18 1:04,4/20/18 1:06,IP Address,100,113,TRUE,4/20/18 1:06,R_3F23O5RYklaEmlK,anonymous,EN,"I consent, begin the study",A3I840ZRUE0ATX•ÄÉ,5550,,,,,,,3,4.5,5.1,,,,na,alabama,Female,,Associate degree,White,,Suburban community,,23,Republican Party,,2254732
4/20/18 5:43,4/20/18 5:44,IP Address,100,72,TRUE,4/20/18 5:44,R_DLVJ4QvfgPe4FR7,anonymous,EN,"I consent, begin the study",A2SY4E7MRC15MM,5550,,,,,,,3,6,9,,,,,maryland,Male,,Some college but no degree,White,,Suburban community,,39,Republican Party,,6627
4/20/18 9:04,4/20/18 9:07,IP Address,100,124,TRUE,4/20/18 9:07,R_3G7ctfemJcd4G3L,anonymous,EN,"I consent, begin the study",A2XHDQSJCWDS1L,5550,,,,,,,3,5.6,9,,,,no,tn,Female,,Associate degree,Other (please specify):,American,Rural community,,45,Independent,,4099415
4/20/18 14:26,4/20/18 14:28,IP Address,100,112,TRUE,4/20/18 14:28,R_2SAyQnOe4DjcZWW,anonymous,EN,"I consent, begin the study",AYMKSM9M10GR5,5550,,,,,,,3,9,9,,,,,IL,Female,,Bachelor degree,White,,Suburban community,,26,Democratic party,,6029277
4/20/18 20:43,4/20/18 20:46,IP Address,100,202,TRUE,4/20/18 20:46,R_3rYTVhKI60AoleM,anonymous,EN,"I consent, begin the study",A2X0S0FS47N34F,5550,,,,,,,3,5,7,,,,,Colorado,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,36,Democratic party,,1933923
4/21/18 8:34,4/21/18 8:37,IP Address,100,187,TRUE,4/21/18 8:37,R_3R7AiJxBwBKDpss,anonymous,EN,"I consent, begin the study",A30KYQGABO7JER,5550,,,,,,,3,9,6,,,,,Nevada,Female,,Bachelor degree,White,,City or urban community,,33,Democratic party,,7222926
4/21/18 15:27,4/21/18 15:28,IP Address,100,84,TRUE,4/21/18 15:28,R_1lnMslTmDh8e65A,anonymous,EN,"I consent, begin the study",A1N7BAORNNX18K,5550,,,,,,,3,9,9,,,,,Ohio,Female,,Associate degree,White,,City or urban community,,29,Independent,,1003035
4/19/18 15:20,4/19/18 15:21,IP Address,100,96,TRUE,4/19/18 15:21,R_5o8tra0BEQBHtgl,anonymous,EN,"I consent, begin the study",A3KV08QZV6AK7L,5550,,,,,,,3.1,6.9,8,,,,,Arkansas,Female,,Graduate degree,White,,Rural community,,47,Democratic party,,876164
4/19/18 16:52,4/19/18 16:54,IP Address,100,123,TRUE,4/19/18 16:54,R_3stP2NYfdPyYHBX,anonymous,EN,"I consent, begin the study",A2QYKSP6P9PGQR,5550,,,,,,,3.1,7.1,6.2,,,,,pa,Male,,Associate degree,Asian,,Suburban community,,39,Republican Party,,6907635
4/20/18 10:07,4/20/18 10:10,IP Address,100,166,TRUE,4/20/18 10:10,R_6nWIC4ricTdoiEV,anonymous,EN,"I consent, begin the study",A1WISFBL3J5Z12,5550,,,,,,,3.1,5.8,9,,,,,DC,Female,,Bachelor degree,Black or African-American,,City or urban community,,35,Democratic party,,6711871
4/20/18 11:21,4/20/18 11:22,IP Address,100,89,TRUE,4/20/18 11:22,R_2YYdcNVY1fIp4M1,anonymous,EN,"I consent, begin the study",A1CBI7BP2XD17S,5550,,,,,,,3.1,4.2,2.1,,,,,RI,Female,,Bachelor degree,White,,Suburban community,,24,Green Party,,7109139
4/19/18 15:02,4/19/18 15:04,IP Address,100,121,TRUE,4/19/18 15:04,R_R5gbH0gWBC4fifL,anonymous,EN,"I consent, begin the study",A6QPWCMTYY3LG,5550,,,,,,,3.2,6.1,8.1,,,,,Wyoming,Female,,Bachelor degree,White,,Rural community,,57,Democratic party,,7465675
4/19/18 19:29,4/19/18 19:35,IP Address,100,380,TRUE,4/19/18 19:35,R_2PpwpmUSCZNIGqP,anonymous,EN,"I consent, begin the study",A1XUXY84RLKDTW,5550,,,,,,,3.2,6.6,7.3,,,,,michigan,Female,,Graduate degree,White,,Suburban community,,57,Republican Party,,2715669
4/21/18 7:11,4/21/18 7:14,IP Address,100,168,TRUE,4/21/18 7:14,R_1DqjbW05YrwTkha,anonymous,EN,"I consent, begin the study",A1F38N4ESNSGLV,5550,,,,,,,3.2,7.4,5.3,,,,,Ohio,Female,,Some college but no degree,White,,Suburban community,,45,Independent,,5745584
4/21/18 8:39,4/21/18 8:41,IP Address,100,103,TRUE,4/21/18 8:41,R_1F4BlqqUMOvbUlu,anonymous,EN,"I consent, begin the study",A2C8CPT60DE5V8,5550,,,,,,,3.2,5.7,5.7,,,,,,Female,,Some college but no degree,Asian,,City or urban community,,20,Democratic party,,7622138
4/19/18 17:27,4/19/18 17:29,IP Address,100,81,TRUE,4/19/18 17:29,R_Zzd8jOnc9wcXtw5,anonymous,EN,"I consent, begin the study",A37AWU2VH1ZIXX,5550,,,,,,,3.3,6.9,3.7,,,,,michigan,Female,,Some college but no degree,White,,Rural community,,44,Republican Party,,8142959
4/19/18 21:01,4/19/18 21:05,IP Address,100,251,TRUE,4/19/18 21:05,R_SVqZNkE7ae847M5,anonymous,EN,"I consent, begin the study",A2GSLJEIPG3QD9,5550,,,,,,,3.3,4,7.6,,,,,California,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,41,Democratic party,,5324709
4/19/18 18:28,4/19/18 18:34,IP Address,100,324,TRUE,4/19/18 18:34,R_W2mheIAZKKEp9dv,anonymous,EN,"I consent, begin the study",A2W76XD2F6PAI2,5550,,,,,,,3.4,5.1,5.1,,,,,VA,Female,,Graduate degree,Black or African-American,,City or urban community,,26,Democratic party,,227877
4/19/18 18:46,4/19/18 18:48,IP Address,100,143,TRUE,4/19/18 18:48,R_2BfgsvA3DBsTZTY,anonymous,EN,"I consent, begin the study",A2VGEE0ZIZ8CBQ,5550,,,,,,,3.4,3.9,8.2,,,,everything was clear ,Iowa ,Male,,Bachelor degree,White,,Rural community,,49,Independent,,505747
4/19/18 19:31,4/19/18 19:33,IP Address,100,108,TRUE,4/19/18 19:33,R_2rpTrELsHLUVEyO,anonymous,EN,"I consent, begin the study",A2WA76VR4I853W,5550,,,,,,,3.4,6.1,8.5,,,,No i do not,Utah,Male,,Associate degree,White,,Suburban community,,33,Independent,,1273242
4/20/18 18:30,4/20/18 18:35,IP Address,100,315,TRUE,4/20/18 18:35,R_qDS7BMoASPt1y81,anonymous,EN,"I consent, begin the study",A3VHYLA0PAGFD0,5550,,,,,,,3.4,8,6.7,,,,Was the rates based on race or on their credit ratings?,MI,Male,,Bachelor degree,White,,Rural community,,23,Democratic party,,3430212
4/19/18 23:21,4/19/18 23:23,IP Address,100,151,TRUE,4/19/18 23:23,R_tQGfFd7Jy6toHCN,anonymous,EN,"I consent, begin the study",AK58QDSRNGA06,5550,,,,,,,3.5,6.5,9,,,,,MI,Female,,Associate degree,White,,Suburban community,,25,Independent,,4071853
4/21/18 3:56,4/21/18 4:00,IP Address,100,221,TRUE,4/21/18 4:00,R_1NgZxBmenHHZsaC,anonymous,EN,"I consent, begin the study",ASQ460H8M8OOT,5550,,,,,,,3.5,4.5,9,,,,I trusted your math.,KY,Male,,Some college but no degree,White,,Suburban community,,54,Republican Party,,9052472
4/20/18 3:49,4/20/18 3:50,IP Address,100,85,TRUE,4/20/18 3:50,R_2CJJW1VwzWjrRL4,anonymous,EN,"I consent, begin the study",ASLGHXA4453BQ,5550,,,,,,,3.7,7.8,7.4,,,,,South Carolina,Female,,Graduate degree,White,,Rural community,,33,Green Party,,2838108
4/20/18 9:28,4/20/18 9:29,IP Address,100,64,TRUE,4/20/18 9:29,R_ZxWypXWIyDyTpgl,anonymous,EN,"I consent, begin the study",ATA9AZBKH2LNZ,5550,,,,,,,3.7,6.1,6.4,,,,No,NH,Female,,Some college but no degree,White,,City or urban community,,20,Independent,,2290816
4/21/18 0:16,4/21/18 0:21,IP Address,100,285,TRUE,4/21/18 0:21,R_1IfMmSujdQkOyAI,anonymous,EN,"I consent, begin the study",AHU3L8KP62N20,5550,,,,,,,3.7,2.7,8.6,,,,,North Dakota,Female,,Associate degree,White,,City or urban community,,26,Democratic party,,2165154
4/20/18 9:46,4/20/18 9:49,IP Address,100,177,TRUE,4/20/18 9:49,R_3GlYxNt0YaqP3Nd,anonymous,EN,"I consent, begin the study",A362CV8OOYJA6W,5550,,,,,,,3.8,6.1,5.7,,,,no,michigan,Female,,Some college but no degree,White,,Suburban community,,47,Democratic party,,6589721
4/20/18 10:54,4/20/18 10:57,IP Address,100,189,TRUE,4/20/18 10:57,R_2OQ1BDXOjwD3ODq,anonymous,EN,"I consent, begin the study",A2YC677CEBAREH,5550,,,,,,,3.8,4.6,6.4,,,,,Georgia,Female,,Associate degree,White,,City or urban community,,37,Democratic party,,4751218
4/20/18 13:28,4/20/18 13:30,IP Address,100,96,TRUE,4/20/18 13:30,R_qx8krxDbh9yQbW9,anonymous,EN,"I consent, begin the study",A1EBQ9X6IN5OZC,5550,,,,,,,3.8,5.6,7.9,,,,No,GA,Female,,Bachelor degree,White,,Rural community,,30,Republican Party,,1015092
4/20/18 2:23,4/20/18 2:25,IP Address,100,106,TRUE,4/20/18 2:25,R_3sdKvWNI5xzqdga,anonymous,EN,"I consent, begin the study",AB3IX0L55VW6Z,5550,,,,,,,3.9,4.9,9,,,,,WA,Female,,Bachelor degree,Asian-American,,City or urban community,,22,Democratic party,,3108144
4/19/18 14:02,4/19/18 14:05,IP Address,100,148,TRUE,4/19/18 14:05,R_3qZDthTRC9gVNQy,anonymous,EN,"I consent, begin the study",AV8YCU0R4D94I,5550,,,,,,,4,8.5,9,,,,Thank you! :),California,Female,,Graduate degree,White,,Suburban community,,51,Democratic party,,8101327
4/19/18 14:05,4/19/18 14:06,IP Address,100,94,TRUE,4/19/18 14:06,R_3n0pNBWtrhLv7HO,anonymous,EN,"I consent, begin the study",AUOYNTK0GOFOM,5550,,,,,,,4,9,9,,,,,KS,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,City or urban community,,53,Democratic party,,1938406
4/19/18 14:59,4/19/18 15:02,IP Address,100,163,TRUE,4/19/18 15:02,R_2TN96MzoGF3l1Ar,anonymous,EN,"I consent, begin the study",ABBAWZP4MS7HS,5550,,,,,,,4,8.5,7,,,,,NY,Male,,Some college but no degree,White,,Rural community,,42,Independent,,1378803
4/19/18 15:07,4/19/18 15:08,IP Address,100,96,TRUE,4/19/18 15:08,R_33e7nBxhOojbYMl,anonymous,EN,"I consent, begin the study",A33EA7I9FC5DWG,5550,,,,,,,4,6.2,6.4,,,,,NV,Female,,Some college but no degree,White,,Suburban community,,23,Democratic party,,5604325
4/19/18 17:21,4/19/18 17:27,IP Address,100,345,TRUE,4/19/18 17:27,R_3EHfMw9SlYVEKye,anonymous,EN,"I consent, begin the study",A2P24BA3I1CFLE,5550,,,,,,,4,1,1,,,,"It is unfortunate, but the black candidate is among a group with a lower repayment rate, however a more prudent method of deciding would be looking at each individual's ability to repay and their business model, those choices were not available.",Florida,Male,,Bachelor degree,White,,Suburban community,,58,Republican Party,,651074
4/20/18 2:03,4/20/18 2:05,IP Address,100,126,TRUE,4/20/18 2:05,R_1GOXETI9hdcatyx,anonymous,EN,"I consent, begin the study",A1P0U36AARQLXK,5550,,,,,,,4,5,4.5,,,,No issues or problems ,Florida,Male,,Some college but no degree,White,,Suburban community,,34,Democratic party,,8600826
4/20/18 9:05,4/20/18 9:06,IP Address,100,85,TRUE,4/20/18 9:06,R_1d4YRwCKjpBGUe4,anonymous,EN,"I consent, begin the study",A1FSVOPZ4Z0JO8,5550,,,,,,,4,8,8.9,,,,,MD,Male,,Bachelor degree,White,,Rural community,,26,Republican Party,,233241
4/20/18 9:06,4/20/18 9:08,IP Address,100,100,TRUE,4/20/18 9:08,R_3PAfIhsKZtzAaBP,anonymous,EN,"I consent, begin the study",AGU7OT5JMLZUM,5550,,,,,,,4,7,9,,,,,Maryland,Female,,Bachelor degree,White,,Suburban community,,40,Republican Party,,1275462
4/20/18 9:16,4/20/18 9:19,IP Address,100,198,TRUE,4/20/18 9:19,R_23gbQeShWbpAq25,anonymous,EN,"I consent, begin the study",A261NEZSEFSRQI,5550,,,,,,,4,6,4.5,,,,Everything went smoothly.,NM,Male,,Associate degree,White,,Rural community,,30,Independent,,9598694
4/20/18 10:05,4/20/18 10:08,IP Address,100,178,TRUE,4/20/18 10:08,R_2zCLPCVZWDMwQzr,anonymous,EN,"I consent, begin the study",A3JB7EHCDXA7TN,5550,,,,,,,4,3,9,,,,no,Texas,Male,,Bachelor degree,White,,Suburban community,,22,Libertarian Party,,9074241
4/20/18 11:02,4/20/18 11:04,IP Address,100,89,TRUE,4/20/18 11:04,R_2BsQ1wxc7WrMxq5,anonymous,EN,"I consent, begin the study",A27SUQYWOCSB2N,5550,,,,,,,4,5,6.7,,,,,IL,Male,,Some college but no degree,White,,Suburban community,,22,Republican Party,,2734133
4/20/18 14:20,4/20/18 14:25,IP Address,100,302,TRUE,4/20/18 14:25,R_2WUrwQdXcROJGWF,anonymous,EN,"I consent, begin the study",A2UADG38PAITSU,5550,,,,,,,4,5,5.2,,,,,California,Male,,Some college but no degree,Asian,,City or urban community,,23,Independent,,1744024
4/21/18 14:52,4/21/18 14:57,IP Address,100,300,TRUE,4/21/18 14:57,R_u9TdFmtSxi5Pe1P,anonymous,EN,"I consent, begin the study",A287X6QBSQIGYY,5550,,,,,,,4,9,8,,,,"As long as the ""banker's"" money was an actual loan and not some ""hidden"" agenda like giving blacks more tax money. Sure, on face value I agree the higher percentage should go to the person with a better credit rating. However, if there is a hidden message about blacks and whites, then no, I am white and tired of being the butt of black, made-up repression accusations.",Michigan,Male,,Graduate degree,White,,Suburban community,,60,Republican Party,,6634141
4/19/18 19:44,4/19/18 19:48,IP Address,100,249,TRUE,4/19/18 19:48,R_1n7oSxu2l22yrMv,anonymous,EN,"I consent, begin the study",AFEXLV23G6QZP,5550,,,,,,,4.1,9,4,,,,,Connecticut,Female,,Associate degree,White,,Suburban community,,54,Democratic party,,7757280
4/19/18 20:56,4/19/18 20:59,IP Address,100,237,TRUE,4/19/18 20:59,R_ZfO6A1BEQOuyUkp,anonymous,EN,"I consent, begin the study",A38Y2EZRKEQ4Z6,5550,,,,,,,4.1,2.8,3.9,,,,,Arizona,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,45,Republican Party,,7707401
4/20/18 9:52,4/20/18 9:55,IP Address,100,158,TRUE,4/20/18 9:55,R_2wc9IwWWKKpWM4A,anonymous,EN,"I consent, begin the study",AIPQF93XKPG01,5550,,,,,,,4.1,7.9,9,,,,Everything was clear! ,California ,Male,,Graduate degree,Asian,,Suburban community,,31,Democratic party,,1548709
4/21/18 8:46,4/21/18 8:50,IP Address,100,243,TRUE,4/21/18 8:50,R_6ytuTx2DYDY46Fr,anonymous,EN,"I consent, begin the study",A2L280ASRFRSC,5550,,,,,,,4.1,4.2,9,,,,,Pennsylvania,Female,,Graduate degree,White,,City or urban community,,25,Democratic party,,7874066
4/19/18 19:39,4/19/18 19:42,IP Address,100,189,TRUE,4/19/18 19:42,R_3fiR6vDV0ITODTH,anonymous,EN,"I consent, begin the study",A8K9LSIWIWYN7,5550,,,,,,,4.2,4.5,9,,,,No. The survey's fine.,AZ,Female,,Associate degree,White,,Suburban community,,50,Independent,,4568914
4/20/18 13:28,4/20/18 13:29,IP Address,100,41,TRUE,4/20/18 13:29,R_2wSx6sneehvF3BV,anonymous,EN,"I consent, begin the study",A2C98AABF1ZILY,5550,,,,,,,4.2,6.1,5.2,,,,,NJ,Male,,Bachelor degree,White,,City or urban community,,26,Republican Party,,3844127
4/19/18 14:28,4/19/18 14:28,IP Address,100,40,TRUE,4/19/18 14:28,R_231MRtGj5WSW0EV,anonymous,EN,"I consent, begin the study",A1V9ZN7IU6V0NR,5550,,,,,,,4.3,4.2,4.5,,,,,SC,Male,,Bachelor degree,White,,City or urban community,,30,Republican Party,,3973172
4/19/18 14:30,4/19/18 14:32,IP Address,100,154,TRUE,4/19/18 14:32,R_2YK4C6jlNNNMZEB,anonymous,EN,"I consent, begin the study",AQYWIRFS5JF81,5550,,,,,,,4.3,9,6.2,,,,none,Colorado,Male,,Bachelor degree,White,,Suburban community,,41,Democratic party,,5283583
4/19/18 18:10,4/19/18 18:12,IP Address,100,85,TRUE,4/19/18 18:12,R_29gF1Ghqmoa8nxh,anonymous,EN,"I consent, begin the study",A2ZDXFFGSPHGBE,5550,,,,,,,4.3,7.4,7.5,,,,,NH,Male,,Bachelor degree,White,,City or urban community,,29,Independent,,4632824
4/20/18 9:51,4/20/18 9:53,IP Address,100,108,TRUE,4/20/18 9:53,R_1n3KZWbANfRVB6y,anonymous,EN,"I consent, begin the study",APTMG6X864HYP,5550,,,,,,,4.4,5.4,4,,,,thank you,ohio,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,31,Democratic party,,7792281
4/19/18 15:26,4/19/18 15:46,IP Address,100,1178,TRUE,4/19/18 15:46,R_2y8vdHXF51Cr4pT,anonymous,EN,"I consent, begin the study",A3pqugiqqbpt98,5550,,,,,,,4.5,5.6,6.8,,,,great task,new york,Male,,Associate degree,White,,City or urban community,,26,Republican Party,,4761227
4/19/18 18:41,4/19/18 18:46,IP Address,100,265,TRUE,4/19/18 18:46,R_3dLK21lu4IKTddE,anonymous,EN,"I consent, begin the study",A2JUTTLDE5LGHH,5550,,,,,,,4.5,5.5,5.3,,,,,Texas,Male,,Bachelor degree,White,,Suburban community,,63,Republican Party,,3395296
4/20/18 5:01,4/20/18 5:05,IP Address,100,241,TRUE,4/20/18 5:05,R_1dphUwAUjSpDUFl,anonymous,EN,"I consent, begin the study",A3F51C49T9A34D,5550,,,,,,,4.5,5,5.5,,,,,texas,Male,,Graduate degree,"White,Asian",,Suburban community,,52,Independent,,6634817
4/20/18 9:02,4/20/18 9:03,IP Address,100,44,TRUE,4/20/18 9:03,R_1Qoo6SkCnTZmeXR,anonymous,EN,"I consent, begin the study",A3O71N1DK8FP3Y,5550,,,,,,,4.5,5.5,5.7,,,,n/a,ny,Female,,Bachelor degree,White,,Suburban community,,36,Republican Party,,5656224
4/20/18 9:08,4/20/18 9:12,IP Address,100,210,TRUE,4/20/18 9:12,R_1FQvcTcmY57BQPv,anonymous,EN,"I consent, begin the study",A3QHBISWW2TCWZ,5550,,,,,,,4.5,7.9,9,,,,NO,Florida,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,69,Democratic party,,4647103
4/20/18 9:01,4/20/18 9:03,IP Address,100,74,TRUE,4/20/18 9:03,R_2Yx2yRpDoj5Q8Rq,anonymous,EN,"I consent, begin the study",A1F4N58CAX8IMK,5550,,,,,,,4.6,3.9,1,,,,,NC,Male,,Associate degree,White,,City or urban community,,28,Independent,,4835631
4/20/18 3:57,4/20/18 3:58,IP Address,100,74,TRUE,4/20/18 3:58,R_1oA6o9SOjWohK4z,anonymous,EN,"I consent, begin the study",A3U8PLWZQUK09D,5550,,,,,,,4.7,6.9,9,,,,,IN,Female,,Graduate degree,White,,Suburban community,,34,Democratic party,,8243428
4/20/18 10:06,4/20/18 10:08,IP Address,100,104,TRUE,4/20/18 10:08,R_OO3KfraiPDNHne9,anonymous,EN,"I consent, begin the study",A1TG265HKHB30G,5550,,,,,,,4.8,6.3,4.1,,,,,Washington,Male,,Bachelor degree,White,,Suburban community,,37,Independent,,4922712
4/20/18 9:21,4/20/18 9:23,IP Address,100,103,TRUE,4/20/18 9:23,R_tG1Q0Eb5gBzujoB,anonymous,EN,"I consent, begin the study",A29AX5O8KL48F8,5550,,,,,,,4.9,7.3,8.9,,,,,Florida,Male,,Bachelor degree,Asian,,Suburban community,,35,Democratic party,,2778143
4/20/18 9:43,4/20/18 9:44,IP Address,100,108,TRUE,4/20/18 9:45,R_3HCzvVc5mdBwT55,anonymous,EN,"I consent, begin the study",A2DSMI4NVFAVV1,5550,,,,,,,4.9,7.3,9,,,,,NH,Female,,Bachelor degree,Asian,,Suburban community,,42,Independent,,5397253
4/21/18 3:02,4/21/18 3:05,IP Address,100,177,TRUE,4/21/18 3:05,R_Rq9WVQv7eya128h,anonymous,EN,"I consent, begin the study",A3EBHQ4JR35NAT,5550,,,,,,,4.9,9,1,,,,thanks,North Dakota,Male,,Bachelor degree,White,,Suburban community,,34,Democratic party,,9393323
4/19/18 14:09,4/19/18 14:12,IP Address,100,183,TRUE,4/19/18 14:12,R_1mErYC9j2WlzLju,anonymous,EN,"I consent, begin the study",A2E5YMIDETD0UL,5550,,,,,,,5,5,1,,,,no,Missouri,Female,,Bachelor degree,White,,Rural community,,24,Republican Party,,9983227
4/19/18 14:22,4/19/18 14:24,IP Address,100,156,TRUE,4/19/18 14:25,R_XtSEmriyov2Vsel,anonymous,EN,"I consent, begin the study",AYOZBAW206NMM,5550,,,,,,,5,9,1,,,,,Florida,Male,,Some college but no degree,White,,Rural community,,31,Republican Party,,8094050
4/19/18 15:16,4/19/18 15:19,IP Address,100,150,TRUE,4/19/18 15:19,R_24HtibLC3TAdOXe,anonymous,EN,"I consent, begin the study",A3P9FWGXVRFQTE,5550,,,,,,,5,8.8,8.8,,,,,California,Male,,Associate degree,White,,Rural community,,42,Independent,,2568297
4/19/18 17:08,4/19/18 17:12,IP Address,100,245,TRUE,4/19/18 17:12,R_sO9GZbbU4iTbnBT,anonymous,EN,"I consent, begin the study",A1U4W67HW5V0FO,5550,,,,,,,5,9,7,,,,nothing was unclear or confusing,NE,Male,,Bachelor degree,White,,City or urban community,,48,Democratic party,,8109296
4/20/18 9:35,4/20/18 9:37,IP Address,100,173,TRUE,4/20/18 9:38,R_3HUCMisBZNkT12n,anonymous,EN,"I consent, begin the study",A3PUU1XU4C1A3V,5550,,,,,,,5,5,1.9,,,,,Texas,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,59,Democratic party,,788656
4/20/18 11:39,4/20/18 11:41,IP Address,100,137,TRUE,4/20/18 11:41,R_2OPHbD1uU5TODWG,anonymous,EN,"I consent, begin the study",A3EV2X1PS147FM,5550,,,,,,,5,5,4.9,,,,great survey,georgia,Female,,Some college but no degree,White,,Rural community,,42,Independent,,4114815
4/20/18 17:33,4/20/18 17:36,IP Address,100,191,TRUE,4/20/18 17:36,R_25FrpuAapjwIYxv,anonymous,EN,"I consent, begin the study",A2M4YIC3XU2693,5550,,,,,,,5,9,8.2,,,,Thank you. Everything was good.,California,Female,,Associate degree,White,,Suburban community,,61,Independent,,660961
4/20/18 19:34,4/20/18 19:37,IP Address,100,179,TRUE,4/20/18 19:37,R_1Ojk0yfcBgjZtAb,anonymous,EN,"I consent, begin the study",A1ZWQFURT54M34,5550,,,,,,,5,5,5,,,,The loan officer can give the money to whomever he pleases. that's his job.,Kentucky,Male,,Some college but no degree,White,,Rural community,,29,Independent,,372371
4/21/18 4:49,4/21/18 4:51,IP Address,100,114,TRUE,4/21/18 4:51,R_1DUZ27mnFyhdLGH,anonymous,EN,"I consent, begin the study",AO1Z9I1MA5ABP,5550,,,,,,,5,5,9,,,,no feedback,IL,Female,,Bachelor degree,White,,Suburban community,,53,Republican Party,,2691895
4/21/18 7:44,4/21/18 7:45,IP Address,100,91,TRUE,4/21/18 7:46,R_1HkpozuybURXjAE,anonymous,EN,"I consent, begin the study",A2V79TYDVHTVM7,5550,,,,,,,5,3.7,8.9,,,,,North Carolina,Female,,Bachelor degree,White,,Suburban community,,25,Democratic party,,9140950
4/21/18 12:02,4/21/18 12:06,IP Address,100,224,TRUE,4/21/18 12:06,R_25HeLOh753ltTdT,anonymous,EN,"I consent, begin the study",A3ST7PZLWQW7VB,5550,,,,,,,5,8,9,,,,,WA,Female,,Graduate degree,White,,City or urban community,,27,Democratic party,,6005149
4/19/18 16:49,4/19/18 16:50,IP Address,100,86,TRUE,4/19/18 16:50,R_1Ks9oApnMfo6WRO,anonymous,EN,"I consent, begin the study",A2LV5O0YIKCG1I,5550,,,,,,,5.1,7.7,5.2,,,,,TN,Male,,Bachelor degree,White,,Suburban community,,30,Independent,,1519099
4/19/18 18:05,4/19/18 18:07,IP Address,100,133,TRUE,4/19/18 18:07,R_3qli43ToOzcnTzf,anonymous,EN,"I consent, begin the study",A3GEACGJY23HCK,5550,,,,,,,5.1,9,7,,,,,Illinois,Male,,Bachelor degree,White,,Suburban community,,24,Democratic party,,6980170
4/19/18 20:42,4/19/18 20:43,IP Address,100,70,TRUE,4/19/18 20:43,R_2TSO2pd90gl6iDH,anonymous,EN,"I consent, begin the study",ADVU7CS2UH58A,5550,,,,,,,5.1,5.8,4.7,,,,,florida,Male,,Some college but no degree,White,,Rural community,,30,Republican Party,,7076554
4/20/18 4:37,4/20/18 4:39,IP Address,100,81,TRUE,4/20/18 4:39,R_1OOUzM14Lsuc6sU,anonymous,EN,"I consent, begin the study",A2VFX3J4B1I22X,5550,,,,,,,5.1,5.1,6,,,,No,PA,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,22,Republican Party,,4795113
4/20/18 9:01,4/20/18 9:02,IP Address,100,102,TRUE,4/20/18 9:02,R_w7eUqhIueGhww2l,anonymous,EN,"I consent, begin the study",A2C83KDE5MUZQP,5550,,,,,,,5.1,7.4,6.7,,,,,wisconsin,Female,,Bachelor degree,White,,City or urban community,,27,Republican Party,,1087380
4/20/18 9:26,4/20/18 9:27,IP Address,100,77,TRUE,4/20/18 9:27,R_3Mhhil2AqeZaBnf,anonymous,EN,"I consent, begin the study",A1ANSFI5L7SUUH,5550,,,,,,,5.1,5.1,5.1,,,,maybe confusing a little,fl,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,Suburban community,,28,"Green Party,Independent",,7384651
4/20/18 11:52,4/20/18 11:53,IP Address,100,68,TRUE,4/20/18 11:53,R_27NCMyerbrCtRUs,anonymous,EN,"I consent, begin the study",A3FAH5S2RGZ5AK,5550,,,,,,,5.1,5.1,5.1,,,,No,CA,Female,,Some college but no degree,American Indian or Alaskan Native,,City or urban community,,29,Republican Party,,7505668
4/21/18 4:32,4/21/18 4:34,IP Address,100,115,TRUE,4/21/18 4:34,R_O9i45MVYt574s01,anonymous,EN,"I consent, begin the study",A2IWEG5LM0PTIC,5550,,,,,,,5.1,4.9,9,,,,,IL,Female,,Some college but no degree,White,,City or urban community,,39,Independent,,4372147
4/20/18 22:52,4/20/18 22:57,IP Address,100,308,TRUE,4/20/18 22:57,R_22RgBxQghtimDFS,anonymous,EN,"I consent, begin the study",A1LCMAFV1KS6SQ,5550,,,,,,,5.2,8.9,7.1,,,,None,VA,Male,,"High school degree or equivalent (e.g., GED)",Black or African-American,,City or urban community,,36,Independent,,432977
4/20/18 19:13,4/20/18 19:15,IP Address,100,134,TRUE,4/20/18 19:15,R_3m4wxzOAkUAr5tb,anonymous,EN,"I consent, begin the study",A2HQKAKW1XV71C,5550,,,,,,,5.3,9,6.1,,,,,North Carolina,Male,,Some college but no degree,White,,City or urban community,,20,Democratic party,,4242884
4/19/18 17:00,4/19/18 17:01,IP Address,100,88,TRUE,4/19/18 17:01,R_3ozqf88zJJsvffX,anonymous,EN,"I consent, begin the study",A61UDFKGL19BX,5550,,,,,,,5.4,4.9,5.1,,,,,NEw York,Male,,Graduate degree,White,,Suburban community,,37,Independent,,279084
4/19/18 17:44,4/19/18 17:46,IP Address,100,121,TRUE,4/19/18 17:46,R_3EKyVSsVCEkqhTZ,anonymous,EN,"I consent, begin the study",A306D1M7TVAX3B,5550,,,,,,,5.4,6.4,4,,,,,Pennsylvania,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,19,Independent,,3840838
4/19/18 14:40,4/19/18 14:41,IP Address,100,73,TRUE,4/19/18 14:41,R_31uu4IdhsLaI9rg,anonymous,EN,"I consent, begin the study",AFS51MD48UWTF,5550,,,,,,,5.5,5.4,5.7,,,,n/a,indiana,Male,,Associate degree,White,,Suburban community,,33,Republican Party,,727145
4/19/18 16:30,4/19/18 16:33,IP Address,100,192,TRUE,4/19/18 16:33,R_1DvzReXBtuLcEYw,anonymous,EN,"I consent, begin the study",A2S7VY9NLVDPUK,5550,,,,,,,5.5,6,7,,,,,Louisiana,Male,,Graduate degree,White,,Rural community,,29,Independent,,499735
4/20/18 10:04,4/20/18 10:06,IP Address,100,100,TRUE,4/20/18 10:06,R_OHbzJCOTEXV0lqh,anonymous,EN,"I consent, begin the study",A7E03QY7B281X,5550,,,,,,,5.5,5.6,5.7,,,,No,Florida,Female,,"High school degree or equivalent (e.g., GED)","Spanish, Hispanic, or Latino",,City or urban community,,45,Republican Party,,7286575
4/20/18 12:02,4/20/18 12:10,IP Address,100,469,TRUE,4/20/18 12:10,R_3sb25TqcFpYyH75,anonymous,EN,"I consent, begin the study",A3N7MDS3235JYB,5550,,,,,,,5.5,7,6,,,,You could clarify repayment rate by stating likelihood or percentage of repaying the loan.,New York,Male,,Graduate degree,Asian-American,,Suburban community,,28,Democratic party,,1428593
4/20/18 15:27,4/20/18 15:33,IP Address,100,326,TRUE,4/20/18 15:33,R_1CpciDWEAe39ssl,anonymous,EN,"I consent, begin the study",A2ODABG5FHP2AD,5550,,,,,,,5.5,7.5,7,,,,,CA,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,25,Democratic party,,5602901
4/19/18 14:01,4/19/18 14:02,IP Address,100,52,TRUE,4/19/18 14:02,R_vNcg3VjmeKbhXDr,anonymous,EN,"I consent, begin the study",A136SBQYT4RFKX,5550,,,,,,,5.6,7.2,5.1,,,,,illinois,Male,,Bachelor degree,White,,Suburban community,,28,Democratic party,,3709674
4/19/18 15:25,4/19/18 15:26,IP Address,100,63,TRUE,4/19/18 15:26,R_1GN8hc2aTxJmdnw,anonymous,EN,"I consent, begin the study",A2EW08X2I87RXL,5550,,,,,,,5.6,6.4,4.2,,,,none,Texas,Male,,Associate degree,Asian,,Suburban community,,34,Republican Party,,4204477
4/20/18 10:01,4/20/18 10:04,IP Address,100,189,TRUE,4/20/18 10:04,R_2ToDcho7jzOGxrP,anonymous,EN,"I consent, begin the study",A20EU0UH5K3VGE,5550,,,,,,,5.9,5.1,4.7,,,,no,PA,Female,,Some college but no degree,White,,Rural community,,53,Republican Party,,5848426
4/20/18 12:17,4/20/18 12:21,IP Address,100,284,TRUE,4/20/18 12:21,R_248EVwWAYCK85NT,anonymous,EN,"I consent, begin the study",A175Y56LRLNX79,5550,,,,,,,5.9,6.8,5.3,,,,Thanks,Ga,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,22,Republican Party,,1772088
4/20/18 16:41,4/20/18 16:47,IP Address,100,363,TRUE,4/20/18 16:47,R_2YY3iNyWNTXQ4fW,anonymous,EN,"I consent, begin the study",Agzjg33624r94,5550,,,,,,,5.9,9,5.1,,,,All was clear ,Pennsylvenia,Male,,Some college but no degree,White,,Suburban community,,38,Republican Party,,6486724
4/20/18 19:01,4/20/18 19:03,IP Address,100,133,TRUE,4/20/18 19:03,R_tJOgME7Ptc66dEd,anonymous,EN,"I consent, begin the study",A3JCE26B4UHBCH,5550,,,,,,,5.9,3.8,6.4,,,,No,Alabama,Female,,Some college but no degree,White,,Rural community,,26,Republican Party,,3473340
4/19/18 14:08,4/19/18 14:10,IP Address,100,88,TRUE,4/19/18 14:10,R_1Qxwy4QjsyAPsVK,anonymous,EN,"I consent, begin the study",AJDMNI5LT1VKR,5550,,,,,,,6,7.5,8,,,,Seemed straightforward,New Jersey,Female,,Graduate degree,White,,Suburban community,,50,Democratic party,,8499829
4/19/18 14:16,4/19/18 14:18,IP Address,100,118,TRUE,4/19/18 14:18,R_0rhbiz9pSskWEMN,anonymous,EN,"I consent, begin the study",A14EYTLSMJRPUK,5550,,,,,,,6,7.2,8.1,,,,,AK,Male,,Associate degree,White,,Rural community,,32,Independent,,9534009
4/19/18 15:39,4/19/18 15:42,IP Address,100,175,TRUE,4/19/18 15:42,R_SOuqrbIrVVaCdWh,anonymous,EN,"I consent, begin the study",A2MY7D839OP8WL,5550,,,,,,,6,8.2,9,,,,,California,Male,,Bachelor degree,Asian-American,,Suburban community,,34,Democratic party,,9660481
4/19/18 16:56,4/19/18 16:58,IP Address,100,130,TRUE,4/19/18 16:58,R_rdS5sVlzhLYquJP,anonymous,EN,"I consent, begin the study",A250XXRJTSMSEN,5550,,,,,,,6,8.2,9,,,,,New Jersey,Male,,Some college but no degree,White,,Suburban community,,44,Democratic party,,4822374
4/19/18 19:25,4/19/18 19:28,IP Address,100,126,TRUE,4/19/18 19:28,R_2B2PMA5kxYedjNa,anonymous,EN,"I consent, begin the study",A19OEH9E8SNCD1,5550,,,,,,,6,8,9,,,,,FL,Female,,Some college but no degree,White,,Suburban community,,38,Democratic party,,606679
4/19/18 19:26,4/19/18 19:29,IP Address,100,183,TRUE,4/19/18 19:29,R_1QDFjkaY7bQ0bU0,anonymous,EN,"I consent, begin the study",A371F260TVXCA7,5550,,,,,,,6,8,9,,,,"No, it was very clear.",Florida,Female,,Bachelor degree,White,,City or urban community,,56,Independent,,5549631
4/19/18 20:26,4/19/18 20:30,IP Address,100,275,TRUE,4/19/18 20:30,R_ebKs6KDGTp6d5fj,anonymous,EN,"I consent, begin the study", COPIEDA2HRTQ7FBYILY9,5550,,,,,,,6,2.4,3.8,,,,,maryland,Male,,Some college but no degree,White,,Suburban community,,32,Independent,,5851216
4/20/18 11:40,4/20/18 13:49,IP Address,100,7738,TRUE,4/20/18 13:49,R_3HT5C4BkgopfYIE,anonymous,EN,"I consent, begin the study",A2L7S6RZOZ6NM9,5550,,,,,,,6,4.4,6.2,,,,no,Pennsylvania,Male,,Graduate degree,White,,City or urban community,,24,Democratic party,,4075152
4/20/18 21:04,4/20/18 21:10,IP Address,100,347,TRUE,4/20/18 21:10,R_1OHt1YxUzLRjOy2,anonymous,EN,"I consent, begin the study",A1RDRZDDGPV655,5550,,,,,,,6,6.5,9,,,,"I wasn't totally sure what repayment rate means, I googled it and read a little about it before answering. ",Minnesota,Female,,Bachelor degree,White,,City or urban community,,34,Democratic party,,2845820
4/20/18 22:12,4/20/18 22:15,IP Address,100,170,TRUE,4/20/18 22:15,R_DxckZdskwwVlIfD,anonymous,EN,"I consent, begin the study",A3L21C9NFQLA6W,5550,,,,,,,6,6,6,,,,,Nebraska,Female,,Associate degree,White,,City or urban community,,25,Independent,,4171608
4/19/18 15:35,4/19/18 15:38,IP Address,100,174,TRUE,4/19/18 15:38,R_20TN13X2PmeXN4s,anonymous,EN,"I consent, begin the study",A1MJX6Q6BTWA6,5550,,,,,,,6.1,4,8,,,,eveything was clear,Virginia,Female,,Bachelor degree,White,,Suburban community,,49,Democratic party,,4211270
4/19/18 19:44,4/19/18 19:45,IP Address,100,76,TRUE,4/19/18 19:45,R_21BrrJSLZO5k5Cu,anonymous,EN,"I consent, begin the study",A3KHKFLJZN00QI,5550,,,,,,,6.1,4.5,4.7,,,,,UTAH,Female,,Some college but no degree,White,,Suburban community,,28,Republican Party,,936020
4/20/18 3:37,4/20/18 3:38,IP Address,100,75,TRUE,4/20/18 3:38,R_sFpUKCw1L959Kal,anonymous,EN,"I consent, begin the study",A3FOWJ8WUNMXS8,5550,,,,,,,6.1,5.1,7,,,,,MD,Female,,Bachelor degree,White,,Suburban community,,25,Independent,,2203968
4/20/18 10:21,4/20/18 10:25,IP Address,100,230,TRUE,4/20/18 10:25,R_DUXdBUM9K2VnbaN,anonymous,EN,"I consent, begin the study",A3TZBZ92CQKQLG,5550,,,,,,,6.1,7.4,8.4,,,,UNCLEAR,WASHINGTON,Male,,Bachelor degree,White,,Suburban community,,30,Libertarian Party,,9484393
4/20/18 12:38,4/20/18 12:40,IP Address,100,105,TRUE,4/20/18 12:40,R_w13tgeduzt0FAB3,anonymous,EN,"I consent, begin the study",A36E1O48KQ6OP0,5550,,,,,,,6.1,9,4,,,,no,michigan,Female,,Some college but no degree,Black or African-American,,Suburban community,,32,Democratic party,,5193720
4/21/18 7:57,4/21/18 8:03,IP Address,100,370,TRUE,4/21/18 8:03,R_3qsrthtFt5Utm8y,anonymous,EN,"I consent, begin the study",A2FLGQUK2MFAYW,5550,,,,,,,6.1,6,6.1,,,,,TN,Female,,Bachelor degree,White,,Rural community,,35,Republican Party,,3902100
4/21/18 8:39,4/21/18 8:44,IP Address,100,306,TRUE,4/21/18 8:44,R_3siY4Bytr6tMonT,anonymous,EN,"I consent, begin the study",A9XFZFJMUBKKV,5550,,,,,,,6.1,8.3,4.6,,,,Thanks,South Carolina,Female,,Bachelor degree,Black or African-American,,City or urban community,,44,Democratic party,,5668928
4/19/18 15:27,4/19/18 15:28,IP Address,100,49,TRUE,4/19/18 15:28,R_1IXD8HPjs8dmoQU,anonymous,EN,"I consent, begin the study",A2Y56FBTEVYY43,5550,,,,,,,6.2,3.9,3.6,,,,,California,Male,,Some college but no degree,White,,Suburban community,,31,Democratic party,,2581541
4/19/18 15:45,4/19/18 15:50,IP Address,100,280,TRUE,4/19/18 15:50,R_1jxplPfXtkTfXEk,anonymous,EN,"I consent, begin the study",A27YILK18RTK2L,5550,,,,,,,6.2,5.5,9,,,,,Pennsylvania,Female,,Some college but no degree,White,,Rural community,,21,Democratic party,,1942400
4/20/18 11:56,4/20/18 11:58,IP Address,100,139,TRUE,4/20/18 11:58,R_SVjLm3nwIB21oLD,anonymous,EN,"I consent, begin the study",A2BK45LZGGWPLX,5550,,,,,,,6.2,5,7,,,,,VA,Female,,Graduate degree,White,,Rural community,,61,Democratic party,,3783499
4/20/18 15:32,4/20/18 15:34,IP Address,100,116,TRUE,4/20/18 15:34,R_bJJrMAnj4SFDlhr,anonymous,EN,"I consent, begin the study",A330JJZGJL7IG2,5550,,,,,,,6.2,7.2,7.1,,,,,pa,Female,,Graduate degree,White,,City or urban community,,66,Democratic party,,5689694
4/21/18 8:20,4/21/18 8:21,IP Address,100,102,TRUE,4/21/18 8:21,R_2ZCZMOogYerS1ef,anonymous,EN,"I consent, begin the study",A1QSN98P7DOIPR,5550,,,,,,,6.2,8.5,6,,,,,NC - NORTH CAROLINA,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,55,Republican Party,,935375
4/21/18 16:46,4/21/18 16:48,IP Address,100,125,TRUE,4/21/18 16:48,R_a4dJXyLTeEt17Hj,anonymous,EN,"I consent, begin the study",A17H9ST6MW8HND,5550,,,,,,,6.3,3.9,6.8,,,,,California,Male,,Bachelor degree,White,,City or urban community,,24,Democratic party,,2445848
4/19/18 15:15,4/19/18 15:17,IP Address,100,108,TRUE,4/19/18 15:17,R_1DCQ2cHA7Qbj5zI,anonymous,EN,"I consent, begin the study",A2GMFKPE64NQQC,5550,,,,,,,6.4,8.3,3.6,,,,,Virginia,Female,,Graduate degree,White,,Suburban community,,31,Democratic party,,2252187
4/20/18 7:57,4/20/18 8:04,IP Address,100,447,TRUE,4/20/18 8:04,R_ZE8HgMyyG0qftSN,anonymous,EN,"I consent, begin the study",iuky6,5550,,,,,,,6.4,5.7,7.4,,,,,,,,,,,,,,,,9159361
4/20/18 9:53,4/20/18 9:56,IP Address,100,132,TRUE,4/20/18 9:56,R_DTg8aQEVkjwfBWp,anonymous,EN,"I consent, begin the study",A1WPXQWFALCA65,5550,,,,,,,6.5,5.1,9,,,,na,Texas,Female,,Bachelor degree,White,,City or urban community,,59,Democratic party,,62313
4/21/18 0:54,4/21/18 0:56,IP Address,100,127,TRUE,4/21/18 0:56,R_1nPHVNiodfRrHMU,anonymous,EN,"I consent, begin the study",A3GBQFITPATQ8Z,5550,,,,,,,6.5,1.1,9,,,,,CA  ,Female,,Bachelor degree,Asian,,City or urban community,,30,Independent,,835235
4/19/18 14:55,4/19/18 14:58,IP Address,100,142,TRUE,4/19/18 14:58,R_xGf2RkC4IneZ6WB,anonymous,EN,"I consent, begin the study",A3SGXMKL929VX3,5550,,,,,,,6.6,6.1,3.5,,,,The questions,MA,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,Suburban community,,20,Democratic party,,988278
4/19/18 19:07,4/19/18 19:09,IP Address,100,160,TRUE,4/19/18 19:09,R_0wcKeN8G6Ct1iDv,anonymous,EN,"I consent, begin the study",AUA1L25QFNOTR,5550,,,,,,,6.6,9,4,,,,Nothing was confusing. Thanks for the interesting survey!,NY,Female,,Bachelor degree,White,,Rural community,,37,Democratic party,,9696730
4/20/18 13:40,4/20/18 13:41,IP Address,100,64,TRUE,4/20/18 13:41,R_3jTAZTqmANs9BWy,anonymous,EN,"I consent, begin the study",A29RCGY1GBMU18,5550,,,,,,,6.6,4.2,6.1,,,,,ND,Male,,Less than high school degree,Asian,,Suburban community,,55,Republican Party,,3460380
4/21/18 10:06,4/21/18 10:08,IP Address,100,132,TRUE,4/21/18 10:08,R_xxfmFtdYIUJRsAh,anonymous,EN,"I consent, begin the study",A1S53FZOXF0RLH,5550,,,,,,,6.6,3.3,9,,,,,Nebraska,Female,,Some college but no degree,White,,City or urban community,,28,Independent,,4921945
4/20/18 19:31,4/20/18 19:35,IP Address,100,238,TRUE,4/20/18 19:35,R_1C9CuexWUOZfUs7,anonymous,EN,"I consent, begin the study",A5T9IFDZ3W4T6,5550,,,,,,,6.7,8.5,3.1,,,,"None, thank you!",Michigan,Male,,Some college but no degree,"Spanish, Hispanic, or Latino",,City or urban community,,27,Democratic party,,3077710
4/21/18 10:42,4/21/18 10:44,IP Address,100,130,TRUE,4/21/18 10:44,R_2vdJSzK3p1K3lw9,anonymous,EN,"I consent, begin the study",A1FOVLQRYLWY39,5550,,,,,,,6.7,9,3.8,,,,None,Wisconsin,Male,,Some college but no degree,White,,City or urban community,,27,Republican Party,,567732
4/19/18 19:22,4/19/18 19:24,IP Address,100,120,TRUE,4/19/18 19:24,R_1PRwz4FcbzIcA1w,anonymous,EN,"I consent, begin the study",Winnymairura@gmail.com ,5550,,,,,,,6.9,9,9,,,,,Texas,Female,,Bachelor degree,Black or African-American,,City or urban community,,38,Democratic party,,3892866
4/19/18 17:50,4/19/18 17:53,IP Address,100,153,TRUE,4/19/18 17:53,R_tSfWyMffVK7L6hP,anonymous,EN,"I consent, begin the study",A1HLG5NN2I16GN,5550,,,,,,,7,4.6,7,,,,,Utah,Male,,Bachelor degree,White,,Suburban community,,67,Republican Party,,5068750
4/20/18 0:31,4/20/18 0:33,IP Address,100,160,TRUE,4/20/18 0:33,R_U9qihDyuWkgXl7P,anonymous,EN,"I consent, begin the study",AV82XILD9BG1E,5550,,,,,,,7,2,3,,,,,Illinois,Male,,Bachelor degree,White,,Rural community,,39,Independent,,3736141
4/20/18 9:08,4/20/18 9:12,IP Address,100,259,TRUE,4/20/18 9:12,R_RsoYvxwu3nysMuZ,anonymous,EN,"I consent, begin the study",A2B23DWO4WZRA,5550,,,,,,,7,8,8,,,,No.  Everything was clear.  No problems.  Thanks!,Indiana,Female,,Some college but no degree,Black or African-American,,City or urban community,,43,Independent,,8297484
4/20/18 9:50,4/20/18 9:51,IP Address,100,79,TRUE,4/20/18 9:51,R_3kdKVZNgxBT8Oc5,anonymous,EN,"I consent, begin the study",A3FY7A6Z3EVNRX,5550,,,,,,,7,5.1,8.2,,,,,Florida ,Female,,Bachelor degree,White,,Suburban community,,40,Republican Party,,4219835
4/20/18 13:38,4/20/18 13:40,IP Address,100,145,TRUE,4/20/18 13:40,R_1Kd6YtFdiwnZI57,anonymous,EN,"I consent, begin the study",ARWF605I7RWM7,5550,,,,,,,7,9,9,,,,No comments at the current time.,Illinois,Female,,Associate degree,"Spanish, Hispanic, or Latino,White",,Suburban community,,38,Independent,,5909093
4/20/18 16:44,4/20/18 16:46,IP Address,100,92,TRUE,4/20/18 16:46,R_2qDZrsSXFn8zoJo,anonymous,EN,"I consent, begin the study",A39OY3M5XVWXW8,5550,,,,,,,7,9,9,,,,,CA,Female,,Associate degree,White,,Suburban community,,28,Republican Party,,2842523
4/21/18 6:47,4/21/18 6:50,IP Address,100,144,TRUE,4/21/18 6:50,R_1jcRfWl5lCUi3pV,anonymous,EN,"I consent, begin the study",A26U7Y7OFMI4Y2,5550,,,,,,,7,7,9,,,,none,Illinois,Female,,Some college but no degree,White,,Rural community,,37,Independent,,3877255
4/21/18 10:13,4/21/18 10:14,IP Address,100,95,TRUE,4/21/18 10:14,R_zUARu4QseqZRxeh,anonymous,EN,"I consent, begin the study",A1F6R54DCTOZLU,5550,,,,,,,7,6,9,,,,,AR,Male,,Graduate degree,White,,Rural community,,35,Democratic party,,1948650
4/20/18 10:37,4/20/18 10:39,IP Address,100,95,TRUE,4/20/18 10:39,R_1l4CdgxPkLXQenQ,anonymous,EN,"I consent, begin the study",A18WG7Z9X9GH7E,5550,,,,,,,7.1,7.6,6.4,,,,,ny,Female,,Bachelor degree,Black or African-American,,City or urban community,,26,Democratic party,,2488626
4/19/18 14:01,4/19/18 14:04,IP Address,100,183,TRUE,4/19/18 14:04,R_bCOLnxVKsl110Jj,anonymous,EN,"I consent, begin the study",A2KED6T6BO622W,5550,,,,,,,7.2,8.9,9,,,,,North Carolina ,Female,,Bachelor degree,White,,Suburban community,,48,Independent,,7423072
4/20/18 9:01,4/20/18 9:03,IP Address,100,100,TRUE,4/20/18 9:03,R_1N9O7kE9WpI4rl7,anonymous,EN,"I consent, begin the study",A3FMOS7LJ0ATE,5550,,,,,,,7.2,9,8,,,,good,usa,Male,,Bachelor degree,Black or African-American,,Suburban community,,30,Republican Party,,594648
4/20/18 9:33,4/20/18 9:42,IP Address,100,532,TRUE,4/20/18 9:42,R_3ssQb7asm3VGUYo,anonymous,EN,"I consent, begin the study",A1CMDCHS6TMIHU,5550,,,,,,,7.2,8.2,6.4,,,,,WI,Female,,Bachelor degree,White,,Suburban community,,33,Independent,,2895889
4/20/18 19:18,4/20/18 19:23,IP Address,100,303,TRUE,4/20/18 19:23,R_21Bwow2c1wRxXEf,anonymous,EN,"I consent, begin the study",A1XBESAVY145F4,5550,,,,,,,7.2,3.2,1.3,,,,,Missouri,Female,,"High school degree or equivalent (e.g., GED)",Black or African-American,,Suburban community,,56,Democratic party,,5566580
4/20/18 21:17,4/20/18 21:20,IP Address,100,193,TRUE,4/20/18 21:20,R_1lzXJvbuSzmCvK9,anonymous,EN,"I consent, begin the study",AYKIKBIFHJ74Q,5550,,,,,,,7.2,9,2.8,,,,,florida,Female,,Some college but no degree,White,,City or urban community,,32,Democratic party,,3502833
4/20/18 22:42,4/20/18 22:47,IP Address,100,276,TRUE,4/20/18 22:47,R_2EAKd22OimtzKGW,anonymous,EN,"I consent, begin the study",A13AHQUWGR063,5550,,,,,,,7.2,9,9,,,,No,Kentucky,Female,,Some college but no degree,White,,Rural community,,29,Republican Party,,2919052
4/21/18 13:27,4/21/18 13:30,IP Address,100,162,TRUE,4/21/18 13:30,R_1q38GaN9OaFqnzv,anonymous,EN,"I consent, begin the study",A51MJBUE64ZGG,5550,,,,,,,7.3,3.9,8,,,,,Illinois,Female,,Graduate degree,White,,City or urban community,,45,Democratic party,,8526134
4/19/18 22:15,4/19/18 22:45,IP Address,100,1813,TRUE,4/19/18 22:45,R_28Cb53z7xgy45X4,anonymous,EN,"I consent, begin the study",A3KW93AD8AC9Z6,5550,,,,,,,7.5,6,6,,,,,Georgia,Male,,Bachelor degree,White,,Suburban community,,23,Republican Party,,6631855
4/20/18 16:16,4/20/18 16:20,IP Address,100,240,TRUE,4/20/18 16:20,R_1hHkPf7kEoCegkq,anonymous,EN,"I consent, begin the study",A10G0V9R0U5OR,5550,,,,,,,7.5,4.8,8.1,,,,black vs white. Why??,MA,Male,,Graduate degree,White,,City or urban community,,58,Democratic party,,165182
4/20/18 22:21,4/20/18 22:29,IP Address,100,502,TRUE,4/20/18 22:29,R_3MofaJoNNWkaMKx,anonymous,EN,"I consent, begin the study",A2B263L9S7KXS5,5550,,,,,,,7.5,6,9,,,,,Texas,Male,,Bachelor degree,White,,City or urban community,,22,Democratic party,,571079
4/20/18 23:45,4/20/18 23:47,IP Address,100,127,TRUE,4/20/18 23:47,R_2YQj8Jn9q76mmDJ,anonymous,EN,"I consent, begin the study",A2EW7JR88VGPQA,5550,,,,,,,7.5,7.6,7.6,,,,,Nc,Male,,Bachelor degree,White,,Suburban community,,37,Republican Party,,9964359
4/20/18 9:20,4/20/18 9:21,IP Address,100,57,TRUE,4/20/18 9:21,R_31YHfFP8Z24EvnJ,anonymous,EN,"I consent, begin the study",A3K8J4N2M38P0S,5550,,,,,,,7.6,6.6,4,,,,Great survey!,Georgia,Male,,Bachelor degree,White,,City or urban community,,29,Republican Party,,9372476
4/20/18 9:44,4/20/18 9:46,IP Address,100,114,TRUE,4/20/18 9:46,R_3032i4ZirBD7j0r,anonymous,EN,"I consent, begin the study",A1NDM9R54FJMPW,5550,,,,,,,7.6,8.1,7.4,,,,,Ohio,Female,,Bachelor degree,White,,Suburban community,,28,Republican Party,,4811876
4/19/18 15:59,4/19/18 16:00,IP Address,100,104,TRUE,4/19/18 16:00,R_ZlyIUxdUfq4od0J,anonymous,EN,"I consent, begin the study",A3BA9WEGXWXTII,5550,,,,,,,7.8,7.9,7.9,,,,Good,Ny,Male,,Graduate degree,Black or African-American,,Suburban community,,22,Democratic party,,9734070
4/20/18 9:08,4/20/18 9:09,IP Address,100,73,TRUE,4/20/18 9:09,R_Tj5kkTBmhjnKixX,anonymous,EN,"I consent, begin the study",A203C9REA20IT3,5550,,,,,,,7.8,3.9,8.4,,,,,OR,Male,,Some college but no degree,White,,Rural community,,26,Democratic party,,7724692
4/20/18 9:13,4/20/18 9:17,IP Address,100,265,TRUE,4/20/18 9:17,R_2rCnOSuBOqIRvM5,anonymous,EN,"I consent, begin the study",AZAA9RG2GD77W,5550,,,,,,,7.8,6.8,9,,,,Thank you for the short survey,New Jersey ,Female,,Some college but no degree,White,,Suburban community,,30,Green Party,,8781345
4/20/18 9:07,4/20/18 9:10,IP Address,100,176,TRUE,4/20/18 9:10,R_DH4yIPI8aqyBOGR,anonymous,EN,"I consent, begin the study",A33NXIRE45W7RV,5550,,,,,,,7.9,3.5,9,,,,,Wisconsin,Female,,Associate degree,White,,Suburban community,,48,Republican Party,,4834179
4/19/18 14:32,4/19/18 14:33,IP Address,100,82,TRUE,4/19/18 14:33,R_2q7SePI1kXwqL8u,anonymous,EN,"I consent, begin the study",AXPG6HN2TC6AZ,5550,,,,,,,8,9,9,,,,,Missouri,Male,,Bachelor degree,White,,Suburban community,,32,Independent,,5708544
4/19/18 16:14,4/19/18 16:14,IP Address,100,50,TRUE,4/19/18 16:14,R_1r6837pRcFVwHjK,anonymous,EN,"I consent, begin the study",ANGLP2U1QLR4Q,5550,,,,,,,8,5.8,7.2,,,,no,MI,Male,,Bachelor degree,White,,Rural community,,22,Independent,,7238432
4/19/18 16:12,4/19/18 16:15,IP Address,100,222,TRUE,4/19/18 16:15,R_3gYELW9YY2yUH7o,anonymous,EN,"I consent, begin the study",A3WDQG5PQE66J,5550,,,,,,,8,4,6,,,,no,PA,Male,,Associate degree,White,,City or urban community,,61,Democratic party,,1372952
4/19/18 17:19,4/19/18 17:20,IP Address,100,54,TRUE,4/19/18 17:20,R_31bWEKxmGbSaT3q,anonymous,EN,"I consent, begin the study",A1PD0NGV29HX0W,5550,,,,,,,8,7.7,2.3,,,,,Ca,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,34,Republican Party,,8226819
4/20/18 9:11,4/20/18 9:13,IP Address,100,94,TRUE,4/20/18 9:13,R_2B55TB5tiPdYz06,anonymous,EN,"I consent, begin the study",A2A6CBJZZDJNWF,5550,,,,,,,8,4,7,,,,,New York,Female,,Graduate degree,White,,City or urban community,,35,Independent,,9092708
4/20/18 10:28,4/20/18 10:31,IP Address,100,145,TRUE,4/20/18 10:31,R_2bTov1THwI7Rshm,anonymous,EN,"I consent, begin the study",A2GYXEC3JBVINM,5550,,,,,,,8,6.2,9,,,,,NM,Female,,Some college but no degree,White,,City or urban community,,31,Independent,,1773321
4/20/18 14:41,4/20/18 14:46,IP Address,100,295,TRUE,4/20/18 14:46,R_3ELIYsfhwaHNAO6,anonymous,EN,"I consent, begin the study",A2EXM21XS6NZV5,5550,,,,,,,8,7,9,,,,It was straightforward.,Maryland,Male,,Graduate degree,"Asian,Asian-American",,City or urban community,,40,Independent,,2471639
4/20/18 20:40,4/20/18 20:41,IP Address,100,69,TRUE,4/20/18 20:41,R_5zQQ12xctIzPJ1n,anonymous,EN,"I consent, begin the study",ALTDKARJLM0WA,5550,,,,,,,8,6.7,5.7,,,,,Nevada,Male,,Some college but no degree,Black or African-American,,Suburban community,,20,Republican Party,,315608
4/20/18 21:34,4/20/18 21:37,IP Address,100,134,TRUE,4/20/18 21:37,R_3qwZNOHAMTgYI3S,anonymous,EN,"I consent, begin the study",A2W1H1C2ZRDZUL,5550,,,,,,,8,3,6,,,,,Minnesota,Male,,Some college but no degree,White,,City or urban community,,20,Republican Party,,7752413
4/21/18 10:12,4/21/18 10:16,IP Address,100,182,TRUE,4/21/18 10:16,R_116oW3EM98gs8nx,anonymous,EN,"I consent, begin the study",A2X0FSQ69JRLMX,5550,,,,,,,8,9,1,,,,,TX,Male,,Bachelor degree,Black or African-American,,Suburban community,,38,Republican Party,,5749428
4/19/18 17:10,4/19/18 17:11,IP Address,100,67,TRUE,4/19/18 17:12,R_3ktXkcgCDxujwU9,anonymous,EN,"I consent, begin the study",A2GPDHSRS4JLFL,5550,,,,,,,8.1,2,8,,,,,PA,Male,,Bachelor degree,White,,Suburban community,,28,Independent,,2085064
4/19/18 21:40,4/19/18 21:42,IP Address,100,86,TRUE,4/19/18 21:42,R_2AEkhmKzD5wL8MW,anonymous,EN,"I consent, begin the study",A1K1CWYT0E6VYP,5550,,,,,,,8.1,8.1,8.1,,,,,Michigan,Female,,Bachelor degree,White,,City or urban community,,23,Democratic party,,7365920
4/20/18 17:54,4/20/18 17:57,IP Address,100,167,TRUE,4/20/18 17:57,R_1BYsIstGiZDRTTP,anonymous,EN,"I consent, begin the study",ASAQTG0JV0KB5,5550,,,,,,,8.1,5.1,2,,,,,Maryland,Female,,Bachelor degree,Black or African-American,,Suburban community,,26,Green Party,,3389491
4/19/18 14:12,4/19/18 14:14,IP Address,100,109,TRUE,4/19/18 14:14,R_3NL0YIrH32KXv8O,anonymous,EN,"I consent, begin the study",A340UGIDGIF4W6,5550,,,,,,,8.2,6.6,6.7,,,,,PA,Female,,Associate degree,White,,Suburban community,,43,Independent,,6742363
4/19/18 21:52,4/19/18 21:54,IP Address,100,147,TRUE,4/19/18 21:54,R_xnl9PZQqbic2Rqh,anonymous,EN,"I consent, begin the study",A1NXDNRUNL87XN,5550,,,,,,,8.2,9,9,,,,,Nevada,Male,,Some college but no degree,White,,City or urban community,,34,Democratic party,,338926
4/20/18 9:13,4/20/18 9:15,IP Address,100,112,TRUE,4/20/18 9:15,R_3PhLf7UDibGoODK,anonymous,EN,"I consent, begin the study",A1V9K9L46WR7JD,5550,,,,,,,8.2,8,1.4,,,,,CA,Female,,Some college but no degree,White,,Rural community,,44,Republican Party,,247929
4/20/18 9:36,4/20/18 9:40,IP Address,100,230,TRUE,4/20/18 9:40,R_2Y9Q59cxFAcFHi7,anonymous,EN,"I consent, begin the study",A26RO8GGTQAXGG,5550,,,,,,,8.2,3.5,1.9,,,,,oregon,Female,,Bachelor degree,White,,Suburban community,,54,Democratic party,,6066113
4/20/18 9:41,4/20/18 9:42,IP Address,100,77,TRUE,4/20/18 9:42,R_6DbQ1t2QxkVJtoR,anonymous,EN,"I consent, begin the study",A3L2MLJTYY5PTP,5550,,,,,,,8.2,7.4,8.3,,,,,rhode island,Female,,Graduate degree,White,,Suburban community,,27,Democratic party,,1284681
4/19/18 15:02,4/19/18 15:04,IP Address,100,145,TRUE,4/19/18 15:04,R_ZBNQ9zhKkzVe6Y1,anonymous,EN,"I consent, begin the study",A2JQO91MJW0WYR,5550,,,,,,,8.3,2.6,8,,,,,North Carolina,Female,,Some college but no degree,White,,Suburban community,,25,Republican Party,,2081958
4/20/18 10:07,4/20/18 10:10,IP Address,100,153,TRUE,4/20/18 10:10,R_1dvlELETQqOqhIy,anonymous,EN,"I consent, begin the study",A2A1VBVLQV59X0,5550,,,,,,,8.3,3,9,,,,,ca,Female,,Associate degree,White,,City or urban community,,23,Green Party,,3336897
4/19/18 14:39,4/19/18 14:40,IP Address,100,58,TRUE,4/19/18 14:40,R_pgYuQrLDG2gUu3L,anonymous,EN,"I consent, begin the study",AHGDYNKOKJWFJ,5550,,,,,,,8.5,3.6,9,,,,no,Michigan,Male,,Bachelor degree,White,,City or urban community,,32,Republican Party,,2078223
4/20/18 9:02,4/20/18 9:04,IP Address,100,92,TRUE,4/20/18 9:04,R_31Y5UbY7R4xqDWj,anonymous,EN,"I consent, begin the study",A37L4Q4EUV2X9B,5550,,,,,,,8.5,9,9,,,,no,USA,Male,,Bachelor degree,Black or African-American,,Rural community,,30,Republican Party,,2714754
4/19/18 23:10,4/19/18 23:13,IP Address,100,168,TRUE,4/19/18 23:13,R_2uxDK6sUc9ZmfCC,anonymous,EN,"I consent, begin the study",ACH337Q8X1SOI,5550,,,,,,,8.8,8.8,8.9,,,,GOOD,USA,Male,,Bachelor degree,Black or African-American,,City or urban community,,30,Republican Party,,997087
4/19/18 14:02,4/19/18 14:05,IP Address,100,142,TRUE,4/19/18 14:05,R_ulEa4VKcRVKlPdn,anonymous,EN,"I consent, begin the study",AZNNPGW3VNPQ2,5550,,,,,,,9,9,9,,,,,MICHIGAN,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,58,Democratic party,,7386492
4/19/18 14:07,4/19/18 14:09,IP Address,100,117,TRUE,4/19/18 14:09,R_3IRXp61JmUFi28q,anonymous,EN,"I consent, begin the study",A31AUIR5PDLYM,5550,,,,,,,9,8.1,9,,,,,PA,Female,,Bachelor degree,White,,Suburban community,,37,Republican Party,,2961443
4/19/18 14:06,4/19/18 14:09,IP Address,100,194,TRUE,4/19/18 14:09,R_12r7nvOFWtoDHV0,anonymous,EN,"I consent, begin the study",A1ILOQZ922TXTW,5550,,,,,,,9,4.7,9,,,,"I would say give the money to the person who is going to repay it back faster. Should have nothing to do with race. People always say not to see race, yet surveys are always assigning race to people. ",North Carolina,Female,,Bachelor degree,"Spanish, Hispanic, or Latino",,Rural community,,27,Republican Party,,7991203
4/19/18 14:16,4/19/18 14:18,IP Address,100,135,TRUE,4/19/18 14:18,R_2AFGDaJGo18DO5l,anonymous,EN,"I consent, begin the study",A1B84JJ7ATWVJA,5550,,,,,,,9,4,9,,,,,Texas,Male,,Graduate degree,Asian,,Suburban community,,49,Republican Party,,7440475
4/19/18 14:19,4/19/18 14:21,IP Address,100,89,TRUE,4/19/18 14:21,R_3QGLaLDguFwPQdi,anonymous,EN,"I consent, begin the study",A1PXZ2XJ5M7UAV,5550,,,,,,,9,2.9,6,,,,,Virginia,Male,,Graduate degree,White,,Suburban community,,44,Republican Party,,3755471
4/19/18 14:22,4/19/18 14:24,IP Address,100,125,TRUE,4/19/18 14:24,R_11cF7iDow7FvYeD,anonymous,EN,"I consent, begin the study",A10Z9NV22LNS5A,5550,,,,,,,9,9,9,,,,,tn,Female,,Bachelor degree,White,,Rural community,,40,Republican Party,,2335798
4/19/18 15:40,4/19/18 15:42,IP Address,100,120,TRUE,4/19/18 15:42,R_290yXic6rCUcbWt,anonymous,EN,"I consent, begin the study",A117XUDXEZD9XU,5550,,,,,,,9,2.3,6.6,,,,,Kansas,Female,,Some college but no degree,White,,Rural community,,25,Republican Party,,553179
4/19/18 15:56,4/19/18 15:58,IP Address,100,86,TRUE,4/19/18 15:58,R_10q6dHmgNG4Igfm,anonymous,EN,"I consent, begin the study",A12MH6DKZOPT2I,5550,,,,,,,9,9,4.2,,,,,Oregon,Male,,Some college but no degree,Asian-American,,Rural community,,21,Democratic party,,168939
4/19/18 17:07,4/19/18 17:09,IP Address,100,117,TRUE,4/19/18 17:09,R_2qDUoplVNvqRkJ4,anonymous,EN,"I consent, begin the study",A3W0UUOLM4GSCB,5550,,,,,,,9,3.2,9,,,,,New Jersey,Female,,"High school degree or equivalent (e.g., GED)",White,,"City or urban community,Suburban community",,34,Republican Party,,8900123
4/19/18 17:48,4/19/18 17:50,IP Address,100,106,TRUE,4/19/18 17:50,R_1KiNKt8ls33wUXQ,anonymous,EN,"I consent, begin the study",A20NDRGSZZRQF,5550,,,,,,,9,9,9,,,,thanks it all helps,Michigan,Female,,Less than high school degree,White,,City or urban community,,44,Democratic party,,1409945
4/19/18 18:11,4/19/18 18:12,IP Address,100,70,TRUE,4/19/18 18:12,R_3FONRrVwbsiFRJT,anonymous,EN,"I consent, begin the study",A9KQQ8FTBHIO0,5550,,,,,,,9,6.1,7.2,,,,,California,Female,,Some college but no degree,Asian,,Suburban community,,20,Democratic party,,7505793
4/19/18 21:40,4/19/18 21:42,IP Address,100,154,TRUE,4/19/18 21:42,R_2DTvNUpd7OwtgZS,anonymous,EN,"I consent, begin the study",A1RDV4Z3NZWSZ6,5550,,,,,,,9,9,9,,,,,Utah,Male,,Some college but no degree,White,,Suburban community,,35,Republican Party,,3205315
4/19/18 23:00,4/19/18 23:16,IP Address,100,930,TRUE,4/19/18 23:16,R_1QB0ioI6dHNnC1B,anonymous,EN,"I consent, begin the study",A3TS2NCBAB9L6V,5550,,,,,,,9,9,9,,,,,FL,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,34,Other (please specify):,anarcho-capitalist,1556553
4/20/18 5:47,4/20/18 5:50,IP Address,100,193,TRUE,4/20/18 5:50,R_3jTFpmEmTcxafiD,anonymous,EN,"I consent, begin the study",A2WNNMYLY7K6TQ,5550,,,,,,,9,4,9,,,,,Texas,Male,,Bachelor degree,White,,Suburban community,,40,Independent,,7108421
4/20/18 9:00,4/20/18 9:03,IP Address,100,180,TRUE,4/20/18 9:03,R_24uwgm7ENXUjnK3,anonymous,EN,"I consent, begin the study",A1M9A8VTVTMTH8,5550,,,,,,,9,9,8.8,,,,in the survey very nice,usa,Male,,Bachelor degree,Black or African-American,,Rural community,,30,Republican Party,,6887071
4/20/18 9:04,4/20/18 9:06,IP Address,100,97,TRUE,4/20/18 9:06,R_3e1YrkJ3SL4gpnP,anonymous,EN,"I consent, begin the study",A27B0BV6MNTEPZ,5550,,,,,,,9,9,9,,,,no,Michigan,Male,,Graduate degree,White,,Suburban community,,39,Democratic party,,4428311
4/20/18 9:07,4/20/18 9:10,IP Address,100,180,TRUE,4/20/18 9:10,R_rf1lNkd8bbtcFc5,anonymous,EN,"I consent, begin the study",A14IK3PBRHG1SZ,5550,,,,,,,9,8.5,9,,,,no,Georgia,Female,,Associate degree,White,,Suburban community,,47,Libertarian Party,,9792827
4/20/18 9:10,4/20/18 9:14,IP Address,100,217,TRUE,4/20/18 9:14,R_1EbyixXGMNhXNCP,anonymous,EN,"I consent, begin the study",A2CB4CIS5IK4TC,5550,,,,,,,9,4.1,6.8,,,,,texas,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,Suburban community,,23,Democratic party,,8292775
4/20/18 9:16,4/20/18 9:18,IP Address,100,87,TRUE,4/20/18 9:18,R_dap6zKHil0MyYWR,anonymous,EN,"I consent, begin the study",A1R37XA9QPSIAN,5550,,,,,,,9,6.8,3.2,,,,,Idaho,Male,,Some college but no degree,White,,Rural community,,61,Republican Party,,9016308
4/20/18 9:33,4/20/18 9:34,IP Address,100,82,TRUE,4/20/18 9:34,R_24pZ2TiJKsA6Gc2,anonymous,EN,"I consent, begin the study",A231ZXYHPSNUJQ,5550,,,,,,,9,9,9,,,,,California,Female,,Bachelor degree,Black or African-American,,City or urban community,,35,Democratic party,,9544032
4/20/18 9:49,4/20/18 9:51,IP Address,100,119,TRUE,4/20/18 9:51,R_1gI82sDNKOq8GRO,anonymous,EN,"I consent, begin the study",A021107112W946RL28SWJ,5550,,,,,,,9,2.5,8.5,,,,,New York,Male,,Bachelor degree,White,,Suburban community,,25,Republican Party,,5937602
4/20/18 10:33,4/20/18 10:35,IP Address,100,119,TRUE,4/20/18 10:35,R_2EFvgoEvLUi0kT7,anonymous,EN,"I consent, begin the study",A2WH2N21GCE7F5,5550,,,,,,,9,9,8,,,,,NJ,Female,,"High school degree or equivalent (e.g., GED)",White,,"Suburban community,Rural community",,28,Democratic party,,3372994
4/20/18 10:50,4/20/18 10:52,IP Address,100,148,TRUE,4/20/18 10:52,R_NWQpNy8WV0dCG3v,anonymous,EN,"I consent, begin the study",A3OPVSDRBGKWQA,5550,,,,,,,9,8.9,9,,,,they all seemed fair to me - it was up to the bank since it was their money,georgia,Male,,Bachelor degree,White,,Suburban community,,65,Libertarian Party,,4512821
4/20/18 11:09,4/20/18 11:11,IP Address,100,125,TRUE,4/20/18 11:11,R_4OD1BQjGK6tDeV3,anonymous,EN,"I consent, begin the study",ASBVH83KQ794Y,5550,,,,,,,9,9,9,,,,N/A,Alaska,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,29,Independent,,7591264
4/20/18 11:35,4/20/18 11:38,IP Address,100,213,TRUE,4/20/18 11:38,R_2who0RmVoesdwJ7,anonymous,EN,"I consent, begin the study",A394YW4J85TC50,5550,,,,,,,9,9,9,,,,APPARENTLY IT MAY BE CREDIT SCORE THAT CAUSES THE DIFFERENCE,TN,Female,,"High school degree or equivalent (e.g., GED)",Black or African-American,,City or urban community,,54,Republican Party,,7406495
4/20/18 12:00,4/20/18 12:02,IP Address,100,133,TRUE,4/20/18 12:02,R_1I4Mnlplj5bNL0G,anonymous,EN,"I consent, begin the study",A35P57XYNK927Y,5550,,,,,,,9,2,9,,,,everything was clearly presented.,indiana,Female,,Bachelor degree,White,,Suburban community,,53,Republican Party,,4495871
4/20/18 12:33,4/20/18 12:35,IP Address,100,133,TRUE,4/20/18 12:35,R_2QPBVlTWgkxkJhu,anonymous,EN,"I consent, begin the study",A3JHXEH79DJ83L,5550,,,,,,,9,3.7,9,,,,"there isno actual ""money'  bankers HAS more money AFTER lending to one person - sheesh .  get anouther scene.",AZ,Female,,Associate degree,Other (please specify):,USA,Rural community,,57,"Other (please specify):,Independent",Indie,6864719
4/20/18 14:17,4/20/18 14:19,IP Address,100,116,TRUE,4/20/18 14:19,R_2tyg0v9jd4dehvf,anonymous,EN,"I consent, begin the study",A1UWESAJK909OM,5550,,,,,,,9,9,9,,,,,AZ,Female,,Graduate degree,White,,Suburban community,,34,Libertarian Party,,4830388
4/20/18 14:34,4/20/18 14:35,IP Address,100,100,TRUE,4/20/18 14:35,R_wRWdnOc6SiDNE6B,anonymous,EN,"I consent, begin the study",A24UI9QFKXGUVP,5550,,,,,,,9,9,9,,,,,Maryland,Female,,Bachelor degree,White,,Suburban community,,47,Green Party,,7931116
4/20/18 15:15,4/20/18 15:16,IP Address,100,101,TRUE,4/20/18 15:16,R_2rOCMZH5rKmGT8W,anonymous,EN,"I consent, begin the study",A23243TMA9BIGB,5550,,,,,,,9,9,9,,,,,Illinois,Male,,Some college but no degree,White,,Suburban community,,20,Independent,,8589315
4/20/18 16:28,4/20/18 16:33,IP Address,100,307,TRUE,4/20/18 16:33,R_2fa3rUTR8JJP4I8,anonymous,EN,"I consent, begin the study",A952OD3EKPGB3,5550,,,,,,,9,9,9,,,,"Fairness is often a misleading term. What may be fair to one person can be unfair to another. The loan officer can allot his or her money in any way. For the loan officer, anything is fair",AL,Male,,Associate degree,White,,Suburban community,,27,Republican Party,,7681259
4/20/18 19:15,4/20/18 19:17,IP Address,100,122,TRUE,4/20/18 19:17,R_2BwDJXSyJBpTgMB,anonymous,EN,"I consent, begin the study",A8LHDPONFFF17,5550,,,,,,,9,1.8,9,,,,,Nebraska,Male,,Some college but no degree,Black or African-American,,City or urban community,,20,Democratic party,,7954093
4/21/18 9:21,4/21/18 9:23,IP Address,100,131,TRUE,4/21/18 9:23,R_215MRtN131ilxkK,anonymous,EN,"I consent, begin the study",AK5LNLWKVISPI,5550,,,,,,,9,4.3,7.3,,,,,Michigan,Female,,Some college but no degree,White,,Suburban community,,19,Republican Party,,509726
4/21/18 9:29,4/21/18 9:31,IP Address,100,120,TRUE,4/21/18 9:31,R_1rqTRBXtb6DFEcr,anonymous,EN,"I consent, begin the study",AJCSJN8SNSQHU,5550,,,,,,,9,9,9,,,,none,illinois,Male,,Graduate degree,White,,Suburban community,,68,Independent,,1002591
4/21/18 10:02,4/21/18 10:04,IP Address,100,161,TRUE,4/21/18 10:04,R_1mx9FOCw8YBerbU,anonymous,EN,"I consent, begin the study",A189AN7R6P8PZA,5550,,,,,,,9,9,9,,,,,California,Male,,"High school degree or equivalent (e.g., GED)","Spanish, Hispanic, or Latino",,City or urban community,,30,Independent,,4333297
4/21/18 11:12,4/21/18 11:14,IP Address,100,117,TRUE,4/21/18 11:14,R_1Kd6vL9xrlR4oxd,anonymous,EN,"I consent, begin the study",AJW15EZADTNAF,5550,,,,,,,9,1.9,4.1,,,,,Missouri,Female,,Bachelor degree,White,,Suburban community,,42,Independent,,5431916
4/21/18 11:23,4/21/18 11:25,IP Address,100,146,TRUE,4/21/18 11:25,R_1dht3EU0pE6fbFi,anonymous,EN,"I consent, begin the study",A2KPTJMOIYHG69,5550,,,,,,,9,9,9,,,,"no comments, thanks.",Virginia,Male,,Some college but no degree,Black or African-American,,Suburban community,,50,Republican Party,,8742630
4/21/18 11:45,4/21/18 11:49,IP Address,100,267,TRUE,4/21/18 11:49,R_e9yfgcVrR8LD1Rf,anonymous,EN,"I consent, begin the study",A2DX6QJ6ZRE1GC,5550,,,,,,,9,2.3,7.6,,,,"I add



I add

I assumed that both people would have taken an amount less than the 50k they requested.",Alabama,Male,,Associate degree,White,,City or urban community,,30,Democratic party,,6596919
4/21/18 12:07,4/21/18 12:10,IP Address,100,151,TRUE,4/21/18 12:10,R_tMLeUfwo3QmN117,anonymous,EN,"I consent, begin the study",A15Z221FSBEJ7L,5550,,,,,,,9,4,1,,,,NO,WA,Female,,Some college but no degree,White,,Rural community,,60,Democratic party,,6909115
4/21/18 13:13,4/21/18 13:14,IP Address,100,89,TRUE,4/21/18 13:14,R_2cnI3yqjiCHH30z,anonymous,EN,"I consent, begin the study",A2L727CH9XFHHC,5550,,,,,,,9,9,9,,,,,Hawaii,Female,,Bachelor degree,White,,City or urban community,,30,Independent,,2354583
4/21/18 14:17,4/21/18 14:21,IP Address,100,196,TRUE,4/21/18 14:21,R_SGDwwleKX07Edhv,anonymous,EN,"I consent, begin the study",A3F4B989ZCEGLY,5550,,,,,,,9,9,9,,,,I didn't understand what the percentage used for the rates meant. ,California ,Male,,Bachelor degree,Asian,,City or urban community,,30,Democratic party,,7071468
4/19/18 14:01,4/19/18 14:03,IP Address,100,114,TRUE,4/19/18 14:03,R_3DubGCHyB3pTgDI,anonymous,EN,"I consent, begin the study",A21Y7K669KM1PR,9010,,,,,,,,,,1,5,1.6,,IL,Female,,Bachelor degree,White,,Suburban community,,48,Republican Party,,3403311
4/19/18 14:05,4/19/18 14:06,IP Address,100,46,TRUE,4/19/18 14:06,R_3F2mEaQKik1xoUG,anonymous,EN,"I consent, begin the study",A2JRONMDBUJT3K,9010,,,,,,,,,,1,9,1,,md,Female,,Bachelor degree,Asian,,City or urban community,,24,Democratic party,,3671963
4/19/18 14:09,4/19/18 14:11,IP Address,100,139,TRUE,4/19/18 14:11,R_1hFOMAT77Rwbt6I,anonymous,EN,"I consent, begin the study",A39PWJRB4M0OTH,9010,,,,,,,,,,1,7,2,all good!,California,Male,,Some college but no degree,"Spanish, Hispanic, or Latino",,Suburban community,,25,Democratic party,,9909812
4/19/18 14:22,4/19/18 14:24,IP Address,100,132,TRUE,4/19/18 14:24,R_1Q9PwcPuLgNhKQ6,anonymous,EN,"I consent, begin the study",A3H2Z8DCHVGTO6,9010,,,,,,,,,,1,1,9,,MN,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,City or urban community,,25,Democratic party,,3429282
4/19/18 14:37,4/19/18 14:41,IP Address,100,252,TRUE,4/19/18 14:41,R_241PkU9mUu5c8UW,anonymous,EN,"I consent, begin the study",A2O4RICIH4QZU9,9010,,,,,,,,,,1,4,9,,California,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,City or urban community,,28,Independent,,2783233
4/19/18 14:48,4/19/18 14:49,IP Address,100,111,TRUE,4/19/18 14:49,R_2qxiWyST3a6z6jV,anonymous,EN,"I consent, begin the study",A3W3LV2UA53QK7,9010,,,,,,,,,,1,9,1,No,Georgia,Female,,Graduate degree,White,,Suburban community,,32,Independent,,5936723
4/19/18 14:53,4/19/18 14:56,IP Address,100,165,TRUE,4/19/18 14:56,R_T01Y4clB9C1Li25,anonymous,EN,"I consent, begin the study",AJQ4T7IRHIY3,9010,,,,,,,,,,1,3.6,9,,Montana,Female,,Some college but no degree,White,,Suburban community,,53,Independent,,6939093
4/19/18 15:17,4/19/18 15:19,IP Address,100,132,TRUE,4/19/18 15:19,R_1f1JyhLietZp1FD,anonymous,EN,"I consent, begin the study",A1PVWZ8ZYJHCOJ,9010,,,,,,,,,,1,9,1,,CO,Male,,Graduate degree,White,,City or urban community,,76,Independent,,5993643
4/19/18 15:22,4/19/18 15:25,IP Address,100,151,TRUE,4/19/18 15:25,R_2wTPjfTa9l2Beiv,anonymous,EN,"I consent, begin the study",A1879O6JNJ6ZIY,9010,,,,,,,,,,1,9,1,No.,,,,Some college but no degree,White,,City or urban community,,50,Republican Party,,7509337
4/19/18 15:24,4/19/18 15:27,IP Address,100,137,TRUE,4/19/18 15:27,R_1FtuKUgXYwj4NHP,anonymous,EN,"I consent, begin the study",A2VQ1WGHLLLNJ1,9010,,,,,,,,,,1,9,5.1,Thank you,MICHIGAN,Male,,"High school degree or equivalent (e.g., GED)","White,Black or African-American",,City or urban community,,27,Independent,,4794638
4/19/18 15:46,4/19/18 15:48,IP Address,100,81,TRUE,4/19/18 15:48,R_2waz4IwAELxqJEs,anonymous,EN,"I consent, begin the study",A30HIJQP2BQMXJ,9010,,,,,,,,,,1,9,1,,Mass,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,20,Independent,,3643848
4/19/18 15:46,4/19/18 15:48,IP Address,100,124,TRUE,4/19/18 15:48,R_3fe1waAvrQlo5An,anonymous,EN,"I consent, begin the study",A90U84Y2QSBID,9010,,,,,,,,,,1,2,8,,texas,Male,,Bachelor degree,Asian,,City or urban community,,25,Democratic party,,1833455
4/19/18 16:02,4/19/18 16:05,IP Address,100,202,TRUE,4/19/18 16:05,R_1pFJlnVUdWsi5Pp,anonymous,EN,"I consent, begin the study",A1WEX7ZYCCMTEO,9010,,,,,,,,,,1,6,8.1,Was it intentionally prejudice that the Caucasian loaner had a 90% loan repayment rate?,TX,Female,,Graduate degree,Other (please specify):,N/A,City or urban community,,25,Independent,,6963612
4/19/18 16:05,4/19/18 16:07,IP Address,100,152,TRUE,4/19/18 16:07,R_2SAjbsk1jRQuZ6c,anonymous,EN,"I consent, begin the study",A17QOT9NFOE4HW,9010,,,,,,,,,,1,8,7,Thank you!,Ohio,Female,,Bachelor degree,White,,Suburban community,,39,Republican Party,,3552725
4/19/18 17:03,4/19/18 17:05,IP Address,100,119,TRUE,4/19/18 17:05,R_bw4kub4gz53HtRv,anonymous,EN,"I consent, begin the study",A2KOIFCD3H52EF,9010,,,,,,,,,,1,9,1,No,California,Male,,Some college but no degree,Asian,,Suburban community,,23,Libertarian Party,,6489114
4/19/18 17:17,4/19/18 17:19,IP Address,100,104,TRUE,4/19/18 17:19,R_2CUijpYA6TFvhfc,anonymous,EN,"I consent, begin the study",A144OU0O00QYEZ,9010,,,,,,,,,,1,9,5.1,,Texas,Female,,Bachelor degree,White,,Suburban community,,34,Independent,,5119336
4/19/18 17:20,4/19/18 17:22,IP Address,100,110,TRUE,4/19/18 17:22,R_2c0YJ2WyVWyzR8Z,anonymous,EN,"I consent, begin the study",AFMF0LEX2W1FV,9010,,,,,,,,,,1,9,7.3,,VT,Female,,Associate degree,White,,Suburban community,,20,Republican Party,,6344311
4/19/18 18:48,4/19/18 18:49,IP Address,100,84,TRUE,4/19/18 18:49,R_pslJLVnqll2DdzH,anonymous,EN,"I consent, begin the study",AVUTKN1N2TIF4,9010,,,,,,,,,,1,7.5,1.8,,NC,Other (please specify):,Nonbinary,Graduate degree,White,,Suburban community,,38,Democratic party,,2969195
4/19/18 18:50,4/19/18 18:52,IP Address,100,108,TRUE,4/19/18 18:52,R_2CeNdtFL9Nf5Ddx,anonymous,EN,"I consent, begin the study",A11KP7FK5KS9H1,9010,,,,,,,,,,1,8.3,2.9,Great study!,Texas,Female,,Graduate degree,"Spanish, Hispanic, or Latino",,"Suburban community,Rural community",,30,Democratic party,,1984686
4/19/18 18:53,4/19/18 18:55,IP Address,100,101,TRUE,4/19/18 18:55,R_eVgxiiYXMMpjEu5,anonymous,EN,"I consent, begin the study",AJ10BBM24CMYU,9010,,,,,,,,,,1,8,7,,New York,Male,,Bachelor degree,Black or African-American,,City or urban community,,24,Independent,,3571044
4/19/18 19:33,4/19/18 19:37,IP Address,100,211,TRUE,4/19/18 19:37,R_QhQKn9aHvtE9wVX,anonymous,EN,"I consent, begin the study",A1KFJJW9G130VM,9010,,,,,,,,,,1,9,2.9,"That was a really hard decision, in my opinion.",Texas,Female,,Some college but no degree,Black or African-American,,Rural community,,41,Democratic party,,9541852
4/19/18 19:38,4/19/18 19:40,IP Address,100,106,TRUE,4/19/18 19:40,R_3M4Ip9i7mvzncWJ,anonymous,EN,"I consent, begin the study",A18K0XA6FJ8ICE,9010,,,,,,,,,,1,5.2,2.7,,oklahoma,Female,,Bachelor degree,White,,Suburban community,,46,Democratic party,,5652924
4/19/18 20:13,4/19/18 20:18,IP Address,100,300,TRUE,4/19/18 20:18,R_3PUmeTdaibSWLYu,anonymous,EN,"I consent, begin the study",A1R1OIRKIYB1HV,9010,,,,,,,,,,1,9,1,None,,Female,,Bachelor degree,Asian-American,,City or urban community,,,Democratic party,,9357914
4/19/18 20:18,4/19/18 20:20,IP Address,100,82,TRUE,4/19/18 20:20,R_pJzd3Iiwq6RzPnb,anonymous,EN,"I consent, begin the study",A1K83OD6NJQVDK,9010,,,,,,,,,,1,9,1,,Florida,Female,,Some college but no degree,White,,Suburban community,,28,Republican Party,,8800330
4/19/18 20:49,4/19/18 20:52,IP Address,100,182,TRUE,4/19/18 20:52,R_Q5MPG2LgyAq1H4B,anonymous,EN,"I consent, begin the study",A1FP2Y6QPDGD42,9010,,,,,,,,,,1,3,8,,FL,Female,,Graduate degree,White,,City or urban community,,31,Republican Party,,6313759
4/19/18 20:51,4/19/18 20:55,IP Address,100,223,TRUE,4/19/18 20:55,R_3F3ZbXIrGQBN9Sd,anonymous,EN,"I consent, begin the study",A3EOKEK41UQKV4,9010,,,,,,,,,,1,9,1,,Florida,Female,,Some college but no degree,White,,Rural community,,32,Independent,,333750
4/19/18 21:15,4/19/18 21:21,IP Address,100,352,TRUE,4/19/18 21:21,R_2VPClc0r1iONta9,anonymous,EN,"I consent, begin the study",A2R0DIZIT0E9ET,9010,,,,,,,,,,1,9,1,No comments,Connecticut,Male,,Bachelor degree,Black or African-American,,Suburban community,,51,Democratic party,,938081
4/19/18 21:27,4/19/18 21:30,IP Address,100,166,TRUE,4/19/18 21:30,R_1jIIzeOSnu6TOFn,anonymous,EN,"I consent, begin the study",A2E3LKD3ELOED6,9010,,,,,,,,,,1,9,1,No,California,Female,,Some college but no degree,White,,City or urban community,,20,Independent,,4459848
4/19/18 21:34,4/19/18 21:37,IP Address,100,168,TRUE,4/19/18 21:37,R_1odTWXyLnTxvcql,anonymous,EN,"I consent, begin the study",A3K3ARIET3KOPD,9010,,,,,,,,,,1,8,5,Elaborate on pay back rate. Some may not be familiar with business terms.,California,Female,,Bachelor degree,Asian,,City or urban community,,37,Republican Party,,711222
4/19/18 22:04,4/19/18 22:07,IP Address,100,170,TRUE,4/19/18 22:07,R_1rMpNczaUapNpqd,anonymous,EN,"I consent, begin the study",A23LW9HLBNQO7P,9010,,,,,,,,,,1,7.3,3.5,,Oregon,Female,,Some college but no degree,"White,Black or African-American",,City or urban community,,40,Democratic party,,9033199
4/19/18 23:04,4/19/18 23:36,IP Address,100,1918,TRUE,4/19/18 23:36,R_3rMMzrSNAqQpQUY,anonymous,EN,"I consent, begin the study",APBL0D4SR9TRG,9010,,,,,,,,,,1,9,6.5,,Missouri,Male,,Bachelor degree,Black or African-American,,Suburban community,,44,Independent,,7053628
4/20/18 0:14,4/20/18 0:18,IP Address,100,236,TRUE,4/20/18 0:18,R_8iihnXwdqNWehFv,anonymous,EN,"I consent, begin the study",A2UKE5M4IZP49P,9010,,,,,,,,,,1,9,2.3,,Texas,Male,,Associate degree,Black or African-American,,Rural community,,37,Independent,,4676637
4/20/18 4:24,4/20/18 4:27,IP Address,100,170,TRUE,4/20/18 4:27,R_334mQBSufCkglcC,anonymous,EN,"I consent, begin the study",A1YMIA0664RNFF,9010,,,,,,,,,,1,9,9,thank you very much!,Tennessee,Male,,Some college but no degree,"White,Black or African-American",,Rural community,,44,Democratic party,,4900020
4/20/18 4:47,4/20/18 4:50,IP Address,100,134,TRUE,4/20/18 4:50,R_3QJJWgKnNecW7SH,anonymous,EN,"I consent, begin the study",ABS5DWGFW9T37,9010,,,,,,,,,,1,5.1,5.9,,pa,Female,,Associate degree,White,,Suburban community,,53,Democratic party,,9608396
4/20/18 9:00,4/20/18 9:02,IP Address,100,80,TRUE,4/20/18 9:02,R_2tndB1Kb74AUAEu,anonymous,EN,"I consent, begin the study",A32FIOOQE8U98U,9010,,,,,,,,,,1,9,1,,TN,Female,,Some college but no degree,Black or African-American,,City or urban community,,24,Independent,,9645773
4/20/18 9:01,4/20/18 9:03,IP Address,100,93,TRUE,4/20/18 9:03,R_2zOagrY4qNQdpQ7,anonymous,EN,"I consent, begin the study",A32BK0E1IPDUAF,9010,,,,,,,,,,1,8.4,2.9,no,Missouri,Female,,Some college but no degree,White,,City or urban community,,30,Republican Party,,6331529
4/20/18 9:02,4/20/18 9:05,IP Address,100,168,TRUE,4/20/18 9:05,R_w6mNar8rUSlFrpv,anonymous,EN,"I consent, begin the study",A2VDGWD0BBMSP2,9010,,,,,,,,,,1,9,1,,Illinois,Male,,Bachelor degree,White,,City or urban community,,48,Republican Party,,3461727
4/20/18 9:03,4/20/18 9:05,IP Address,100,96,TRUE,4/20/18 9:05,R_2ZE7GPdjZN3lL10,anonymous,EN,"I consent, begin the study",A39ROW50DWRRKT,9010,,,,,,,,,,1,9,1.5,,NJ,Male,,Some college but no degree,Asian,,Suburban community,,34,Democratic party,,2999938
4/20/18 9:04,4/20/18 9:05,IP Address,100,69,TRUE,4/20/18 9:05,R_3PlhUaMg4ybcZ5D,anonymous,EN,"I consent, begin the study",A3RIBFIB7C8D20,9010,,,,,,,,,,1,9,1,,PA,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,24,Democratic party,,102640
4/20/18 9:03,4/20/18 9:06,IP Address,100,199,TRUE,4/20/18 9:06,R_ZpKDQem5GZWo4kV,anonymous,EN,"I consent, begin the study",A1DNJ3C38BJ0MJ,9010,,,,,,,,,,1,9,6,thank you for the study,Florida,Female,,Associate degree,White,,Suburban community,,60,Republican Party,,4342653
4/20/18 9:06,4/20/18 9:08,IP Address,100,143,TRUE,4/20/18 9:08,R_31yMgXXQlwwbqzL,anonymous,EN,"I consent, begin the study",A3N38LLWZAAKLW,9010,,,,,,,,,,1,3.9,9,,Indiana,Male,,Some college but no degree,White,,Suburban community,,25,Other (please specify):,,4175002
4/20/18 9:20,4/20/18 9:26,IP Address,100,359,TRUE,4/20/18 9:26,R_1gTQjDigrPv8ldA,anonymous,EN,"I consent, begin the study",A2AFHECSC7X9ZL,9010,,,,,,,,,,1,5,1,,PA,Female,,Associate degree,White,,Rural community,,47,Independent,,9986951
4/20/18 9:34,4/20/18 9:37,IP Address,100,181,TRUE,4/20/18 9:37,R_UR3CmRMpbMmujPb,anonymous,EN,"I consent, begin the study",A3K1OWPNPP2JIE,9010,,,,,,,,,,1,7,8,,South Carolina ,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,31,Independent,,1713302
4/20/18 9:36,4/20/18 9:38,IP Address,100,133,TRUE,4/20/18 9:38,R_8eM8QCIMrV9ZV4Z,anonymous,EN,"I consent, begin the study",ATOV0H5KQHI29,9010,,,,,,,,,,1,9,9,"
I enjoyed helping with your survey, Look forward to working with you in the future.",KY,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,54,Republican Party,,5768687
4/20/18 9:47,4/20/18 9:49,IP Address,100,145,TRUE,4/20/18 9:49,R_3KCKotcUGeMHfLR,anonymous,EN,"I consent, begin the study",AC4JE0Z8N0R35,9010,,,,,,,,,,1,9,1,,flORIDA,Male,,Associate degree,"Spanish, Hispanic, or Latino",,City or urban community,,67,Republican Party,,6350033
4/20/18 9:51,4/20/18 9:53,IP Address,100,116,TRUE,4/20/18 9:53,R_08HtzpL2rw7SUVP,anonymous,EN,"I consent, begin the study",AJDPQECFJIRK2,9010,,,,,,,,,,1,9,1,no,FL,Female,,Some college but no degree,White,,Suburban community,,24,Democratic party,,4938209
4/20/18 9:54,4/20/18 9:56,IP Address,100,117,TRUE,4/20/18 9:56,R_30qQHZVONd5Z7nX,anonymous,EN,"I consent, begin the study",A3JGGP1X9S0XIS,9010,,,,,,,,,,1,1,9,,TX,Male,,Graduate degree,White,,Suburban community,,29,Democratic party,,2073051
4/20/18 10:11,4/20/18 10:13,IP Address,100,136,TRUE,4/20/18 10:13,R_2VxyqjGdMMhseao,anonymous,EN,"I consent, begin the study",A3NUSJFX5ORZT7,9010,,,,,,,,,,1,4.5,7,No,Florida,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,Suburban community,,50,Democratic party,,1444477
4/20/18 10:27,4/20/18 10:29,IP Address,100,122,TRUE,4/20/18 10:29,R_2ZVntY5Tp491SB8,anonymous,EN,"I consent, begin the study",A25KQV3FFGK6CD,9010,,,,,,,,,,1,9,9,none very clear ,Massachusetts,Female,,"High school degree or equivalent (e.g., GED)",Other (please specify):,portuguese,Suburban community,,27,Independent,,769216
4/20/18 10:29,4/20/18 10:35,IP Address,100,352,TRUE,4/20/18 10:35,R_2rOZoGMQfx43k0a,anonymous,EN,"I consent, begin the study",A13BZCNJ0WR1T7,9010,,,,,,,,,,1,9,1.8,,AL,Male,,Associate degree,Asian,,City or urban community,,34,Republican Party,,4385100
4/20/18 10:41,4/20/18 10:42,IP Address,100,92,TRUE,4/20/18 10:42,R_1KkIimhFlAZIN9S,anonymous,EN,"I consent, begin the study",A28SVE690PQ5P7,9010,,,,,,,,,,1,2.9,7,,KANSAS,Male,,Some college but no degree,White,,City or urban community,,44,Independent,,8151283
4/20/18 11:21,4/20/18 11:24,IP Address,100,136,TRUE,4/20/18 11:24,R_xi91zyZFLxu2mNX,anonymous,EN,"I consent, begin the study",A2HONMTLV8J20E,9010,,,,,,,,,,1,1,9,,MI,Female,,Associate degree,White,,Rural community,,53,Democratic party,,2655763
4/20/18 11:46,4/20/18 12:00,IP Address,100,862,TRUE,4/20/18 12:00,R_PMU5lzpHEVyFRGF,anonymous,EN,"I consent, begin the study",ACQ0B1X5APCD5,9010,,,,,,,,,,1,9,5.5,,California,Male,,Bachelor degree,Asian,,City or urban community,,29,Democratic party,,50353
4/20/18 11:57,4/20/18 12:13,IP Address,100,954,TRUE,4/20/18 12:13,R_1r6MFKkjNNM5vho,anonymous,EN,"I consent, begin the study",A3KT7FHYY6PF2P,9010,,,,,,,,,,1,9,1,,Pennsylvania,Female,,Bachelor degree,Black or African-American,,Suburban community,,28,Democratic party,,3596279
4/20/18 12:36,4/20/18 12:38,IP Address,100,87,TRUE,4/20/18 12:38,R_3P7zhxalnaqE77C,anonymous,EN,"I consent, begin the study",A30W987G9S6F0G,9010,,,,,,,,,,1,9,9,,South Carolina,Male,,Some college but no degree,Black or African-American,,Rural community,,28,Democratic party,,4839216
4/20/18 12:37,4/20/18 12:41,IP Address,100,244,TRUE,4/20/18 12:41,R_3dKEAJnW6MVrUrt,anonymous,EN,"I consent, begin the study",A8QJ1G6724G51,9010,,,,,,,,,,1,5,9,,NY,Female,,Graduate degree,Asian,,Suburban community,,45,Democratic party,,8541071
4/20/18 12:51,4/20/18 12:52,IP Address,100,97,TRUE,4/20/18 12:52,R_vHJRTx2RxB68Lux,anonymous,EN,"I consent, begin the study",A2P1Y1M943USUG,9010,,,,,,,,,,1,9,1,,Florida ,Female,,Bachelor degree,White,,Suburban community,,32,Republican Party,,3800714
4/20/18 13:02,4/20/18 13:06,IP Address,100,229,TRUE,4/20/18 13:06,R_2RadDyTkIAAsaIE,anonymous,EN,"I consent, begin the study",A19HS6ON7R2KBP,9010,,,,,,,,,,1,9,1,,florida,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,47,Independent,,9865449
4/20/18 15:32,4/20/18 15:37,IP Address,100,305,TRUE,4/20/18 15:37,R_3LhVh8kKK5ztL44,anonymous,EN,"I consent, begin the study",A33DSCVAUOWIQY,9010,,,,,,,,,,1,2,8.9,,Pennsylvania,Male,,Some college but no degree,White,,Suburban community,,20,Democratic party,,4821041
4/20/18 16:41,4/20/18 16:43,IP Address,100,122,TRUE,4/20/18 16:43,R_1DBDuzOBaTUVgZj,anonymous,EN,"I consent, begin the study",A3RQK2US532TDG,9010,,,,,,,,,,1,9,6.6,nope!,n/a,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,22,Democratic party,,711975
4/20/18 17:25,4/20/18 17:27,IP Address,100,138,TRUE,4/20/18 17:27,R_2fwVwspyfdTmhol,anonymous,EN,"I consent, begin the study",AWQ9UHOPSI08L,9010,,,,,,,,,,1,3,6,,Ohio,Male,,Some college but no degree,White,,City or urban community,,24,Independent,,1814147
4/20/18 17:41,4/20/18 17:43,IP Address,100,130,TRUE,4/20/18 17:43,R_2zeZF1HgN39zVbz,anonymous,EN,"I consent, begin the study",A1OP4BATW0TUUG,9010,,,,,,,,,,1,2.9,8,,california,Male,,Bachelor degree,"Asian,Asian-American",,City or urban community,,29,Independent,,2815482
4/20/18 18:32,4/20/18 18:35,IP Address,100,205,TRUE,4/20/18 18:35,R_1diUEp48Sf1zWZu,anonymous,EN,"I consent, begin the study",A6UFJ075UVPVS,9010,,,,,,,,,,1,1.9,9,,michigan,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,54,Independent,,5868829
4/20/18 19:15,4/20/18 19:18,IP Address,100,206,TRUE,4/20/18 19:18,R_1Fs44HFLz2XiSoN,anonymous,EN,"I consent, begin the study",A1UT9AVKPPBPU6,9010,,,,,,,,,,1,5.3,5.3,No,Nevada,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,City or urban community,,35,Libertarian Party,,4564257
4/20/18 20:27,4/20/18 20:31,IP Address,100,245,TRUE,4/20/18 20:31,R_12R5RrPOcNqNX44,anonymous,EN,"I consent, begin the study", A3CNXYCTW0GNK3,9010,,,,,,,,,,1,5,4.4,it was a bit confusing,maine,Male,,Associate degree,White,,Suburban community,,43,Republican Party,,8527807
4/20/18 22:57,4/20/18 23:00,IP Address,100,199,TRUE,4/20/18 23:00,R_2YlWGzJvSRCXSP8,anonymous,EN,"I consent, begin the study",A2UXHHB01WOTI2,9010,,,,,,,,,,1,9,9,,PA,Female,,Bachelor degree,White,,Rural community,,67,Republican Party,,332392
4/20/18 23:38,4/20/18 23:40,IP Address,100,124,TRUE,4/20/18 23:41,R_1rpLSV0iIjznsIj,anonymous,EN,"I consent, begin the study",A1VK6X6BSHUN98,9010,,,,,,,,,,1,9,1,none,montana,Male,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,51,Democratic party,,3223149
4/21/18 6:20,4/21/18 6:23,IP Address,100,165,TRUE,4/21/18 6:23,R_1K3eByuEAuE5vDw,anonymous,EN,"I consent, begin the study",A12G0RIEM700YP,9010,,,,,,,,,,1,9,1.4,,North Carolina ,Female,,Some college but no degree,White,,City or urban community,,27,Democratic party,,1687720
4/21/18 6:49,4/21/18 6:52,IP Address,100,210,TRUE,4/21/18 6:52,R_1fl5M1UKwX7D14R,anonymous,EN,"I consent, begin the study",A3MJSYSWX0Q4WQ,9010,,,,,,,,,,1,9,2.5,very interesting scenario  both blacks and whites whould have equal opportunity,Florida,Female,,Graduate degree,White,,City or urban community,,65,Republican Party,,5100501
4/21/18 8:37,4/21/18 8:39,IP Address,100,93,TRUE,4/21/18 8:39,R_T6qVncSyEEC4tI5,anonymous,EN,"I consent, begin the study",AE8N3TPVXBUM8,9010,,,,,,,,,,1,5.8,1,,il,Female,,Graduate degree,White,,Rural community,,32,Republican Party,,4386642
4/21/18 9:33,4/21/18 9:34,IP Address,100,101,TRUE,4/21/18 9:34,R_3stPnonG29ywhua,anonymous,EN,"I consent, begin the study",A17ZZAFAR2GUMF,9010,,,,,,,,,,1,1,9,,Illinois,Female,,Some college but no degree,White,,Suburban community,,23,Republican Party,,7724764
4/21/18 9:51,4/21/18 9:53,IP Address,100,171,TRUE,4/21/18 9:53,R_1P5YulfvR2JjdxE,anonymous,EN,"I consent, begin the study",A1XJ9CDW1F3WCM,9010,,,,,,,,,,1,9,4,,Washington,Female,,Bachelor degree,White,,Suburban community,,43,Other (please specify):,Unsure,5588467
4/21/18 11:21,4/21/18 11:22,IP Address,100,110,TRUE,4/21/18 11:22,R_3f9jUH4Ce8ZTHxv,anonymous,EN,"I consent, begin the study",A33YMO7P7A4ALA,9010,,,,,,,,,,1,9,1,,ohio,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,38,Democratic party,,1420254
4/21/18 11:52,4/21/18 11:56,IP Address,100,250,TRUE,4/21/18 11:56,R_1QoOnogWDGEg59u,anonymous,EN,"I consent, begin the study",A3TFPMETFAMJ35,9010,,,,,,,,,,1,5,3,I'm not sure what the Individual loan repayment rate of 90% vs. 10% meant.,New York,Female,,Graduate degree,White,,City or urban community,,28,Democratic party,,8245288
4/21/18 12:09,4/21/18 12:11,IP Address,100,165,TRUE,4/21/18 12:11,R_3IZfrbF6hKLYkWK,anonymous,EN,"I consent, begin the study",A32LUYR0VTA3DF,9010,,,,,,,,,,1,9,1,,ohio,Female,,Associate degree,Black or African-American,,City or urban community,,38,Independent,,5610723
4/21/18 13:22,4/21/18 13:24,IP Address,100,137,TRUE,4/21/18 13:24,R_25SgjJW9lxdbcEO,anonymous,EN,"I consent, begin the study",A370SSSHFGF33X,9010,,,,,,,,,,1,5,1,None,NJ,Female,,Bachelor degree,White,,Suburban community,,32,Democratic party,,6416234
4/21/18 14:56,4/21/18 15:00,IP Address,100,241,TRUE,4/21/18 15:00,R_ewKmNYSkWptyX6B,anonymous,EN,"I consent, begin the study",AH080SPGZM1LX,9010,,,,,,,,,,1,9,1,,PENNSYLVANIA,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,40,Republican Party,,9147495
4/21/18 16:04,4/21/18 16:06,IP Address,100,98,TRUE,4/21/18 16:06,R_12thcQylZ8LjwsJ,anonymous,EN,"I consent, begin the study",A2EDM0WB9ATVCO,9010,,,,,,,,,,1,9,7.2,,Vt,Female,,Bachelor degree,White,,Suburban community,,30,Democratic party,,5231901
4/19/18 15:42,4/19/18 15:47,IP Address,100,304,TRUE,4/19/18 15:47,R_U9JMKWk7oYLyMYV,anonymous,EN,"I consent, begin the study",A17G8WBUU5BW42,9010,,,,,,,,,,1.1,8,4.3,No,Missouri ,Female,,Some college but no degree,White,,Rural community,,34,Democratic party,,9747266
4/19/18 15:53,4/19/18 15:56,IP Address,100,159,TRUE,4/19/18 15:56,R_12fN9rHs3OlT2m1,anonymous,EN,"I consent, begin the study",A8QTX0UZQYT2X,9010,,,,,,,,,,1.1,1.1,4.3,,connecticut,Male,,Associate degree,Asian,,City or urban community,,25,Democratic party,,6816542
4/19/18 18:29,4/19/18 18:31,IP Address,100,135,TRUE,4/19/18 18:31,R_6swiIhpBqxpocal,anonymous,EN,"I consent, begin the study",A1PD1982849I34,9010,,,,,,,,,,1.1,9,6.3,no,Nevada,Male,,"High school degree or equivalent (e.g., GED)",Native Hawaiian or other Pacific Islander,,Suburban community,,32,Republican Party,,4607028
4/19/18 21:31,4/19/18 21:36,IP Address,100,321,TRUE,4/19/18 21:36,R_Wjpj382OrKd7O01,anonymous,EN,"I consent, begin the study",AHKRGPN5D3I2G,9010,,,,,,,,,,1.1,9,1,"God bless and good luck! All clear.
",Florida,Male,,Associate degree,"Spanish, Hispanic, or Latino",,City or urban community,,27,Democratic party,,6596478
4/19/18 21:36,4/19/18 21:41,IP Address,100,299,TRUE,4/19/18 21:41,R_3kGTgUpDzAYtCIW,anonymous,EN,"I consent, begin the study",A11HQ7ZSMS27YR,9010,,,,,,,,,,1.1,7.1,1.3,,IN,Female,,Some college but no degree,White,,City or urban community,,32,Republican Party,,2588800
4/19/18 14:08,4/19/18 14:12,IP Address,100,240,TRUE,4/19/18 14:12,R_3M5UTwZFpU7Ua1Y,anonymous,EN,"I consent, begin the study",AYD9VKS4JSAKS,9010,,,,,,,,,,1.2,1.5,1.4,,NJ,Female,,Graduate degree,"Spanish, Hispanic, or Latino",,Suburban community,,56,Republican Party,,1179979
4/19/18 15:16,4/19/18 15:18,IP Address,100,78,TRUE,4/19/18 15:18,R_9t5hHEvCEhzmiQx,anonymous,EN,"I consent, begin the study",A1U4WJNUU99TR5,9010,,,,,,,,,,1.2,7.6,2.6,No,Pennsylvania,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,24,Libertarian Party,,6489831
4/20/18 9:52,4/20/18 9:54,IP Address,100,80,TRUE,4/20/18 9:54,R_3EGXrfEfLpMtwme,anonymous,EN,"I consent, begin the study",AMUV60QYHNUR3,9010,,,,,,,,,,1.2,1.7,2,,Wyoming,Female,,Some college but no degree,White,,Rural community,,50,Republican Party,,887084
4/20/18 20:32,4/20/18 20:35,IP Address,100,200,TRUE,4/20/18 20:35,R_3JFcwqS71DGTNr4,anonymous,EN,"I consent, begin the study",AWY6W20U8H3JA,9010,,,,,,,,,,1.2,9,1.2,nope,IL,Female,,Some college but no degree,White,,Suburban community,,54,Democratic party,,3866694
4/21/18 13:29,4/21/18 13:32,IP Address,100,199,TRUE,4/21/18 13:32,R_3Ryj0eLbW31OEeD,anonymous,EN,"I consent, begin the study",A30J399CCSJPNT,9010,,,,,,,,,,1.2,3.5,1.1,na,NC,Female,,Bachelor degree,Black or African-American,,Suburban community,,62,Democratic party,,8200053
4/19/18 20:58,4/19/18 21:01,IP Address,100,150,TRUE,4/19/18 21:01,R_bNlgAtF6LWb4J6F,anonymous,EN,"I consent, begin the study",AO0XJEC9MOP71,9010,,,,,,,,,,1.3,3.2,6,,California,Female,,Graduate degree,White,,City or urban community,,30,Democratic party,,153396
4/20/18 3:39,4/20/18 3:40,IP Address,100,80,TRUE,4/20/18 3:40,R_RXP7ZrVNNorijpD,anonymous,EN,"I consent, begin the study",A36MOV8E6SYHCR,9010,,,,,,,,,,1.3,4.7,4.8,,indiana,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,35,Democratic party,,9032110
4/19/18 14:26,4/19/18 14:28,IP Address,100,106,TRUE,4/19/18 14:28,R_2rTwluml5GsCOYB,anonymous,EN,"I consent, begin the study",A1T8YT3FFIRM8N,9010,,,,,,,,,,1.4,5.8,7.8,,California,Male,,Bachelor degree,Asian,,Suburban community,,23,Independent,,6984634
4/19/18 14:25,4/19/18 14:27,IP Address,100,95,TRUE,4/19/18 14:27,R_3nTQBM1cLioMPVg,anonymous,EN,"I consent, begin the study",A1IDYTVU89HY9W,9010,,,,,,,,,,1.5,5,5,,Texas,Female,,Bachelor degree,White,,City or urban community,,25,Democratic party,,7023835
4/19/18 15:20,4/19/18 15:22,IP Address,100,146,TRUE,4/19/18 15:22,R_3hsvn9cl9frbQcG,anonymous,EN,"I consent, begin the study",A201KLVDE84CJP,9010,,,,,,,,,,1.5,5,7,No feedback.,Delaware,Male,,Graduate degree,White,,Suburban community,,29,Democratic party,,2368815
4/20/18 13:03,4/20/18 13:05,IP Address,100,152,TRUE,4/20/18 13:05,R_2EsZGqu4R4Xwpn6,anonymous,EN,"I consent, begin the study",A39EBLPHUIPAFH,9010,,,,,,,,,,1.5,8.7,1.6,,Virginia,Female,,Some college but no degree,White,,Suburban community,,71,Democratic party,,7468493
4/19/18 17:10,4/19/18 17:13,IP Address,100,179,TRUE,4/19/18 17:13,R_3Hn6oEVGcuEuffW,anonymous,EN,"I consent, begin the study",A3688UOUPVDE4X,9010,,,,,,,,,,1.6,7.7,3.1,,oklahoma,Male,,Bachelor degree,White,,Suburban community,,32,Democratic party,,7714681
4/19/18 23:10,4/19/18 23:15,IP Address,100,278,TRUE,4/19/18 23:15,R_TwpnqGl6AMtZHQR,anonymous,EN,"I consent, begin the study",A13U02TNYRFNOI,9010,,,,,,,,,,1.7,9,2.9,,Illinois,Female,,Some college but no degree,"Spanish, Hispanic, or Latino,White",,Rural community,,34,Democratic party,,1359914
4/20/18 19:43,4/20/18 19:50,IP Address,100,457,TRUE,4/20/18 19:50,R_2tJVqoLuGU2ph1r,anonymous,EN,"I consent, begin the study",A345OVG5D3QZPV,9010,,,,,,,,,,1.7,2.1,5.3,I like the survey simple and quick,TEXAS,Male,,"High school degree or equivalent (e.g., GED)",Black or African-American,,City or urban community,,32,Independent,,3207696
4/19/18 14:01,4/19/18 14:02,IP Address,100,103,TRUE,4/19/18 14:02,R_1H7gcGu2unux0Uq,anonymous,EN,"I consent, begin the study",A1SGIACNC9DUV3,9010,,,,,,,,,,1.8,6.2,7.1,,AK,Female,,Associate degree,White,,City or urban community,,41,Independent,,8310561
4/19/18 16:12,4/19/18 16:14,IP Address,100,89,TRUE,4/19/18 16:14,R_1FPuc0dLXk2m9oD,anonymous,EN,"I consent, begin the study",AGX171Q54YXPI,9010,,,,,,,,,,1.8,4.4,3.4,,KY,Male,,Some college but no degree,White,,Suburban community,,33,Republican Party,,8093676
4/19/18 16:19,4/19/18 16:23,IP Address,100,216,TRUE,4/19/18 16:23,R_2VxLm1pTzMRHwSR,anonymous,EN,"I consent, begin the study",A3RGBQGMOAX6J7,9010,,,,,,,,,,1.8,8,3,,Massachusetts,Male,,Bachelor degree,Black or African-American,,City or urban community,,58,Independent,,5413892
4/19/18 19:10,4/19/18 19:13,IP Address,100,189,TRUE,4/19/18 19:13,R_2RaHu1JwJiYh3mm,anonymous,EN,"I consent, begin the study",AN56FP09A3W8T,9010,,,,,,,,,,1.8,3.1,8,,in,Female,,Graduate degree,White,,Suburban community,,42,Republican Party,,2399965
4/20/18 11:37,4/20/18 11:38,IP Address,100,73,TRUE,4/20/18 11:38,R_2vcBCEgwOQtACXk,anonymous,EN,"I consent, begin the study",A1WL8F8EUIG4XI,9010,,,,,,,,,,1.8,7.2,2.9,no,Massachusetts,Female,,Graduate degree,White,,City or urban community,,26,Democratic party,,2126857
4/19/18 17:31,4/19/18 17:34,IP Address,100,212,TRUE,4/19/18 17:34,R_vubAYW6yUzawjZf,anonymous,EN,"I consent, begin the study",A312FQSB426VPI,9010,,,,,,,,,,1.9,4.4,7.7,,OHIO,Female,,Some college but no degree,White,,Suburban community,,54,Democratic party,,6983213
4/19/18 18:13,4/19/18 18:15,IP Address,100,74,TRUE,4/19/18 18:15,R_3ERzHJVOGGBK4Pk,anonymous,EN,"I consent, begin the study",A26X054UJOBN6K,9010,,,,,,,,,,1.9,5.1,1.9,,IL,Male,,Graduate degree,White,,Rural community,,47,Republican Party,,3664366
4/19/18 22:12,4/19/18 22:15,IP Address,100,197,TRUE,4/19/18 22:15,R_Ulj44W0iw0mVvKF,anonymous,EN,"I consent, begin the study",A6YDORFZZXXPQ,9010,,,,,,,,,,1.9,9,1.3,,NC,Male,,Bachelor degree,Asian,,Suburban community,,38,Democratic party,,9301425
4/19/18 22:37,4/19/18 22:44,IP Address,100,386,TRUE,4/19/18 22:44,R_24la9VOnO9frPsH,anonymous,EN,"I consent, begin the study",A16AGDCYXYDK31,9010,,,,,,,,,,1.9,4.1,9,,Oklahoma,Female,,Bachelor degree,Asian,,City or urban community,,24,Democratic party,,802636
4/20/18 3:46,4/20/18 3:47,IP Address,100,100,TRUE,4/20/18 3:47,R_2aW8MUD76DD4BXu,anonymous,EN,"I consent, begin the study",A271V19C06841K,9010,,,,,,,,,,1.9,7.7,2.9,no,new hampshire,Male,,Bachelor degree,"Spanish, Hispanic, or Latino,White",,Rural community,,31,Democratic party,,5153958
4/20/18 12:07,4/20/18 12:09,IP Address,100,101,TRUE,4/20/18 12:09,R_22zx8OyNde17dyZ,anonymous,EN,"I consent, begin the study",A1VWT23HZSYSH3,9010,,,,,,,,,,1.9,9,9,,New York,Female,,Bachelor degree,White,,Rural community,,58,Republican Party,,8863942
4/20/18 16:10,4/20/18 16:12,IP Address,100,121,TRUE,4/20/18 16:12,R_1NmDwWkvcJqj7n8,anonymous,EN,"I consent, begin the study",A6L1PSQ14GY3V,9010,,,,,,,,,,1.9,8,7.8,very clear,ME,Male,,Associate degree,Asian,,Suburban community,,27,Independent,,8789695
4/19/18 14:01,4/19/18 14:02,IP Address,100,113,TRUE,4/19/18 14:02,R_ykjDGk1056N1Bu1,anonymous,EN,"I consent, begin the study",A22KRF782ELLB0,9010,,,,,,,,,,2,7.8,7,,Kentucky,Male,,Bachelor degree,White,,Suburban community,,36,Democratic party,,408936
4/19/18 14:18,4/19/18 14:20,IP Address,100,125,TRUE,4/19/18 14:20,R_2w6MTH3m8Ltr9WJ,anonymous,EN,"I consent, begin the study",A2HSR4L5QSTZZ8,9010,,,,,,,,,,2,6.5,3,,New Jersey,Male,,Bachelor degree,White,,Suburban community,,34,Republican Party,,1212865
4/19/18 16:50,4/19/18 16:52,IP Address,100,109,TRUE,4/19/18 16:52,R_oXp2mM4tqzfBbIB,anonymous,EN,"I consent, begin the study",A3BPFKRUE08PAY,9010,,,,,,,,,,2,6,4,,NJ,Male,,Graduate degree,White,,Suburban community,,35,Independent,,628320
4/19/18 17:22,4/19/18 17:27,IP Address,100,262,TRUE,4/19/18 17:27,R_3QYPUXwL1NvEtbn,anonymous,EN,"I consent, begin the study",ASLKHHZV4UJ2P,9010,,,,,,,,,,2,4,4,"No, everything was clear, just not enough options. I would have split the money differently than the options offered. ",PA,Female,,Bachelor degree,White,,Suburban community,,60,Other (please specify):,no party affilation,6057848
4/19/18 17:43,4/19/18 17:45,IP Address,100,109,TRUE,4/19/18 17:45,R_cTsSMT6xB37H47D,anonymous,EN,"I consent, begin the study",A3R7KNZOAF8BNQ,9010,,,,,,,,,,2,5.1,3.1,,California,Female,,Graduate degree,White,,City or urban community,,31,Democratic party,,2086366
4/19/18 19:19,4/19/18 19:21,IP Address,100,135,TRUE,4/19/18 19:21,R_30er0avRMCmBqRC,anonymous,EN,"I consent, begin the study",A21FSF2MCK11IR,9010,,,,,,,,,,2,9,6,,New Jersey,Male,,Associate degree,White,,Suburban community,,27,Republican Party,,9009934
4/19/18 20:26,4/19/18 20:28,IP Address,100,150,TRUE,4/19/18 20:28,R_2zMyZYQ7pBLCFLI,anonymous,EN,"I consent, begin the study",A367GMQ1MK9N0B,9010,,,,,,,,,,2,8,2,,fl,Male,,Some college but no degree,White,,City or urban community,,51,Democratic party,,8321383
4/20/18 9:07,4/20/18 9:09,IP Address,100,138,TRUE,4/20/18 9:09,R_21tiOJCMVgYXQmF,anonymous,EN,"I consent, begin the study",A1HE3WGI7WSOO8,9010,,,,,,,,,,2,8,3,None! Have a good day!,Kansas,Male,,Some college but no degree,White,,Rural community,,27,Independent,,4646740
4/20/18 9:44,4/20/18 9:47,IP Address,100,155,TRUE,4/20/18 9:47,R_SJLLU0VFGYYmIBH,anonymous,EN,"I consent, begin the study",AXF0OX50YZQC6,9010,,,,,,,,,,2,8,8,,Texas,Male,,Some college but no degree,White,,Suburban community,,33,Independent,,9636729
4/20/18 11:48,4/20/18 11:50,IP Address,100,113,TRUE,4/20/18 11:50,R_2uQb9NKZaHb2G80,anonymous,EN,"I consent, begin the study",A1P72S7SUIO4AZ,9010,,,,,,,,,,2,5,6,no,texas,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,City or urban community,,33,Democratic party,,1041726
4/20/18 16:49,4/20/18 16:53,IP Address,100,261,TRUE,4/20/18 16:53,R_2TZZt4WK0m9JFu4,anonymous,EN,"I consent, begin the study",A36G7I51D5O1M4,9010,,,,,,,,,,2,9,7.7,no,,Female,,Graduate degree,White,,Suburban community,,,Independent,,9025612
4/19/18 14:44,4/19/18 14:53,IP Address,100,527,TRUE,4/19/18 14:53,R_1FCy5aZ2uvwqqnT,anonymous,EN,"I consent, begin the study",A2UBYTEQDG9XXC,9010,,,,,,,,,,2.1,4,7,It was clear but so unidimensional that I found it frustrating,Georgia,Female,,Graduate degree,White,,City or urban community,,64,Democratic party,,166252
4/20/18 9:42,4/20/18 9:46,IP Address,100,211,TRUE,4/20/18 9:46,R_1EdhefLAImF0mVA,anonymous,EN,"I consent, begin the study",A3RYTY3QHRXNIY,9010,,,,,,,,,,2.1,6.9,2.1,No,Tennessee ,Female,,Some college but no degree,White,,Suburban community,,30,Democratic party,,3566903
4/21/18 8:54,4/21/18 8:55,IP Address,100,87,TRUE,4/21/18 8:55,R_2tyuKy8xddNA5KJ,anonymous,EN,"I consent, begin the study",A2FWWTWMRRCLR1,9010,,,,,,,,,,2.1,1.7,8.6,,NY,Female,,Bachelor degree,Asian,,Suburban community,,22,Democratic party,,6761359
4/20/18 11:59,4/20/18 12:00,IP Address,100,64,TRUE,4/20/18 12:00,R_1mLDc40D50xNmcT,anonymous,EN,"I consent, begin the study",A27O2IILV3S5YS,9010,,,,,,,,,,2.2,7,2.3,Thank You,Maryland,Female,,Bachelor degree,White,,Suburban community,,32,Democratic party,,7202905
4/19/18 16:26,4/19/18 16:27,IP Address,100,86,TRUE,4/19/18 16:27,R_28GLLPiAlMfEOWk,anonymous,EN,"I consent, begin the study",A1KHRQ121JTDF6,9010,,,,,,,,,,2.3,5,3,no,California,Female,,Bachelor degree,Asian,,Suburban community,,25,Democratic party,,873998
4/20/18 21:07,4/20/18 21:11,IP Address,100,283,TRUE,4/20/18 21:11,R_A4ilO4jHwsyRG9j,anonymous,EN,"I consent, begin the study",A2M9HSZQV19DYS,9010,,,,,,,,,,2.3,2.6,2.3,no,georgia,Female,,Some college but no degree,American Indian or Alaskan Native,,Rural community,,67,Republican Party,,8292695
4/21/18 7:33,4/21/18 7:38,IP Address,100,296,TRUE,4/21/18 7:38,R_1nMApQmwnrS3x5j,anonymous,EN,"I consent, begin the study",A38AF7RJM28PGX,9010,,,,,,,,,,2.3,7.2,3.2,No,AK,Female,,Bachelor degree,White,,Rural community,,65,Democratic party,,6508814
4/20/18 9:45,4/20/18 9:48,IP Address,100,184,TRUE,4/20/18 9:48,R_3CVOpsJtmuJfPl3,anonymous,EN,"I consent, begin the study",A28O0LXEATB5XE,9010,,,,,,,,,,2.4,4,5.7,none,GA,Female,,Some college but no degree,White,,Suburban community,,50,Independent,,4890592
4/19/18 14:06,4/19/18 14:07,IP Address,100,50,TRUE,4/19/18 14:07,R_3MFPxcw6opcIKsN,anonymous,EN,"I consent, begin the study",AE3ZOTZGH91EN,9010,,,,,,,,,,2.5,7.9,7.8,,NC,Male,,Graduate degree,White,,Suburban community,,29,Democratic party,,3524388
4/19/18 14:27,4/19/18 14:29,IP Address,100,109,TRUE,4/19/18 14:29,R_1nPFeuRbVDEd3dO,anonymous,EN,"I consent, begin the study",ASRPEZ6XUT13S,9010,,,,,,,,,,2.5,7.1,3.7,No,Iowa,Female,,Bachelor degree,White,,Rural community,,35,Independent,,6369812
4/19/18 16:30,4/19/18 16:33,IP Address,100,181,TRUE,4/19/18 16:33,R_3G7E3YY0GxIdCyP,anonymous,EN,"I consent, begin the study",A1NM9PXZDCCQ1E,9010,,,,,,,,,,2.5,3.2,8.1,,Virginia,Female,,Some college but no degree,White,,City or urban community,,37,Libertarian Party,,9465736
4/19/18 15:04,4/19/18 15:08,IP Address,100,205,TRUE,4/19/18 15:08,R_VVw6jvkhyaRgA9j,anonymous,EN,"I consent, begin the study",A1W4M35XT7JK6M,9010,,,,,,,,,,2.6,2.8,2.9,,florida,Male,,Bachelor degree,White,,Suburban community,,38,Independent,,2822386
4/19/18 15:24,4/19/18 15:25,IP Address,100,90,TRUE,4/19/18 15:25,R_3HY3cnnLLhmQeMo,anonymous,EN,"I consent, begin the study",A1LVKTQYZPUKTL,9010,,,,,,,,,,2.6,1.5,2.8,thank you for the survey,new york,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,36,Independent,,6790738
4/20/18 23:53,4/20/18 23:55,IP Address,100,104,TRUE,4/20/18 23:55,R_1Q3nGe9gN7RvunC,anonymous,EN,"I consent, begin the study",A2UZAH138DPDUD,9010,,,,,,,,,,2.6,5.8,5.9,"all clear, thanks!",Texas,Male,,Bachelor degree,White,,City or urban community,,23,Democratic party,,204981
4/19/18 14:03,4/19/18 14:04,IP Address,100,100,TRUE,4/19/18 14:04,R_PGIGh8wze37FDkB,anonymous,EN,"I consent, begin the study",A3246QU7ZDBXE5,9010,,,,,,,,,,2.7,9,8.1,,NJ,Female,,Associate degree,White,,Suburban community,,44,Democratic party,,3482577
4/20/18 9:49,4/20/18 9:51,IP Address,100,119,TRUE,4/20/18 9:51,R_YX0CUmAdxDkUYkV,anonymous,EN,"I consent, begin the study",ABSK9TAZ0NNRD,9010,,,,,,,,,,2.7,8,2.2,,Wisconsin,Male,,Some college but no degree,White,,City or urban community,,26,Independent,,2146621
4/19/18 14:57,4/19/18 14:58,IP Address,100,73,TRUE,4/19/18 14:58,R_3JC0PBiChjBYQVb,anonymous,EN,"I consent, begin the study",A0450532L5P3GX6JEY8C,9010,,,,,,,,,,2.8,4.8,7.9,,VA,Male,,Bachelor degree,Asian,,Suburban community,,22,Democratic party,,3609143
4/19/18 14:59,4/19/18 15:00,IP Address,100,104,TRUE,4/19/18 15:00,R_2Sx0mcrkOIkP4cD,anonymous,EN,"I consent, begin the study",A380GP1DOKJUD5,9010,,,,,,,,,,2.8,7.7,6.5,,Montana ,Female,,Bachelor degree,White,,City or urban community,,34,Republican Party,,7641222
4/19/18 14:46,4/19/18 14:48,IP Address,100,111,TRUE,4/19/18 14:48,R_1rNewECoVtpMQfO,anonymous,EN,"I consent, begin the study",AP8OG80OLCCMC•ÄÉ,9010,,,,,,,,,,2.9,8.1,5.1,,PA,Female,,Associate degree,White,,Suburban community,,40,Democratic party,,2961101
4/19/18 22:40,4/19/18 22:41,IP Address,100,101,TRUE,4/19/18 22:41,R_33qjKE5QZKNYrgC,anonymous,EN,"I consent, begin the study",A1GGKSW85B9DYY,9010,,,,,,,,,,2.9,9,4.6,,Colorado,Female,,Some college but no degree,White,,City or urban community,,37,Democratic party,,2881249
4/19/18 23:46,4/19/18 23:49,IP Address,100,211,TRUE,4/19/18 23:49,R_DLRr6jeSWWUWnS1,anonymous,EN,"I consent, begin the study",AP8QVGDNT48OM,9010,,,,,,,,,,2.9,7.2,2.9,None.,California,Female,,Bachelor degree,Asian,,City or urban community,,50,Democratic party,,3591388
4/20/18 5:55,4/20/18 5:59,IP Address,100,255,TRUE,4/20/18 5:59,R_28Y6gNf4a7XFQjj,anonymous,EN,"I consent, begin the study",A20DEQN51WH5CH,9010,,,,,,,,,,2.9,5,7,NONE,Florida,Male,,Some college but no degree,White,,Suburban community,,54,Republican Party,,6728857
4/20/18 9:17,4/20/18 9:20,IP Address,100,186,TRUE,4/20/18 9:20,R_2DUBueOB5wvxsnl,anonymous,EN,"I consent, begin the study",A1DDBMHUUD900B,9010,,,,,,,,,,2.9,9,4.7,,Tx,Female,,Some college but no degree,White,,City or urban community,,43,Republican Party,,9402376
4/19/18 14:40,4/19/18 14:41,IP Address,100,111,TRUE,4/19/18 14:41,R_zePBKUVBBvBQSJj,anonymous,EN,"I consent, begin the study",A2STXZFG083AAB,9010,,,,,,,,,,3,9,8,none thanks,New York,Female,,Some college but no degree,White,,Suburban community,,56,Democratic party,,76963
4/19/18 15:30,4/19/18 15:32,IP Address,100,118,TRUE,4/19/18 15:32,R_D2XewhoQt37IIfv,anonymous,EN,"I consent, begin the study",A17FU7PPRP3JM8,9010,,,,,,,,,,3,8.4,4,,california,Male,,Graduate degree,Asian,,Suburban community,,30,Democratic party,,3410543
4/19/18 15:54,4/19/18 15:56,IP Address,100,110,TRUE,4/19/18 15:56,R_ABDnd5uQXwMEiDD,anonymous,EN,"I consent, begin the study",A1GH9010K52KPD,9010,,,,,,,,,,3,4,7,,Pa,Female,,Associate degree,White,,Rural community,,29,Democratic party,,1034365
4/19/18 18:03,4/19/18 18:05,IP Address,100,80,TRUE,4/19/18 18:05,R_3oTTcvGnZQwZWqH,anonymous,EN,"I consent, begin the study",A2SWZ21LH2UVTN,9010,,,,,,,,,,3,7.8,6.9,,Ohio ,Female,,Bachelor degree,"Spanish, Hispanic, or Latino",,Suburban community,,24,Green Party,,3419738
4/19/18 19:03,4/19/18 19:05,IP Address,100,135,TRUE,4/19/18 19:05,R_VOOoE4D0jGb4DUB,anonymous,EN,"I consent, begin the study",ATKK8YXBKXEEQ,9010,,,,,,,,,,3,4,7,,New Mexico,Male,,Some college but no degree,American Indian or Alaskan Native,,City or urban community,,23,Democratic party,,8455861
4/19/18 19:31,4/19/18 19:34,IP Address,100,197,TRUE,4/19/18 19:34,R_1gb9F8byOlAAynp,anonymous,EN,"I consent, begin the study",A1D2VXMTF0UALY,9010,,,,,,,,,,3,8,9,,Washington,Female,,Bachelor degree,White,,Suburban community,,34,Democratic party,,2960593
4/19/18 19:51,4/19/18 19:53,IP Address,100,85,TRUE,4/19/18 19:53,R_3exHHibiX5SSa01,anonymous,EN,"I consent, begin the study",A385F5ZBEV6GWD,9010,,,,,,,,,,3,2,9,,NC,Female,,Some college but no degree,Black or African-American,,Suburban community,,26,Republican Party,,8775538
4/19/18 21:05,4/19/18 21:07,IP Address,100,134,TRUE,4/19/18 21:07,R_1OIEXDJAzTnf8k8,anonymous,EN,"I consent, begin the study",A34RUC9RQ81ILP,9010,,,,,,,,,,3,9,6.1,none,nevada,Male,,Some college but no degree,"Spanish, Hispanic, or Latino",,Suburban community,,20,Independent,,6587994
4/19/18 22:15,4/19/18 22:17,IP Address,100,124,TRUE,4/19/18 22:17,R_3yi24XrGqdY6WRP,anonymous,EN,"I consent, begin the study",A12R6J5X69AODR,9010,,,,,,,,,,3,6,5.5,,MS,Female,,Bachelor degree,White,,Suburban community,,29,Democratic party,,584268
4/20/18 9:11,4/20/18 9:17,IP Address,100,359,TRUE,4/20/18 9:17,R_pa7IRiiN9LAz1uh,anonymous,EN,"I consent, begin the study",AZD19ZOAAHSYBO,9010,,,,,,,,,,3,4,1,,WASHINGON,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,66,Republican Party,,1347285
4/20/18 18:00,4/20/18 18:01,IP Address,100,92,TRUE,4/20/18 18:01,R_2rIbCvlM9J1YZuH,anonymous,EN,"I consent, begin the study",A65AE6896HKC7,9010,,,,,,,,,,3,5,7.1,,az,Female,,Graduate degree,Asian,,Suburban community,,33,Democratic party,,2097751
4/21/18 4:33,4/21/18 4:37,IP Address,100,275,TRUE,4/21/18 4:37,R_2Cs8gYOt6qSmtOX,anonymous,EN,"I consent, begin the study",ACSTAXXYMBC8W,9010,,,,,,,,,,3,6.4,3.1,nice survey,illinois,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,33,Democratic party,,1697191
4/19/18 14:05,4/19/18 14:06,IP Address,100,83,TRUE,4/19/18 14:06,R_YWHqKRdXEqOudrP,anonymous,EN,"I consent, begin the study",A2KVYRNL2CK95F,9010,,,,,,,,,,3.2,2.3,8.1,,Florida,Male,,Some college but no degree,"Spanish, Hispanic, or Latino",,City or urban community,,32,Democratic party,,1031385
4/19/18 21:44,4/19/18 21:46,IP Address,100,106,TRUE,4/19/18 21:46,R_263ZRNHapHKBhLd,anonymous,EN,"I consent, begin the study",A29AN71PV9UQAC,9010,,,,,,,,,,3.2,5.1,6,,MN,Female,,Bachelor degree,Black or African-American,,Rural community,,22,Democratic party,,6876859
4/20/18 1:53,4/20/18 1:57,IP Address,100,238,TRUE,4/20/18 1:57,R_3342yAzBNBODFk1,anonymous,EN,"I consent, begin the study",ACSW2JJG51P3O,9010,,,,,,,,,,3.2,3.9,8.2,no,IN,Male,,Some college but no degree,Asian,,Suburban community,,54,Democratic party,,5947590
4/21/18 3:27,4/21/18 3:30,IP Address,100,190,TRUE,4/21/18 3:30,R_3EtzpQH48DlgJ6i,anonymous,EN,"I consent, begin the study",A1VG6FI0JKIY4K,9010,,,,,,,,,,3.2,1,1,None at all thank you.,Texas,Female,,"High school degree or equivalent (e.g., GED)",Black or African-American,,City or urban community,,30,Independent,,7681062
4/20/18 15:30,4/20/18 15:32,IP Address,100,109,TRUE,4/20/18 15:32,R_7R0aKosCeGzoYjD,anonymous,EN,"I consent, begin the study",A3KNSTTC20KYLQ,9010,,,,,,,,,,3.3,3.6,7,,New York,Female,,Graduate degree,White,,City or urban community,,39,Republican Party,,3075321
4/19/18 16:13,4/19/18 16:15,IP Address,100,111,TRUE,4/19/18 16:15,R_1oo4NVPedmjTHzS,anonymous,EN,"I consent, begin the study",A1SXNLUT6WM90L,9010,,,,,,,,,,3.5,8.1,7,n/a,Virginia,Female,,Graduate degree,White,,Suburban community,,42,Democratic party,,1971755
4/19/18 19:43,4/19/18 19:44,IP Address,100,74,TRUE,4/19/18 19:44,R_22Eq7ZzT6TdXJb7,anonymous,EN,"I consent, begin the study",A32OQMVL7Y17M6,9010,,,,,,,,,,3.5,5.9,6.8,,Texas,Female,,Bachelor degree,American Indian or Alaskan Native,,City or urban community,,25,Democratic party,,3995920
4/21/18 8:59,4/21/18 9:00,IP Address,100,53,TRUE,4/21/18 9:00,R_1f1SYbehlWmModI,anonymous,EN,"I consent, begin the study",A17SWXSZOWCC3M,9010,,,,,,,,,,3.5,7.1,2.5,,New York,Female,,Bachelor degree,White,,Suburban community,,32,Democratic party,,4581500
4/19/18 17:32,4/19/18 17:34,IP Address,100,118,TRUE,4/19/18 17:34,R_BQvoPaihyRbs8tb,anonymous,EN,"I consent, begin the study",A2RS4Z04O7GX9Y,9010,,,,,,,,,,3.6,8.8,7.4,none,Florida,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,City or urban community,,36,Independent,,524057
4/19/18 17:44,4/19/18 17:47,IP Address,100,201,TRUE,4/19/18 17:47,R_3MfBOT4yY449dE8,anonymous,EN,"I consent, begin the study",AW07MLBP9E2JX,9010,,,,,,,,,,3.6,6.9,8.3,More like this please,Oklahoma ,Male,,"High school degree or equivalent (e.g., GED)","White,Black or African-American",,"City or urban community,Suburban community",,30,Independent,,9611584
4/19/18 22:01,4/19/18 22:03,IP Address,100,146,TRUE,4/19/18 22:03,R_2zuSqfqfhBF4Xap,anonymous,EN,"I consent, begin the study",A2IUUSQGQDEYID,9010,,,,,,,,,,3.6,8.8,6.8,,MO,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,31,Independent,,8928424
4/20/18 9:58,4/20/18 10:04,IP Address,100,342,TRUE,4/20/18 10:04,R_1jv1HZu7FtPycYy,anonymous,EN,"I consent, begin the study",A3JSZTNJ469AF2,9010,,,,,,,,,,3.7,9,1,the term payback rate is confusing ... did you mean interest rate? or did you mean credit standing?  I answered as if it meant interest rate on the loan.,Tennessee,Female,,Bachelor degree,White,,Suburban community,,69,Independent,,1860790
4/20/18 13:16,4/20/18 13:18,IP Address,100,137,TRUE,4/20/18 13:18,R_3iDSprqCIPvyDp0,anonymous,EN,"I consent, begin the study",A1BS64O3JY0YJ4,9010,,,,,,,,,,3.8,3.9,8.6,no,PA,Female,,Bachelor degree,White,,City or urban community,,55,Independent,,3890072
4/19/18 16:37,4/19/18 16:38,IP Address,100,103,TRUE,4/19/18 16:39,R_4TqFgLVVDE36bwR,anonymous,EN,"I consent, begin the study",A1ZIYWQ0PVQCSS,9010,,,,,,,,,,3.9,1.8,9,,il,Male,,Bachelor degree,White,,Suburban community,,43,Democratic party,,5561760
4/20/18 21:02,4/20/18 21:05,IP Address,100,191,TRUE,4/20/18 21:05,R_7O5M2BnbKUzY5sR,anonymous,EN,"I consent, begin the study",AO3V7XCR9ULN7,9010,,,,,,,,,,3.9,9,6.5,no,Oklahoma,Female,,Associate degree,White,,Suburban community,,44,Independent,,9613659
4/19/18 16:05,4/19/18 16:08,IP Address,100,197,TRUE,4/19/18 16:08,R_1FeP1JRQ2Hv9jV6,anonymous,EN,"I consent, begin the study",A17Z5BV9NZY0SH,9010,,,,,,,,,,4,6,6,A better explanation of what loan payback rate means ,Ma,Female,,Bachelor degree,White,,Suburban community,,35,Democratic party,,5607747
4/19/18 16:40,4/19/18 16:43,IP Address,100,176,TRUE,4/19/18 16:43,R_2fIHDdb77JebozE,anonymous,EN,"I consent, begin the study",A25RZ87F439TDZ,9010,,,,,,,,,,4,3,9,,Idaho,Female,,Bachelor degree,White,,Suburban community,,24,Democratic party,,32103
4/19/18 16:41,4/19/18 16:46,IP Address,100,307,TRUE,4/19/18 16:46,R_23UhlXwi1V02NhU,anonymous,EN,"I consent, begin the study",ABBSQHJ1Y6FRX,9010,,,,,,,,,,4,6.1,7.1,nope,Massachussetts,Female,,Bachelor degree,White,,Suburban community,,55,Democratic party,,7522815
4/19/18 17:33,4/19/18 17:35,IP Address,100,121,TRUE,4/19/18 17:35,R_4V34ysmQVBhE3N7,anonymous,EN,"I consent, begin the study",AX4QV62HBKJ34,9010,,,,,,,,,,4,5,4,,MA,Male,,Graduate degree,White,,City or urban community,,54,Democratic party,,4972672
4/19/18 18:41,4/19/18 18:43,IP Address,100,136,TRUE,4/19/18 18:43,R_1Ed1cYROiqaTgak,anonymous,EN,"I consent, begin the study",A3AJX33U1PQENS,9010,,,,,,,,,,4,3,8.3,,Nebraska,Female,,Some college but no degree,White,,Rural community,,46,Democratic party,,9775022
4/19/18 19:29,4/19/18 19:31,IP Address,100,124,TRUE,4/19/18 19:31,R_PvuCL5g6GA8G4h3,anonymous,EN,"I consent, begin the study",AGTZTI73KM7C7,9010,,,,,,,,,,4,7,7,,ca,Female,,Associate degree,"Asian,Asian-American",,Suburban community,,50,Democratic party,,4571849
4/19/18 22:56,4/19/18 23:00,IP Address,100,256,TRUE,4/19/18 23:00,R_20VBBLQ8YjPV4bm,anonymous,EN,"I consent, begin the study",A3NKX41XGQMTHE,9010,,,,,,,,,,4,6.1,4.1,No,MN,Female,,Bachelor degree,White,,Suburban community,,23,Republican Party,,208223
4/20/18 9:03,4/20/18 9:08,IP Address,100,341,TRUE,4/20/18 9:08,R_33pVjFmD2NRyfUK,anonymous,EN,"I consent, begin the study",A2HV2FZ79EF96E,9010,,,,,,,,,,4,6,5,,Virginia,Female,,Graduate degree,Black or African-American,,Suburban community,,63,Democratic party,,884017
4/20/18 9:28,4/20/18 9:30,IP Address,100,101,TRUE,4/20/18 9:30,R_7WzI0MOTp9JZM8F,anonymous,EN,"I consent, begin the study",AVDXKPOHZB55B,9010,,,,,,,,,,4,5.2,9,,NH,Female,,Graduate degree,White,,City or urban community,,31,Republican Party,,6782158
4/20/18 10:57,4/20/18 10:58,IP Address,100,53,TRUE,4/20/18 10:58,R_1lyp8kNvQRbn9IY,anonymous,EN,"I consent, begin the study",AJE8ER94166G2,9010,,,,,,,,,,4,5.7,2.8,,Ma,Male,,Some college but no degree,White,,City or urban community,,29,Independent,,3680682
4/19/18 23:01,4/19/18 23:06,IP Address,100,282,TRUE,4/19/18 23:06,R_1DMVrwCha3ViSQX,anonymous,EN,"I consent, begin the study",AOHLJ70JAIZTB,9010,,,,,,,,,,4.2,4,7,,arizona,Female,,Bachelor degree,White,,Suburban community,,32,Democratic party,,5371511
4/21/18 7:13,4/21/18 7:15,IP Address,100,130,TRUE,4/21/18 7:15,R_73pU9aWwoXAwZzj,anonymous,EN,"I consent, begin the study",AWK4E3IB6SWEE,9010,,,,,,,,,,4.2,8.1,8.1,,Michigan,Female,,Some college but no degree,White,,City or urban community,,39,Democratic party,,9561398
4/19/18 18:21,4/19/18 18:28,IP Address,100,449,TRUE,4/19/18 18:28,R_2UWNcNtY0dxvfkq,anonymous,EN,"I consent, begin the study",A393L311L9PRMY,9010,,,,,,,,,,4.3,9,6.2,none,florida,Female,,Associate degree,Black or African-American,,City or urban community,,40,Republican Party,,425269
4/20/18 11:10,4/20/18 11:12,IP Address,100,90,TRUE,4/20/18 11:12,R_1hF4ex4UIiRzsqZ,anonymous,EN,"I consent, begin the study",A352QLA6AIP5J2,9010,,,,,,,,,,4.3,6.5,5.2,none,texas,Male,,Bachelor degree,Black or African-American,,City or urban community,,47,Democratic party,,4146759
4/19/18 14:49,4/19/18 14:50,IP Address,100,104,TRUE,4/19/18 14:50,R_2xQrvZowFBGlqep,anonymous,EN,"I consent, begin the study",A2FFRPHNH5OKPM,9010,,,,,,,,,,4.4,5.6,5.2,,oregon,Female,,Some college but no degree,White,,Rural community,,25,Independent,,6824371
4/20/18 11:47,4/20/18 11:49,IP Address,100,113,TRUE,4/20/18 11:49,R_2Cg4s8wN47Pn126,anonymous,EN,"I consent, begin the study",A3IN1OIDSYNM86,9010,,,,,,,,,,4.4,6.7,6.3,nope,Georgia,Female,,Graduate degree,Asian,,Suburban community,,37,Democratic party,,2214835
4/20/18 14:17,4/20/18 14:18,IP Address,100,59,TRUE,4/20/18 14:18,R_3iUY8ovzfDDQ5pH,anonymous,EN,"I consent, begin the study",A23XKKMJYMEMU8,9010,,,,,,,,,,4.4,8.8,4.8,none,PA,Female,,Some college but no degree,White,,Rural community,,34,Republican Party,,5564565
4/19/18 17:36,4/19/18 17:58,IP Address,100,1293,TRUE,4/19/18 17:58,R_1Dpr8Jwwy4UuDou,anonymous,EN,"I consent, begin the study",A1KA64FR47O9FS,9010,,,,,,,,,,4.5,2.5,9,Nothing,Michigan,Male,,Some college but no degree,White,,Suburban community,,31,Independent,,8230768
4/20/18 19:07,4/20/18 19:10,IP Address,100,198,TRUE,4/20/18 19:10,R_2bHSzvXZ8VgyTAS,anonymous,EN,"I consent, begin the study",A19Y8QDS9ABVD4,9010,,,,,,,,,,4.5,6.7,5.7,None.,Illinois,Male,,Bachelor degree,White,,Suburban community,,32,Independent,,5823388
4/20/18 19:58,4/20/18 20:02,IP Address,100,228,TRUE,4/20/18 20:02,R_12xMZOBiGUTBtjY,anonymous,EN,"I consent, begin the study",A2528TDZXTVITJ,9010,,,,,,,,,,4.5,1,3.9,,Va,Female,,Some college but no degree,Asian,,City or urban community,,34,Independent,,9467890
4/20/18 21:33,4/20/18 21:35,IP Address,100,144,TRUE,4/20/18 21:35,R_29cvljbnjfsrQ6y,anonymous,EN,"I consent, begin the study",A2QK2RZ14XQWQJ,9010,,,,,,,,,,4.5,2.4,9,,PA,Female,,Bachelor degree,Asian-American,,City or urban community,,23,Democratic party,,5116669
4/19/18 14:29,4/19/18 14:32,IP Address,100,211,TRUE,4/19/18 14:32,R_1Q9gcX8jBvekVuJ,anonymous,EN,"I consent, begin the study",A25BN2985IPLS6,9010,,,,,,,,,,4.6,2,8.2,,IA,Male,,Graduate degree,White,,City or urban community,,48,Republican Party,,2351532
4/20/18 9:08,4/20/18 9:10,IP Address,100,112,TRUE,4/20/18 9:10,R_2yq32V5ritGzqaZ,anonymous,EN,"I consent, begin the study",A22I5RTLJTY3JZ,9010,,,,,,,,,,4.7,2.6,7.3,,North Carolina,Male,,Bachelor degree,White,,Suburban community,,24,Independent,,4764537
4/20/18 13:24,4/20/18 13:26,IP Address,100,145,TRUE,4/20/18 13:26,R_22XIQIQtyToBQ6k,anonymous,EN,"I consent, begin the study",A16J7MOHPL2ACV,9010,,,,,,,,,,4.8,1,9,No,North Carolina,Male,,Some college but no degree,Black or African-American,,Suburban community,,44,Democratic party,,6571482
4/19/18 17:56,4/19/18 17:57,IP Address,100,91,TRUE,4/19/18 17:57,R_2dYAjVmH2iBhhfv,anonymous,EN,"I consent, begin the study",A31VW44MXV7PP5,9010,,,,,,,,,,5,3,9,,Colorado,Male,,Bachelor degree,Asian,,Suburban community,,31,Independent,,2711192
4/20/18 4:04,4/20/18 4:07,IP Address,100,153,TRUE,4/20/18 4:07,R_3GBwfoIMVRMF2r7,anonymous,EN,"I consent, begin the study",AY3F34TW7MCBH,9010,,,,,,,,,,5,3.7,1,na,michigan,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,40,"Other (please specify):,Independent",middle of road,1293397
4/20/18 9:26,4/20/18 9:28,IP Address,100,102,TRUE,4/20/18 9:28,R_0pOwioY4ZfwP9qF,anonymous,EN,"I consent, begin the study",A1SE2C1JHIBIMZ,9010,,,,,,,,,,5,9,1,kind of confusing,AR,Female,,Some college but no degree,White,,Rural community,,41,Republican Party,,7542842
4/20/18 10:42,4/20/18 10:45,IP Address,100,152,TRUE,4/20/18 10:45,R_bPklPBPLn8kBBTz,anonymous,EN,"I consent, begin the study",AOSO1D81K0ET0,9010,,,,,,,,,,5,1,9,Everything clear and my answers are exactly what I believe,FL,Male,,Some college but no degree,White,,Suburban community,,64,Independent,,1668747
4/20/18 14:57,4/20/18 15:01,IP Address,100,231,TRUE,4/20/18 15:01,R_ulUD1wxQ3JwlvXz,anonymous,EN,"I consent, begin the study",AJVZEONGPDAEV,9010,,,,,,,,,,5,4.3,8,Hope you have a successful groovy day.,TX,Female,,Some college but no degree,White,,City or urban community,,53,Republican Party,,3539034
4/20/18 21:17,4/20/18 21:19,IP Address,100,108,TRUE,4/20/18 21:19,R_3m2Y9oxGXC273B7,anonymous,EN,"I consent, begin the study",A3N5RLYH05PY8L,9010,,,,,,,,,,5,8,6,no,Oklahoma,Female,,Some college but no degree,White,,Rural community,,43,Republican Party,,1528061
4/21/18 9:24,4/21/18 9:26,IP Address,100,131,TRUE,4/21/18 9:26,R_28AP0lNnYSYMvg8,anonymous,EN,"I consent, begin the study",A22N5ONOWPNZGB,9010,,,,,,,,,,5,7,8,,Kansas,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,35,Democratic party,,6859384
4/21/18 13:57,4/21/18 13:58,IP Address,100,103,TRUE,4/21/18 13:58,R_2c7N4TP7fM4sQFU,anonymous,EN,"I consent, begin the study",A3E159NSD6WYR5,9010,,,,,,,,,,5,3,8,,Texas,Male,,Bachelor degree,White,,Suburban community,,46,Democratic party,,9940777
4/19/18 14:09,4/19/18 14:10,IP Address,100,46,TRUE,4/19/18 14:10,R_BKdsEyMwEli9i3D,anonymous,EN,"I consent, begin the study",A1HIQZEC2ER7GS,9010,,,,,,,,,,5.1,5.1,5.1,,CA,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,City or urban community,,29,Democratic party,,5184218
4/19/18 14:49,4/19/18 14:52,IP Address,100,202,TRUE,4/19/18 14:52,R_3Ia94v7qrmveuRi,anonymous,EN,"I consent, begin the study",AT9CVEMRRTDBK,9010,,,,,,,,,,5.1,4.9,2.9,,Georgia ,Female,,Bachelor degree,White,,Suburban community,,25,Republican Party,,9757272
4/19/18 15:13,4/19/18 15:14,IP Address,100,37,TRUE,4/19/18 15:14,R_27lqRBq8VVX7khA,anonymous,EN,"I consent, begin the study",A2NJAHKIJQXPCI,9010,,,,,,,,,,5.1,5.1,5.1,,ca,Male,,Some college but no degree,White,,City or urban community,,22,Democratic party,,490375
4/19/18 16:23,4/19/18 16:26,IP Address,100,126,TRUE,4/19/18 16:26,R_22EXn2U3DjDFu0d,anonymous,EN,"I consent, begin the study",AFTX47T07GSFQ,9010,,,,,,,,,,5.1,1,3.9,na,arkansas,Male,,Some college but no degree,Black or African-American,,City or urban community,,43,Independent,,3783235
4/19/18 18:06,4/19/18 18:07,IP Address,100,40,TRUE,4/19/18 18:07,R_3r05hZ5YWpNNPrm,anonymous,EN,"I consent, begin the study",A1TE2HRRL0B2LL,9010,,,,,,,,,,5.1,6.3,3.5,,ky,Female,,Graduate degree,White,,Rural community,,25,Republican Party,,2151069
4/19/18 18:08,4/19/18 18:10,IP Address,100,116,TRUE,4/19/18 18:10,R_27kSgwEDfp8l9n0,anonymous,EN,"I consent, begin the study",A1A6UVH1CCP8CD,9010,,,,,,,,,,5.1,8.5,3.8,,CA,Female,,Less than high school degree,"Spanish, Hispanic, or Latino",,Suburban community,,28,Independent,,1336173
4/19/18 18:36,4/19/18 18:38,IP Address,100,160,TRUE,4/19/18 18:38,R_1QfP6WuVzEeWRhX,anonymous,EN,"I consent, begin the study",A2DRDHJOX41A8O,9010,,,,,,,,,,5.1,9,5.1,Thank you for the opportunity to answer. ,PA,Female,,Bachelor degree,White,,City or urban community,,53,Democratic party,,2030809
4/19/18 19:47,4/19/18 19:51,IP Address,100,204,TRUE,4/19/18 19:51,R_1jIX2C8d2I6GI1w,anonymous,EN,"I consent, begin the study",A09354962P34U7ILOPYKP•ÄÉ,9010,,,,,,,,,,5.1,6.8,5,n/a,New York State,Male,,Graduate degree,White,,Suburban community,,48,Independent,,7964710
4/19/18 19:50,4/19/18 19:52,IP Address,100,105,TRUE,4/19/18 19:52,R_3L84iCDmX8DxbR0,anonymous,EN,"I consent, begin the study",A3RUUCI6HGJKNW,9010,,,,,,,,,,5.1,9,5.1,,Ohio,Female,,Bachelor degree,Black or African-American,,Suburban community,,41,Democratic party,,4490746
4/20/18 9:23,4/20/18 9:24,IP Address,100,97,TRUE,4/20/18 9:24,R_2QX9iWFnvV6MND5,anonymous,EN,"I consent, begin the study",A1QSUIQRZFQ85E,9010,,,,,,,,,,5.1,8,6,,Virginia,Male,,Graduate degree,"Spanish, Hispanic, or Latino",,Suburban community,,42,Democratic party,,6110546
4/20/18 9:43,4/20/18 9:45,IP Address,100,77,TRUE,4/20/18 9:45,R_2XiHjKCHavKT67x,anonymous,EN,"I consent, begin the study",A1036BH0RBAF1O,9010,,,,,,,,,,5.1,4.8,8,,texas,Male,,Bachelor degree,White,,Suburban community,,24,Democratic party,,1915397
4/20/18 11:58,4/20/18 12:01,IP Address,100,192,TRUE,4/20/18 12:01,R_2YtwkRAdabveLUW,anonymous,EN,"I consent, begin the study",A168QBUOKNFWWK,9010,,,,,,,,,,5.1,9,2.8,interesting!,alabama,Female,,Associate degree,White,,Suburban community,,41,Republican Party,,403492
4/20/18 22:27,4/20/18 22:29,IP Address,100,96,TRUE,4/20/18 22:29,R_eVZN3WMEtbPkomZ,anonymous,EN,"I consent, begin the study",A3H0TLQC53H5MB,9010,,,,,,,,,,5.1,3.4,5.4,,Florida ,Male,,Bachelor degree,Asian,,City or urban community,,27,Democratic party,,2191963
4/19/18 14:08,4/19/18 14:10,IP Address,100,114,TRUE,4/19/18 14:10,R_1gOXisuOWx3b5vP,anonymous,EN,"I consent, begin the study",A16G5NXTYXCZHX,9010,,,,,,,,,,5.4,5.1,4.7,,ut,Female,,Less than high school degree,White,,City or urban community,,28,Libertarian Party,,5620513
4/20/18 0:35,4/20/18 0:38,IP Address,100,189,TRUE,4/20/18 0:38,R_1myLbrGzikhGY8j,anonymous,EN,"I consent, begin the study",A2E43GBTZKD8IF,9010,,,,,,,,,,5.5,7.7,4.8,no,oregon,Male,,Associate degree,White,,Suburban community,,62,Democratic party,,8506440
4/19/18 15:07,4/19/18 15:10,IP Address,100,183,TRUE,4/19/18 15:10,R_20Vzr82kqWl7iyJ,anonymous,EN,"I consent, begin the study",A3D8ZG1VV5F035,9010,,,,,,,,,,5.6,3.7,8.5,,Pennsylvania,Female,,Bachelor degree,White,,Suburban community,,53,Democratic party,,8030797
4/19/18 15:12,4/19/18 15:16,IP Address,100,232,TRUE,4/19/18 15:16,R_3CUySCiCfRColi5,anonymous,EN,"I consent, begin the study",A1BMZUNL98C5GL,9010,,,,,,,,,,5.6,7.9,9,,IL,Female,,Bachelor degree,White,,Rural community,,25,Republican Party,,7147300
4/19/18 16:49,4/19/18 16:52,IP Address,100,135,TRUE,4/19/18 16:52,R_3DbSzY3uaAN1wJn,anonymous,EN,"I consent, begin the study",A3481D53L3VP7Y,9010,,,,,,,,,,5.6,3.9,5.7,no,california,Male,,Associate degree,White,,City or urban community,,25,Independent,,5733537
4/19/18 14:05,4/19/18 14:06,IP Address,100,78,TRUE,4/19/18 14:06,R_0P1fDhp4NXfZtsZ,anonymous,EN,"I consent, begin the study",A2VLSGCP7N0LVY,9010,,,,,,,,,,5.8,3.5,6.2,No,Ga,Female,,Bachelor degree,White,,Suburban community,,29,Democratic party,,5350028
4/19/18 14:10,4/19/18 14:13,IP Address,100,141,TRUE,4/19/18 14:13,R_1mrfz78xUibCSzF,anonymous,EN,"I consent, begin the study",A383U9YJIBG4IA,9010,,,,,,,,,,5.8,5.1,5.3,,LA,Male,,Associate degree,White,,City or urban community,,28,"Democratic party,Republican Party",,3083433
4/19/18 19:25,4/19/18 19:26,IP Address,100,93,TRUE,4/19/18 19:26,R_3qF4Lg0LO3aapkn,anonymous,EN,"I consent, begin the study",A2P0UKN1U3LHMO,9010,,,,,,,,,,5.8,6.1,4.1,,Ohio,Female,,Graduate degree,Other (please specify):,Mixed,Rural community,,35,Independent,,8305212
4/20/18 5:36,4/20/18 5:39,IP Address,100,167,TRUE,4/20/18 5:39,R_28ZiSZ4at8N2zOh,anonymous,EN,"I consent, begin the study",A20Q6LGMUJLJDG,9010,,,,,,,,,,5.9,7.1,7.4,VERY NICE,TEXAS,Female,,Bachelor degree,Asian-American,,City or urban community,,46,Democratic party,,9494956
4/20/18 10:06,4/20/18 10:08,IP Address,100,157,TRUE,4/20/18 10:08,R_12ywfnySR8iuJQI,anonymous,EN,"I consent, begin the study",A3FPPZWMQOANR4,9010,,,,,,,,,,5.9,9,6.8,No,pa,Female,,Some college but no degree,Black or African-American,,"City or urban community,Suburban community",,41,Democratic party,,8984995
4/19/18 14:12,4/19/18 14:13,IP Address,100,73,TRUE,4/19/18 14:13,R_xFtccP0nI8QDzlT,anonymous,EN,"I consent, begin the study",A2OWB1RTZD98ZO,9010,,,,,,,,,,6,2.9,8,,Missouri,Male,,Some college but no degree,White,,Rural community,,20,Republican Party,,7779831
4/19/18 14:16,4/19/18 14:22,IP Address,100,321,TRUE,4/19/18 14:22,R_1MPVzf8VH6fI4w0,anonymous,EN,"I consent, begin the study",A3KWUZZAFEFVSD,9010,,,,,,,,,,6,2,9,,Illinois,Female,,Graduate degree,White,,Suburban community,,42,Democratic party,,8444810
4/19/18 17:08,4/19/18 17:09,IP Address,100,72,TRUE,4/19/18 17:09,R_27xNVjKGpxbsTaZ,anonymous,EN,"I consent, begin the study",A36TPMXQAZEVN2,9010,,,,,,,,,,6,4.1,7.1,No,Califonia,Male,,Some college but no degree,White,,City or urban community,,20,Democratic party,,9744394
4/19/18 18:25,4/19/18 18:27,IP Address,100,98,TRUE,4/19/18 18:27,R_2R9WlPdq1Du1cjw,anonymous,EN,"I consent, begin the study",A1WYHCIELWYM4R,9010,,,,,,,,,,6,8,6,,CA,Female,,Bachelor degree,Asian,,City or urban community,,28,Independent,,1636154
4/19/18 18:26,4/19/18 18:34,IP Address,100,493,TRUE,4/19/18 18:34,R_Djh6cISU8WogKEV,anonymous,EN,"I consent, begin the study",A2GTBBZA2M82NR,9010,,,,,,,,,,6,7,8,no,Michigan,Male,,Some college but no degree,White,,City or urban community,,36,Independent,,9929809
4/19/18 18:38,4/19/18 18:40,IP Address,100,64,TRUE,4/19/18 18:40,R_1ImFKc6ZQ9VZRVK,anonymous,EN,"I consent, begin the study",A2LEY4X3LD8G26,9010,,,,,,,,,,6,3.4,9,none,new york,Male,,Bachelor degree,White,,Rural community,,31,Republican Party,,9555620
4/20/18 10:08,4/20/18 10:10,IP Address,100,100,TRUE,4/20/18 10:10,R_3q8s3aRZ7EYlqn2,anonymous,EN,"I consent, begin the study",A156OTUHXUUXBX,9010,,,,,,,,,,6,3.9,6.2,None,CA,Male,,Bachelor degree,White,,Suburban community,,46,Republican Party,,4979937
4/20/18 14:36,4/20/18 14:39,IP Address,100,222,TRUE,4/20/18 14:39,R_3lrZj5UmL5xsHxo,anonymous,EN,"I consent, begin the study",A1ADKXTLFHIM7X,9010,,,,,,,,,,6,7,6,,washington,Female,,Some college but no degree,White,,City or urban community,,18,Democratic party,,2963622
4/21/18 8:43,4/21/18 8:45,IP Address,100,109,TRUE,4/21/18 8:45,R_scf1zHwbvhopfdD,anonymous,EN,"I consent, begin the study",A2DSJGD51PERB6,9010,,,,,,,,,,6,7.2,5.7,,texas,Female,,Bachelor degree,Black or African-American,,Suburban community,,43,Independent,,4108474
4/21/18 10:56,4/21/18 10:58,IP Address,100,131,TRUE,4/21/18 10:58,R_1qaFflSBz2Yi4xC,anonymous,EN,"I consent, begin the study",A12JKSH2NE5W9N,9010,,,,,,,,,,6,2.1,8,nope,Texas,Male,,Some college but no degree,White,,Suburban community,,42,Republican Party,,3523483
4/19/18 14:17,4/19/18 14:20,IP Address,100,150,TRUE,4/19/18 14:20,R_2ZJEcbGN4QNJbqY,anonymous,EN,"I consent, begin the study",A1ZGEBMMQVB4W3,9010,,,,,,,,,,6.1,7.6,3,,washington,Male,,Some college but no degree,White,,Rural community,,36,Republican Party,,2339349
4/19/18 14:23,4/19/18 14:25,IP Address,100,127,TRUE,4/19/18 14:25,R_PtelTTPUom2564p,anonymous,EN,"I consent, begin the study",A2UKI71USCWOW0,9010,,,,,,,,,,6.1,6.1,6.1,None,Utah,Male,,Bachelor degree,White,,Suburban community,,26,Democratic party,,1377860
4/19/18 16:00,4/19/18 16:01,IP Address,100,44,TRUE,4/19/18 16:01,R_3O0VBDb6FRmHwNs,anonymous,EN,"I consent, begin the study",AY4B7SUM68J3G,9010,,,,,,,,,,6.1,6,6,I enjoyed taking this survey.,Illinois,Male,,Bachelor degree,White,,Rural community,,35,Independent,,6721605
4/19/18 17:09,4/19/18 17:11,IP Address,100,131,TRUE,4/19/18 17:11,R_1LThWjtXILmmYzC,anonymous,EN,"I consent, begin the study",ATGD9YT82E25,9010,,,,,,,,,,6.1,4.6,9,,Minnesota,Male,,Bachelor degree,White,,Suburban community,,26,Democratic party,,9752069
4/20/18 9:22,4/20/18 9:24,IP Address,100,112,TRUE,4/20/18 9:24,R_UQ5Rgt5VfGhYgF3,anonymous,EN,"I consent, begin the study",A1TM5TYL7AI19V,9010,,,,,,,,,,6.1,5.2,7.3,,Nebraska,Male,,Bachelor degree,White,,Rural community,,26,Democratic party,,4943021
4/19/18 22:22,4/19/18 22:24,IP Address,100,100,TRUE,4/19/18 22:24,R_1OHyaH1TIzgeNbB,anonymous,EN,"I consent, begin the study",A1KKGUUNKT870M,9010,,,,,,,,,,6.2,6.2,4.4,no,tx,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,41,Democratic party,,3202133
4/21/18 10:12,4/21/18 10:17,IP Address,100,300,TRUE,4/21/18 10:17,R_25u1uG3DcoAWDAE,anonymous,EN,"I consent, begin the study",A2ECGG10Z0D22J,9010,,,,,,,,,,6.2,7,6,if the individual loan rate stays the same then questions 2 and 3 would be highly unfair. Probably should specify it individual repayment changes for the last two questions,tennessee,Male,,Some college but no degree,White,,Rural community,,39,Independent,,1124641
4/19/18 15:35,4/19/18 15:37,IP Address,100,106,TRUE,4/19/18 15:37,R_uxMOPmBB8irDkXf,anonymous,EN,"I consent, begin the study",A1YFVXP4A1CXSF,9010,,,,,,,,,,6.3,3.2,1.9,,nv,Female,,Some college but no degree,White,,City or urban community,,36,Libertarian Party,,754865
4/21/18 4:56,4/21/18 4:58,IP Address,100,149,TRUE,4/21/18 4:58,R_Qb0yQYtuHFFeptT,anonymous,EN,"I consent, begin the study",A16KCYWNI9AA80,9010,,,,,,,,,,6.3,7.9,6.9,i understood everything,illinois,Male,,Associate degree,White,,Suburban community,,26,Republican Party,,356908
4/21/18 11:54,4/21/18 11:56,IP Address,100,127,TRUE,4/21/18 11:56,R_ZDfI0DpctJfFgk1,anonymous,EN,"I consent, begin the study",A2XNY8KR38QWNO,9010,,,,,,,,,,6.3,2.9,9,no,Ohio,Male,,Some college but no degree,White,,Suburban community,,47,Democratic party,,2828452
4/21/18 14:23,4/21/18 14:24,IP Address,100,84,TRUE,4/21/18 14:24,R_3OkWKYoaQPX1W56,anonymous,EN,"I consent, begin the study",A26DY8UNIKG7F2,9010,,,,,,,,,,6.3,7.3,7.7,,California,Male,,Bachelor degree,"Spanish, Hispanic, or Latino",,City or urban community,,22,Independent,,9653929
4/19/18 21:25,4/19/18 21:27,IP Address,100,128,TRUE,4/19/18 21:27,R_1LHSQwmvyN5NyZQ,anonymous,EN,"I consent, begin the study",A16LBHZN21K4W2,9010,,,,,,,,,,6.4,4,8,,ND,Female,,Bachelor degree,White,,Rural community,,25,Democratic party,,5918602
4/20/18 1:06,4/20/18 1:08,IP Address,100,92,TRUE,4/20/18 1:08,R_2azztyf4pQ7TY9N,anonymous,EN,"I consent, begin the study",A2OBHO79B6QFVW,9010,,,,,,,,,,6.4,8,7.9,EVERYTHING IS CLEAR,MISSOURI,Female,,Bachelor degree,White,,Suburban community,,30,Independent,,2534092
4/20/18 22:42,4/20/18 22:44,IP Address,100,90,TRUE,4/20/18 22:44,R_2zGESVzF0Xu5N36,anonymous,EN,"I consent, begin the study",94IYIYCE9,9010,,,,,,,,,,6.4,2,8,,New York,Female,,Graduate degree,Asian,,City or urban community,,30,Democratic party,,6943068
4/19/18 14:03,4/19/18 14:04,IP Address,100,54,TRUE,4/19/18 14:04,R_1pYAbgEgpfavzxJ,anonymous,EN,"I consent, begin the study",APGX2WZ59OWDN,9010,,,,,,,,,,6.5,7.2,7.8,,MI,Female,,Bachelor degree,White,,City or urban community,,24,Democratic party,,1800875
4/20/18 9:18,4/20/18 9:20,IP Address,100,111,TRUE,4/20/18 9:20,R_1gRsLT9wIEwzXW0,anonymous,EN,"I consent, begin the study",A3IHE6WRRQJSBS,9010,,,,,,,,,,6.5,2.1,8.6,No,Florida,Female,,Associate degree,"Spanish, Hispanic, or Latino",,City or urban community,,20,Democratic party,,6333561
4/20/18 9:30,4/20/18 9:32,IP Address,100,144,TRUE,4/20/18 9:32,R_3hiqJ8Y2NHnAWa1,anonymous,EN,"I consent, begin the study",A3QJJR5Y3XE92N,9010,,,,,,,,,,6.5,3,8.8,no,ca,Male,,Graduate degree,White,,Suburban community,,37,Democratic party,,736623
4/20/18 20:07,4/20/18 20:08,IP Address,100,50,TRUE,4/20/18 20:08,R_3OeHl7VOsgm24zD,anonymous,EN,"I consent, begin the study",A123KWRQA4CZDI,9010,,,,,,,,,,6.5,8.3,6.6,,CA,Male,,Bachelor degree,White,,City or urban community,,28,Democratic party,,7598623
4/20/18 9:08,4/20/18 9:09,IP Address,100,77,TRUE,4/20/18 9:09,R_cCvl8ZfZMQx365r,anonymous,EN,"I consent, begin the study",A31U0DJO94T2FD,9010,,,,,,,,,,6.6,3.6,7.7,,NY,Male,,Bachelor degree,White,,Suburban community,,41,Democratic party,,3559689
4/20/18 10:33,4/20/18 10:34,IP Address,100,111,TRUE,4/20/18 10:34,R_3iQLHxdhtRWdYpT,anonymous,ZH-S,"I consent, begin the study",A1LL9TE7T53Y1P,9010,,,,,,,,,,6.6,4.5,5.7,,CA,Female,,Bachelor degree,Asian,,Suburban community,,24,Republican Party,,6051291
4/20/18 14:12,4/20/18 14:13,IP Address,100,46,TRUE,4/20/18 14:13,R_DucFpbJRkPDfPHj,anonymous,EN,"I consent, begin the study",A1V5HNZ8844UDI,9010,,,,,,,,,,6.7,6.3,6.7,,Illinois,Male,,Bachelor degree,White,,City or urban community,,,Democratic party,,6785796
4/20/18 19:38,4/20/18 19:40,IP Address,100,122,TRUE,4/20/18 19:40,R_yrmwZk2IAM15tRL,anonymous,EN,"I consent, begin the study",ABCBQQ0R4OWNM,9010,,,,,,,,,,6.7,7.2,1,,Florida,Female,,Bachelor degree,White,,Suburban community,,40,Democratic party,,9516545
4/20/18 14:05,4/20/18 14:07,IP Address,100,102,TRUE,4/20/18 14:07,R_BsHsEhTdBryS3ap,anonymous,EN,"I consent, begin the study",ATZMH6C3MML6C,9010,,,,,,,,,,6.9,5,9,no,Texas,Female,,Bachelor degree,White,,Suburban community,,35,Libertarian Party,,5936531
4/19/18 15:01,4/19/18 15:04,IP Address,100,186,TRUE,4/19/18 15:04,R_1GxfVbXAnYr2fdi,anonymous,EN,"I consent, begin the study",A1POWH4GN6WN22,9010,,,,,,,,,,7,7,8.5,,Pennsylvania,Female,,Less than high school degree,"Spanish, Hispanic, or Latino",,Suburban community,,23,Independent,,5586893
4/19/18 15:51,4/19/18 15:54,IP Address,100,214,TRUE,4/19/18 15:54,R_3fOu7suE6rJRFlN,anonymous,EN,"I consent, begin the study",AB6C7RS4ECDQZ,9010,,,,,,,,,,7,1,1,,Arkansas,Male,,Associate degree,White,,Suburban community,,69,Independent,,8969799
4/19/18 17:11,4/19/18 17:13,IP Address,100,96,TRUE,4/19/18 17:13,R_2uD6fEmPICQ6qtm,anonymous,EN,"I consent, begin the study",A1VTSM9X8C3X34,9010,,,,,,,,,,7,3,9,,Texas,Female,,Bachelor degree,White,,Rural community,,47,Republican Party,,476260
4/19/18 18:30,4/19/18 18:32,IP Address,100,93,TRUE,4/19/18 18:32,R_26hZMSbLwumjpIP,anonymous,EN,"I consent, begin the study",AHHWHXTDSLNRF,9010,,,,,,,,,,7,8,6,,NY,Female,,Associate degree,White,,Suburban community,,42,Democratic party,,8144698
4/19/18 18:42,4/19/18 18:45,IP Address,100,190,TRUE,4/19/18 18:45,R_3Rqqo9RYwUpVF0x,anonymous,EN,"I consent, begin the study",AFBZBE852FMMC,9010,,,,,,,,,,7,6.2,7.9,,Texas,Female,,Some college but no degree,White,,Rural community,,19,"Democratic party,Independent",,3008551
4/19/18 20:02,4/19/18 20:04,IP Address,100,130,TRUE,4/19/18 20:04,R_2cupzEb3yMtIcXn,anonymous,EN,"I consent, begin the study",A2A2MYM1YSTAM8,9010,,,,,,,,,,7,4,4.4,,Virginia,Female,,Some college but no degree,White,,Suburban community,,32,Independent,,4626185
4/19/18 20:40,4/19/18 20:44,IP Address,100,214,TRUE,4/19/18 20:44,R_1JEcSiGRZJRii3M,anonymous,EN,"I consent, begin the study",A1C4HXGVJFHZHB,9010,,,,,,,,,,7,9,7,none,Florida,Male,,Some college but no degree,White,,City or urban community,,32,Republican Party,,9837294
4/19/18 21:55,4/19/18 21:57,IP Address,100,112,TRUE,4/19/18 21:57,R_3F5vp5uhGuevtW6,anonymous,EN,"I consent, begin the study",A29HDBGSELFSUY,9010,,,,,,,,,,7,4,8,,texas,Male,,Some college but no degree,White,,Suburban community,,35,Republican Party,,656894
4/19/18 21:44,4/19/18 22:04,IP Address,100,1213,TRUE,4/19/18 22:04,R_2txHqSlxa3KHsX6,anonymous,EN,"I consent, begin the study",A2LSRC2KZUEFGR,9010,,,,,,,,,,7,8.3,3.1,was the repayment rate per credit or race?,Ga,Female,,Bachelor degree,Black or African-American,,Suburban community,,40,Democratic party,,6963782
4/20/18 2:20,4/20/18 2:21,IP Address,100,97,TRUE,4/20/18 2:21,R_2BfdJjY7BNf0hlU,anonymous,EN,"I consent, begin the study",A1EOD8P9WGSGFH,9010,,,,,,,,,,7,7.4,6.9,yes,us,Male,,Bachelor degree,White,,City or urban community,,30,Democratic party,,804244
4/20/18 5:48,4/20/18 5:49,IP Address,100,91,TRUE,4/20/18 5:49,R_Wvbuh9bDw44yS5z,anonymous,EN,"I consent, begin the study",A30K7FGF6WIQH6,9010,,,,,,,,,,7,2.8,9,,Pennsylvania,Male,,Bachelor degree,White,,Suburban community,,27,Republican Party,,1648229
4/20/18 9:22,4/20/18 9:25,IP Address,100,218,TRUE,4/20/18 9:25,R_2EbJFj7iINXTrQt,anonymous,EN,"I consent, begin the study",A2DHFZAZ66A5OR,9010,,,,,,,,,,7,9,9,,California,Male,,Some college but no degree,White,,Rural community,,57,Republican Party,,5385926
4/20/18 10:04,4/20/18 10:07,IP Address,100,134,TRUE,4/20/18 10:07,R_2wi7K8NjaFSOiCv,anonymous,EN,"I consent, begin the study",A3RBA581BHJDR8,9010,,,,,,,,,,7,2.9,8.2,,Wisconsin,Female,,Graduate degree,White,,City or urban community,,31,Democratic party,,6114449
4/20/18 19:31,4/20/18 19:33,IP Address,100,153,TRUE,4/20/18 19:33,R_UKjbHrb4u6nLSQV,anonymous,EN,"I consent, begin the study",A16NE04XBFZ6TE,9010,,,,,,,,,,7,4,9,good job,CO,Female,,Some college but no degree,White,,Rural community,,32,Independent,,5846184
4/20/18 22:06,4/20/18 22:08,IP Address,100,149,TRUE,4/20/18 22:08,R_3eryjvE8bHHYxCG,anonymous,EN,"I consent, begin the study",A20GAHSPD6JC3Q,9010,,,,,,,,,,7,4,9,,Texas,Male,,Graduate degree,Asian,,City or urban community,,34,"Democratic party,Independent",,916905
4/21/18 0:48,4/21/18 0:50,IP Address,100,107,TRUE,4/21/18 0:50,R_1oA3nPT893Wflh3,anonymous,EN,"I consent, begin the study",A3RQJM16UBTZKK,9010,,,,,,,,,,7,1,8.6,,Massachusetts ,Male,,Associate degree,White,,City or urban community,,33,Democratic party,,2662854
4/21/18 9:10,4/21/18 9:13,IP Address,100,143,TRUE,4/21/18 9:13,R_AHcWbu4NzoJO4o1,anonymous,EN,"I consent, begin the study",A2HKRRR7WGB16A,9010,,,,,,,,,,7,4,6,,CA,Female,,Some college but no degree,White,,City or urban community,,20,Independent,,569003
4/19/18 18:57,4/19/18 18:59,IP Address,100,99,TRUE,4/19/18 18:59,R_3mlep7j02S1VNNt,anonymous,EN,"I consent, begin the study",A1FLEFIVFT809G,9010,,,,,,,,,,7.1,2.9,9,all was clear!,georgia,Female,,Bachelor degree,White,,Suburban community,,31,Republican Party,,5015665
4/19/18 19:33,4/19/18 19:36,IP Address,100,186,TRUE,4/19/18 19:36,R_1lAx4wJnMsuZIHV,anonymous,EN,"I consent, begin the study", COPIEDA1PYNQ8OTK420Y,9010,,,,,,,,,,7.1,3.9,9,,Washington,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,29,Democratic party,,2088515
4/19/18 20:35,4/19/18 20:36,IP Address,100,60,TRUE,4/19/18 20:36,R_UaTpFo9r0wuvg2Z,anonymous,EN,"I consent, begin the study",A286H1M66CL5ZI,9010,,,,,,,,,,7.1,6.6,8,,Oregon,Female,,Some college but no degree,White,,Suburban community,,23,Democratic party,,3072432
4/20/18 9:05,4/20/18 9:07,IP Address,100,130,TRUE,4/20/18 9:07,R_daOI3zqa8DFYklH,anonymous,EN,"I consent, begin the study",A2AGU9ANONDYTS,9010,,,,,,,,,,7.1,4.2,8,,New York,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,31,Republican Party,,6521958
4/20/18 10:16,4/20/18 10:19,IP Address,100,161,TRUE,4/20/18 10:19,R_29hKw6tnH8tHX7T,anonymous,EN,"I consent, begin the study",A15IAZS797G4Q6,9010,,,,,,,,,,7.1,1.6,9,N/A,New York,Female,,Some college but no degree,White,,Suburban community,,20,Democratic party,,6032317
4/20/18 10:25,4/20/18 10:27,IP Address,100,129,TRUE,4/20/18 10:27,R_2CWdsNrWcbe1vK2,anonymous,EN,"I consent, begin the study",ABSOI5RXXQCM8,9010,,,,,,,,,,7.1,5.1,6.8,,NY,Female,,Associate degree,"Spanish, Hispanic, or Latino",,City or urban community,,,,,1268230
4/20/18 20:52,4/20/18 20:54,IP Address,100,120,TRUE,4/20/18 20:54,R_3OyJ9m54d6z5LFL,anonymous,EN,"I consent, begin the study",A3AO0EGOVGDSJJ,9010,,,,,,,,,,7.1,3,9,,PA,Male,,Bachelor degree,White,,Suburban community,,31,Democratic party,,3243314
4/20/18 21:56,4/20/18 21:58,IP Address,100,101,TRUE,4/20/18 21:58,R_2Uhc8DGaWubn8U4,anonymous,EN,"I consent, begin the study",A8YE5MQ88KHHA,9010,,,,,,,,,,7.1,1.6,9,it was very clear,Massachusetts,Male,,Bachelor degree,White,,Suburban community,,27,Independent,,1650349
4/19/18 15:09,4/19/18 15:10,IP Address,100,68,TRUE,4/19/18 15:10,R_3D7m62c2z6iHXQg,anonymous,EN,"I consent, begin the study",A17QWHKXFPTQOJ,9010,,,,,,,,,,7.2,5.5,6.2,,ca,Male,,Associate degree,White,,City or urban community,,29,Republican Party,,2861580
4/19/18 19:07,4/19/18 19:11,IP Address,100,236,TRUE,4/19/18 19:11,R_7WLwMxXieNT4QRb,anonymous,EN,"I consent, begin the study",A3GSXEK11RFUG2,9010,,,,,,,,,,7.2,4,8.2,None at this time.,MN,Female,,Bachelor degree,White,,Suburban community,,44,Republican Party,,2359577
4/20/18 10:20,4/20/18 10:23,IP Address,100,200,TRUE,4/20/18 10:23,R_2zViuQ2E3mOHTn5,anonymous,EN,"I consent, begin the study",A1I372N3EWHFN,9010,,,,,,,,,,7.2,1.8,9,"The phrase ""individual repayment rate"" is unclear to me. Does it mean that's how much they person has paid back or does it mean something like an interest rate? ",Michigan,Female,,Graduate degree,White,,City or urban community,,45,Democratic party,,8955244
4/21/18 2:32,4/21/18 2:35,IP Address,100,178,TRUE,4/21/18 2:35,R_1QgcckugFBybJgu,anonymous,EN,"I consent, begin the study",A3JD2ANRWXN2AP,9010,,,,,,,,,,7.2,2.8,6,,MO,Female,,Some college but no degree,White,,Suburban community,,35,Independent,,3809695
4/21/18 12:29,4/21/18 12:31,IP Address,100,125,TRUE,4/21/18 12:31,R_2Eue1LZA1luLwN6,anonymous,EN,"I consent, begin the study",ADMOMNVLF2MZM,9010,,,,,,,,,,7.2,4,9,,Illinois,Female,,Some college but no degree,"White,Black or African-American",,Suburban community,,28,Democratic party,,8256206
4/20/18 12:29,4/20/18 12:31,IP Address,100,163,TRUE,4/20/18 12:31,R_2uIfgO6tg3JdCfu,anonymous,EN,"I consent, begin the study",A95RHRMLHT89M,9010,,,,,,,,,,7.3,7.3,2.9,,GA,Male,,Associate degree,Black or African-American,,Suburban community,,23,Republican Party,,1217181
4/19/18 14:01,4/19/18 14:03,IP Address,100,92,TRUE,4/19/18 14:03,R_Doe34OijiCvSlzj,anonymous,EN,"I consent, begin the study",A161AJDHLJVCLZ,9010,,,,,,,,,,7.4,4,7.7,,PA,Female,,Graduate degree,White,,Suburban community,,30,Democratic party,,8072050
4/20/18 19:02,4/20/18 19:05,IP Address,100,181,TRUE,4/20/18 19:05,R_1CpFyxdMz2P4oJz,anonymous,EN,"I consent, begin the study",A2VLL7KYTSYQ3Z,9010,,,,,,,,,,7.4,2.2,8.5,,WV,Female,,Bachelor degree,White,,Rural community,,23,Republican Party,,3943343
4/19/18 14:02,4/19/18 14:04,IP Address,100,113,TRUE,4/19/18 14:04,R_1onJ38ATqTc9xSr,anonymous,EN,"I consent, begin the study",A1CWDCM0WHXQXZ,9010,,,,,,,,,,7.5,4,7.6,,NY,Male,,Bachelor degree,White,,Suburban community,,29,Republican Party,,7838923
4/19/18 14:41,4/19/18 14:44,IP Address,100,179,TRUE,4/19/18 14:44,R_1TUpgSFdGD86dQB,anonymous,EN,"I consent, begin the study",Akx436cog1lv8,9010,,,,,,,,,,7.5,2.9,4.7,N,Oregon,Male,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,60,Republican Party,,874991
4/19/18 21:08,4/19/18 21:12,IP Address,100,256,TRUE,4/19/18 21:12,R_2B5xPWzOncJJFtz,anonymous,EN,"I consent, begin the study",A1ANNOHCOCSM7V,9010,,,,,,,,,,7.5,3,8,,California,Male,,Some college but no degree,"Asian,Asian-American",,City or urban community,,42,Democratic party,,595540
4/19/18 23:32,4/19/18 23:36,IP Address,100,261,TRUE,4/19/18 23:36,R_31XFukNrpBdGsQv,anonymous,EN,"I consent, begin the study",A7F438VYQOL13,9010,,,,,,,,,,7.5,3,9,N/A,Alabama,Female,,Associate degree,White,,Rural community,,26,Democratic party,,2206458
4/20/18 22:22,4/20/18 22:24,IP Address,100,133,TRUE,4/20/18 22:24,R_Opu8KkcKHWAwXId,anonymous,EN,"I consent, begin the study",A1OB4Y2GZ25L8Q,9010,,,,,,,,,,7.5,3,9,,NY,Male,,Bachelor degree,White,,Suburban community,,22,Democratic party,,4969385
4/21/18 6:17,4/21/18 6:22,IP Address,100,290,TRUE,4/21/18 6:22,R_1Cgp9smMbIPiLKN,anonymous,EN,"I consent, begin the study",A2ASVOIMFFC156,9010,,,,,,,,,,7.5,8.3,6.5,"I worked at t local credit union, and thought some of the loan officers judgements were bias.",Illinois ,Female,,Associate degree,White,,Suburban community,,46,Republican Party,,3118232
4/21/18 8:08,4/21/18 8:11,IP Address,100,162,TRUE,4/21/18 8:11,R_2c8bdwsY1tUr1o6,anonymous,EN,"I consent, begin the study",A206LK0R8I1LK4,9010,,,,,,,,,,7.5,4.4,7.6,,kansas,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,32,Libertarian Party,,8188773
4/21/18 15:08,4/21/18 15:09,IP Address,100,99,TRUE,4/21/18 15:09,R_2CUgA2McbMHWjUO,anonymous,EN,"I consent, begin the study",A33PJR5PGU6IHT,9010,,,,,,,,,,7.5,5.9,8.9,,South Carolina,Male,,Bachelor degree,White,,Suburban community,,26,Republican Party,,364747
4/19/18 16:58,4/19/18 17:01,IP Address,100,172,TRUE,4/19/18 17:01,R_1CIw3Mid5MyokG2,anonymous,EN,"I consent, begin the study",A10F0OVV7A0U74,9010,,,,,,,,,,7.6,7.7,8.7,,Maryland,Male,,Some college but no degree,White,,Rural community,,39,Republican Party,,319364
4/19/18 19:10,4/19/18 19:12,IP Address,100,77,TRUE,4/19/18 19:12,R_2SwSvgrPlxXm6TV,anonymous,EN,"I consent, begin the study",AP5ICU25HJDTL,9010,,,,,,,,,,7.6,3.5,9,,CA,Female,,"High school degree or equivalent (e.g., GED)",Asian,,Suburban community,,26,Democratic party,,5225915
4/19/18 19:15,4/19/18 19:18,IP Address,100,173,TRUE,4/19/18 19:18,R_zYfPRZ3My43CBAl,anonymous,EN,"I consent, begin the study",A3VHC8LDSQRZ65,9010,,,,,,,,,,7.6,8.1,8,no,florida,Female,,"High school degree or equivalent (e.g., GED)",Black or African-American,,"City or urban community,Rural community,Other (please specify):",,22,Democratic party,,4876789
4/20/18 9:08,4/20/18 9:10,IP Address,100,131,TRUE,4/20/18 9:10,R_27rp8X67GPbr5Uv,anonymous,EN,"I consent, begin the study",A2TFMDDIPNF02W,9010,,,,,,,,,,7.6,8.3,9,"No, thanks a lot!",Oregon,Male,,Some college but no degree,White,,Rural community,,41,Independent,,6423787
4/21/18 8:58,4/21/18 9:00,IP Address,100,108,TRUE,4/21/18 9:00,R_3noNi1wTr0XiSgY,anonymous,EN,"I consent, begin the study",AHI0P0U82SW5Y,9010,,,,,,,,,,7.6,4.6,9,,Florida,Female,,Bachelor degree,"White,Black or African-American",,City or urban community,,27,Democratic party,,6580094
4/19/18 14:07,4/19/18 14:08,IP Address,100,57,TRUE,4/19/18 14:08,R_e9SEjH55rSsEskp,anonymous,EN,"I consent, begin the study",A2M5S4Q46TQ7LU,9010,,,,,,,,,,7.7,3.5,3.5,no,FL,Female,,Bachelor degree,White,,Suburban community,,50,Republican Party,,8258553
4/20/18 9:01,4/20/18 9:04,IP Address,100,131,TRUE,4/20/18 9:04,R_2v1xd4kXGPudhWB,anonymous,EN,"I consent, begin the study",A1F1OZ54G177D8,9010,,,,,,,,,,7.7,4.1,5.7,,Oregon,Male,,Associate degree,White,,Rural community,,44,Libertarian Party,,3507137
4/20/18 9:10,4/20/18 9:11,IP Address,100,56,TRUE,4/20/18 9:11,R_30r7hKC4GZGgDo0,anonymous,EN,"I consent, begin the study",ARRT1LRK028JI,9010,,,,,,,,,,7.7,3.5,8.3,,NJ,Female,,Associate degree,White,,City or urban community,,28,Democratic party,,912175
4/20/18 13:32,4/20/18 13:37,IP Address,100,287,TRUE,4/20/18 13:37,R_3G7CBcSOyKluiJT,anonymous,EN,"I consent, begin the study",A3KDBIHZLB8UY3,9010,,,,,,,,,,7.7,4.2,8.3,none,TX,Male,,Graduate degree,White,,City or urban community,,47,Republican Party,,5808945
4/19/18 14:06,4/19/18 14:09,IP Address,100,168,TRUE,4/19/18 14:09,R_3EmvOygnAvYLz5t,anonymous,EN,"I consent, begin the study",A1O79O5CHIT64J,9010,,,,,,,,,,7.8,2.9,7.8,,NJ,Female,,Bachelor degree,White,,Suburban community,,46,Democratic party,,1042029
4/19/18 14:35,4/19/18 14:35,IP Address,100,22,TRUE,4/19/18 14:35,R_2V8aTFhp8YXMaz6,anonymous,EN,"I consent, begin the study",22,9010,,,,,,,,,,7.8,8.3,7.5,2,2,Male,,Some college but no degree,Native Hawaiian or other Pacific Islander,,City or urban community,,22,Green Party,,6113209
4/20/18 21:20,4/20/18 21:22,IP Address,100,162,TRUE,4/20/18 21:22,R_0cG7P1zW1AYPUHL,anonymous,EN,"I consent, begin the study",A1BCQU4CUONYIX,9010,,,,,,,,,,7.8,8.7,7.3,no,alabama,Female,,Bachelor degree,Black or African-American,,Suburban community,,55,Democratic party,,3322718
4/21/18 15:17,4/21/18 15:19,IP Address,100,135,TRUE,4/21/18 15:19,R_1kZdseOdpSRGOl2,anonymous,EN,"I consent, begin the study",A2A1JQRIOBJVBH,9010,,,,,,,,,,7.8,5.4,5.1,,Delaware,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,68,Democratic party,,2103628
4/19/18 16:02,4/19/18 16:12,IP Address,100,612,TRUE,4/19/18 16:12,R_2SepDMPa4Avxo6M,anonymous,EN,"I consent, begin the study",ALA2GUSIXFV9Z,9010,,,,,,,,,,7.9,2.7,5,I wasn't sure if the Individual loan repayment rate was based on their personal load repayment or if it was based on their races loan repayment rate,Missouri,Female,,Some college but no degree,White,,Rural community,,45,Independent,,7389626
4/20/18 9:04,4/20/18 9:06,IP Address,100,110,TRUE,4/20/18 9:06,R_a9OwclNX0R8jCx3,anonymous,EN,"I consent, begin the study",A2E746SZEOVYXS,9010,,,,,,,,,,7.9,3,9,None,Minnesota,Male,,Bachelor degree,White,,Suburban community,,56,Independent,,8251172
4/20/18 9:37,4/20/18 9:44,IP Address,100,390,TRUE,4/20/18 9:44,R_2tG6vX6ZssYM74x,anonymous,EN,"I consent, begin the study",A1ZNZA7FCK03J9,9010,,,,,,,,,,7.9,2.5,3.4,The survey kept giving me an error code. I don't know if my information will be processed correctly. I stated that giving the money to person A was completely fair and for the other 2 choices I had 4 and 3 as my choices.,Michigan,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,46,Republican Party,,1768966
4/20/18 19:43,4/20/18 19:44,IP Address,100,95,TRUE,4/20/18 19:44,R_3iPzk1ZGvjF68bR,anonymous,EN,"I consent, begin the study",A23HM12PMNQJ6P,9010,,,,,,,,,,7.9,1.9,9,,kansas,Female,,Bachelor degree,White,,City or urban community,,32,Democratic party,,7615375
4/19/18 14:39,4/19/18 14:41,IP Address,100,79,TRUE,4/19/18 14:41,R_25SBTaqKQlud2sn,anonymous,EN,"I consent, begin the study",A2LMZ62N6OAZSF,9010,,,,,,,,,,8,3,9,,Pennsylvania,Female,,Bachelor degree,White,,City or urban community,,28,Democratic party,,8170852
4/19/18 14:51,4/19/18 14:52,IP Address,100,93,TRUE,4/19/18 14:52,R_2nOW7qu4JyztXBT,anonymous,EN,"I consent, begin the study",A1LFOS4GL90HWU,9010,,,,,,,,,,8,2.5,8.4,No,NC,Female,,Graduate degree,White,,Rural community,,36,Republican Party,,1814580
4/19/18 14:55,4/19/18 15:00,IP Address,100,325,TRUE,4/19/18 15:00,R_xrRW4zEhfjUS0vL,anonymous,EN,"I consent, begin the study",A3JHUL8BWYKGFQ,9010,,,,,,,,,,8,3,9,"While splitting the money 50/50 would be fair amount-wise, it is actually unfair to both because neither would be likely to have enough to start a business with half of what they requested.",Virginia,Female,,Bachelor degree,White,,Rural community,,30,Republican Party,,3057818
4/19/18 15:40,4/19/18 15:42,IP Address,100,125,TRUE,4/19/18 15:42,R_3kttQEm8Vcis1hp,anonymous,EN,"I consent, begin the study",A18SI5095GGGWT,9010,,,,,,,,,,8,3,9,Everything was clear. Thank you.,California,Male,,Some college but no degree,Asian,,Suburban community,,31,Democratic party,,3047771
4/19/18 17:58,4/19/18 18:02,IP Address,100,191,TRUE,4/19/18 18:02,R_2QmIdgyfdglBzuM,anonymous,EN,"I consent, begin the study",A3U2TLLFVC34NO,9010,,,,,,,,,,8,1.4,7.2,,Georgia,Male,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,52,Republican Party,,7749407
4/19/18 19:55,4/19/18 19:57,IP Address,100,131,TRUE,4/19/18 19:57,R_1IY2OZZ3ZEXapU6,anonymous,EN,"I consent, begin the study",A2W2DQ1IYGWCAW,9010,,,,,,,,,,8,4,9,,Florida,Male,,Associate degree,White,,Suburban community,,25,Independent,,1108589
4/19/18 21:12,4/19/18 21:14,IP Address,100,154,TRUE,4/19/18 21:14,R_08LlWUp3iuBYSIN,anonymous,EN,"I consent, begin the study",AKXJN2X0S7DXF,9010,,,,,,,,,,8,2,7,Thank you for allowing me to participate in your research study!,Texas,Female,,Bachelor degree,White,,City or urban community,,61,Republican Party,,4486348
4/20/18 4:40,4/20/18 4:43,IP Address,100,154,TRUE,4/20/18 4:43,R_2CPnZu6SGWqijQf,anonymous,EN,"I consent, begin the study",A3LNBJ3F5LWMYK,9010,,,,,,,,,,8,2,1.9,,Nevada,Female,,Bachelor degree,White,,Rural community,,54,Republican Party,,271141
4/20/18 9:05,4/20/18 9:06,IP Address,100,98,TRUE,4/20/18 9:06,R_6SubIkyYVECajw5,anonymous,EN,"I consent, begin the study",A24KAOZMILCKF4,9010,,,,,,,,,,8,5.9,8,,VT,Female,,Bachelor degree,White,,Suburban community,,38,Independent,,188421
4/20/18 9:09,4/20/18 9:11,IP Address,100,117,TRUE,4/20/18 9:11,R_Ung2GjsbBUFaaC5,anonymous,EN,"I consent, begin the study",A1LR0VQIHQUJAM,9010,,,,,,,,,,8,6.6,9,,texas,Female,,Some college but no degree,White,,Rural community,,32,Libertarian Party,,80101
4/20/18 9:49,4/20/18 9:54,IP Address,100,295,TRUE,4/20/18 9:54,R_ZEp7YS26WpXP6IF,anonymous,EN,"I consent, begin the study",A1U7O93JY3WFMU,9010,,,,,,,,,,8,9,6.1,,Ohio,Female,,Associate degree,White,,Suburban community,,45,Republican Party,,9079091
4/20/18 10:27,4/20/18 10:30,IP Address,100,186,TRUE,4/20/18 10:30,R_DwKOPp0oMhue2RP,anonymous,EN,"I consent, begin the study",A3I80PHEY97LSK,9010,,,,,,,,,,8,5.5,8,,Louisiana,Female,,Associate degree,Black or African-American,,Suburban community,,39,Democratic party,,8044608
4/20/18 10:40,4/20/18 10:43,IP Address,100,188,TRUE,4/20/18 10:43,R_25GUxVVYTjT0DgF,anonymous,EN,"I consent, begin the study",A2BGP3HWE4ZO30,9010,,,,,,,,,,8,1,7,,Arizona,Female,,Some college but no degree,White,,Suburban community,,54,Democratic party,,7303767
4/20/18 13:44,4/20/18 13:48,IP Address,100,247,TRUE,4/20/18 13:48,R_1n6kwKsY5DdIsyy,anonymous,EN,"I consent, begin the study",AH7WZDFRXJSUX,9010,,,,,,,,,,8,5,9,,Tennessee,Female,,Bachelor degree,White,,Rural community,,31,Independent,,2333663
4/20/18 16:34,4/20/18 16:37,IP Address,100,200,TRUE,4/20/18 16:37,R_1OwPwjk2pRj3yPt,anonymous,EN,"I consent, begin the study",AYD3RXE17K2CF,9010,,,,,,,,,,8,5.2,5.2,,Michigan,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,30,Other (please specify):,none,9751048
4/20/18 18:27,4/20/18 18:29,IP Address,100,160,TRUE,4/20/18 18:29,R_2Ck1ZhpCOWj9qyZ,anonymous,EN,"I consent, begin the study",AESMXKBXI3DEW,9010,,,,,,,,,,8,2.2,8,,Alaska,Female,,Some college but no degree,White,,Suburban community,,23,Republican Party,,5205321
4/20/18 23:12,4/20/18 23:28,IP Address,100,983,TRUE,4/20/18 23:28,R_PCie4XmQ8ymIZYB,anonymous,EN,"I consent, begin the study",AM0WOQRVW5NSI,9010,,,,,,,,,,8,9,7.1,,Wa,Male,,Associate degree,White,,City or urban community,,40,Democratic party,,5727438
4/21/18 14:09,4/21/18 14:10,IP Address,100,94,TRUE,4/21/18 14:10,R_3qVaBXmDsJHTqJd,anonymous,EN,"I consent, begin the study",A6HX9LG8WNYMY,9010,,,,,,,,,,8,3,9,,Georgia,Female,,Some college but no degree,Other (please specify):,Multiracial,Suburban community,,21,Democratic party,,8781253
4/21/18 14:33,4/21/18 14:36,IP Address,100,175,TRUE,4/21/18 14:36,R_ZgY5AxIuFUoOoV3,anonymous,EN,"I consent, begin the study",A1BK15QBL5758M,9010,,,,,,,,,,8,3,3,NO,Florida,Female,,Some college but no degree,White,,Suburban community,,68,Independent,,9783482
4/19/18 14:02,4/19/18 14:03,IP Address,100,79,TRUE,4/19/18 14:03,R_3gSLcwf76zGflrh,anonymous,EN,"I consent, begin the study",A2A2CEBYMI2UNJ,9010,,,,,,,,,,8.1,3.5,9,No,Mi,Female,,Bachelor degree,White,,Rural community,,25,"Libertarian Party,Independent",,2468146
4/19/18 18:12,4/19/18 18:14,IP Address,100,143,TRUE,4/19/18 18:14,R_24uQLlVkNE0ZHdh,anonymous,EN,"I consent, begin the study",A3GEHPUTISVNB4,9010,,,,,,,,,,8.1,4,9,,California,Female,,Bachelor degree,White,,City or urban community,,25,Democratic party,,6644386
4/19/18 18:32,4/19/18 18:36,IP Address,100,252,TRUE,4/19/18 18:36,R_2DZVK6Lyyw2o8JI,anonymous,EN,"I consent, begin the study",AKTQD9Y44G495,9010,,,,,,,,,,8.1,6.4,8,no,tx,Female,,Bachelor degree,Asian,,Suburban community,,58,Independent,,1917322
4/20/18 9:05,4/20/18 9:07,IP Address,100,81,TRUE,4/20/18 9:07,R_2agEBoNUc9n8Mx2,anonymous,EN,"I consent, begin the study",A9MYSUUW9EU9N,9010,,,,,,,,,,8.1,3,8.5,,Texas,Male,,Some college but no degree,"Spanish, Hispanic, or Latino",,Suburban community,,22,Independent,,706819
4/20/18 9:14,4/20/18 9:18,IP Address,100,198,TRUE,4/20/18 9:18,R_2EEv2mJZWN9XI0s,anonymous,EN,"I consent, begin the study",A98E8M4QLI9RS,9010,,,,,,,,,,8.1,2.9,7,,Georgia,Female,,Associate degree,White,,Suburban community,,51,Democratic party,,8970235
4/20/18 9:34,4/20/18 9:38,IP Address,100,197,TRUE,4/20/18 9:38,R_1gUgQ9U1RmRFxxA,anonymous,EN,"I consent, begin the study", A3RT82GOZ3OGJO,9010,,,,,,,,,,8.1,3.1,9,none,Arizona,Male,,Some college but no degree,White,,Suburban community,,67,Independent,,3817689
4/20/18 12:20,4/20/18 12:22,IP Address,100,113,TRUE,4/20/18 12:22,R_25WWA4uC6986pZL,anonymous,EN,"I consent, begin the study",A29A2MQMPJW1O9,9010,,,,,,,,,,8.1,2.5,8.2,,NY,Female,,Bachelor degree,White,,Rural community,,39,Republican Party,,8644121
4/21/18 8:28,4/21/18 8:32,IP Address,100,232,TRUE,4/21/18 8:32,R_3pqYDlJQoQu5X7r,anonymous,EN,"I consent, begin the study",A1CSB79ZOVHI2N,9010,,,,,,,,,,8.1,2,9,,az,Female,,Some college but no degree,White,,Rural community,,57,Republican Party,,2169533
4/19/18 14:08,4/19/18 14:10,IP Address,100,141,TRUE,4/19/18 14:10,R_3dSTnsMlAEpMJJ0,anonymous,EN,"I consent, begin the study",A2BFBI7Z1T4AU2,9010,,,,,,,,,,8.2,8.5,8.5,no,New york,Male,,Bachelor degree,Black or African-American,,City or urban community,,31,Republican Party,,9475592
4/19/18 17:27,4/19/18 17:31,IP Address,100,187,TRUE,4/19/18 17:31,R_24H0EeehmS6ZqJZ,anonymous,EN,"I consent, begin the study",A3OZ4WUPUZ12V6,9010,,,,,,,,,,8.2,2.5,8.7,No comments,Florida,Male,,Some college but no degree,White,,Suburban community,,52,Democratic party,,1782131
4/19/18 17:38,4/19/18 17:40,IP Address,100,101,TRUE,4/19/18 17:40,R_2rX0rdUsbMj6bD3,anonymous,EN,"I consent, begin the study",A1T9KDKDFO114S,9010,,,,,,,,,,8.2,2.2,8.1,,CA,Female,,Some college but no degree,White,,Suburban community,,65,Independent,,3030963
4/19/18 21:14,4/19/18 21:15,IP Address,100,82,TRUE,4/19/18 21:15,R_2U5ejsMclhK3Bap,anonymous,EN,"I consent, begin the study",A22C483XVJUP9Z,9010,,,,,,,,,,8.2,8.4,7.9,good,USA,Male,,Bachelor degree,Black or African-American,,Suburban community,,30,Republican Party,,7916236
4/20/18 10:05,4/20/18 10:07,IP Address,100,90,TRUE,4/20/18 10:07,R_2QLgi3AtTQYJwQ3,anonymous,EN,"I consent, begin the study",A9HQ3E0F2AGVO,9010,,,,,,,,,,8.2,1.8,8.2,,IL,Female,,Bachelor degree,White,,Rural community,,30,Democratic party,,924574
4/20/18 12:31,4/20/18 12:32,IP Address,100,73,TRUE,4/20/18 12:32,R_2cusUAlyTxx8fBl,anonymous,EN,"I consent, begin the study",A2QKHZEFIDVGX2,9010,,,,,,,,,,8.2,1,2,None,Florida,Female,,Some college but no degree,White,,City or urban community,,33,Republican Party,,7701094
4/20/18 12:44,4/20/18 12:46,IP Address,100,155,TRUE,4/20/18 12:46,R_3s4ZuKQGp6rHdBV,anonymous,EN,"I consent, begin the study",A2VLREMQN7N1N6,9010,,,,,,,,,,8.2,3.1,9,,Florida,Male,,Some college but no degree,White,,Suburban community,,49,Democratic party,,3797748
4/20/18 14:21,4/20/18 14:23,IP Address,100,121,TRUE,4/20/18 14:23,R_wOcv4IlPPMllwwV,anonymous,EN,"I consent, begin the study",A31W4IFW8NRIPO,9010,,,,,,,,,,8.2,1.1,9,no,North Carolina,Female,,Bachelor degree,White,,Rural community,,34,Republican Party,,2472076
4/20/18 15:56,4/20/18 16:00,IP Address,100,235,TRUE,4/20/18 16:00,R_1jAPrnCrjuhmOxG,anonymous,EN,"I consent, begin the study",A1S16TCGCGT37M,9010,,,,,,,,,,8.2,3,8.5,It is good to consider a prorated loan amount for Person B in addition to Person A.,Texas,Female,,Graduate degree,Black or African-American,,Suburban community,,68,Democratic party,,7447547
4/20/18 20:13,4/20/18 20:17,IP Address,100,274,TRUE,4/20/18 20:17,R_3elvKRRQUaz4488,anonymous,EN,"I consent, begin the study",A9K63G3FV7Q1R,9010,,,,,,,,,,8.2,7,7.2,NOTHING,TEXAS,Female,,Bachelor degree,Black or African-American,,City or urban community,,29,Independent,,6856007
4/20/18 21:48,4/20/18 21:50,IP Address,100,135,TRUE,4/20/18 21:50,R_3KDSvKXNrrPVKFQ,anonymous,EN,"I consent, begin the study",A1IL7YV1RYL3BI,9010,,,,,,,,,,8.2,9,9,,FL,Female,,Some college but no degree,Black or African-American,,Suburban community,,24,Democratic party,,9497776
4/19/18 14:07,4/19/18 14:10,IP Address,100,174,TRUE,4/19/18 14:10,R_262RS5g3ZWkOBJC,anonymous,EN,"I consent, begin the study",A1P8VLZCM0ZYFT,9010,,,,,,,,,,8.3,2.9,8.9,no,texas ,Male,,Bachelor degree,Black or African-American,,Suburban community,,33,Democratic party,,8018429
4/19/18 15:31,4/19/18 15:33,IP Address,100,137,TRUE,4/19/18 15:33,R_2yd3FMjPjKGTuaV,anonymous,EN,"I consent, begin the study",a1iyy75yzqw908,9010,,,,,,,,,,8.3,2.5,8.3,no,ohio,Female,,Bachelor degree,White,,Suburban community,,37,Republican Party,,336440
4/19/18 16:50,4/19/18 16:52,IP Address,100,174,TRUE,4/19/18 16:53,R_2AHfInNzrmPfQHY,anonymous,EN,"I consent, begin the study",AMC06403GMNG8,9010,,,,,,,,,,8.3,4.7,9,I'm not sure what a loan payback rate is. I surmise that it is the rate at which this person successfully repaid a previous loan.,Texas,Female,,Graduate degree,White,,Suburban community,,59,Democratic party,,554174
4/19/18 21:51,4/19/18 21:53,IP Address,100,126,TRUE,4/19/18 21:53,R_2aESnznejKMQY9o,anonymous,EN,"I consent, begin the study",A14D9PSNENZCDT,9010,,,,,,,,,,8.3,2.7,9,none,Minnesota,Female,,Bachelor degree,White,,Suburban community,,31,Democratic party,,3180398
4/20/18 5:26,4/20/18 5:27,IP Address,100,66,TRUE,4/20/18 5:27,R_1FFLSAWavkDRtTi,anonymous,EN,"I consent, begin the study",A3GVIO0THJXK51,9010,,,,,,,,,,8.3,5.1,9,none,ny,Female,,Bachelor degree,White,,Suburban community,,37,Democratic party,,8893001
4/20/18 9:31,4/20/18 9:34,IP Address,100,187,TRUE,4/20/18 9:34,R_3HhaeXRlrcDWQeY,anonymous,EN,"I consent, begin the study",A2W8ZODKKQ7RYP,9010,,,,,,,,,,8.3,2,9,,Michigan,Female,,Bachelor degree,White,,Rural community,,48,Republican Party,,2939438
4/19/18 18:19,4/19/18 18:20,IP Address,100,75,TRUE,4/19/18 18:20,R_30xftoqMUYD9bAX,anonymous,EN,"I consent, begin the study",A196265AVT9LKH,9010,,,,,,,,,,8.4,2.3,4,,NM,Male,,Bachelor degree,White,,Suburban community,,34,Libertarian Party,,4598708
4/20/18 0:29,4/20/18 0:31,IP Address,100,119,TRUE,4/20/18 0:31,R_1Nfwk0RLrPQmnnn,anonymous,EN,"I consent, begin the study",A2XEBX5A92H1AC,9010,,,,,,,,,,8.4,1.1,1,,Texas,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,25,"Republican Party,Libertarian Party",,7621827
4/21/18 8:15,4/21/18 8:17,IP Address,100,160,TRUE,4/21/18 8:17,R_3sAk7jH9OzcHnj3,anonymous,EN,"I consent, begin the study",A120PN22KW0VPY,9010,,,,,,,,,,8.4,4.5,8,I would think the person with the best repayment rate would be able to get more money. ,Ohio,Female,,"High school degree or equivalent (e.g., GED)",White,,City or urban community,,63,Democratic party,,5977301
4/21/18 11:45,4/21/18 11:47,IP Address,100,106,TRUE,4/21/18 11:47,R_2CvyfLFuWMzwHWd,anonymous,EN,"I consent, begin the study",A219VCQADQ45W,9010,,,,,,,,,,8.4,5,8.3,,NC,Female,,Bachelor degree,White,,City or urban community,,65,Republican Party,,8430087
4/19/18 18:58,4/19/18 19:00,IP Address,100,81,TRUE,4/19/18 19:00,R_3sA6ejdsoq8n9Id,anonymous,EN,"I consent, begin the study",A1VLTZJXGOC9NP,9010,,,,,,,,,,8.5,3,9,Study was very clear and concise,Ohio,Male,,Bachelor degree,White,,Suburban community,,26,Democratic party,,4370522
4/20/18 0:47,4/20/18 0:50,IP Address,100,167,TRUE,4/20/18 0:50,R_zZMkJ2s9tgeOO6l,anonymous,EN,"I consent, begin the study",A2CA9R4T9ZFWVP,9010,,,,,,,,,,8.5,3,7,No it was very clear and I enjoyed doing it. Thank you for the opportunity to be apart of it all!,Arizona,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,50,Democratic party,,6770895
4/20/18 9:03,4/20/18 9:04,IP Address,100,93,TRUE,4/20/18 9:04,R_yraR9pdZqYEdAlz,anonymous,EN,"I consent, begin the study",A2VW2G52AKT86G,9010,,,,,,,,,,8.5,5,7.7,,Washington,Male,,Associate degree,White,,Suburban community,,25,Democratic party,,7075691
4/20/18 9:29,4/20/18 9:31,IP Address,100,158,TRUE,4/20/18 9:32,R_3PXJp2oXd1obXMx,anonymous,EN,"I consent, begin the study",A1NH9NLE8FFVSW,9010,,,,,,,,,,8.5,5.5,9,,CA,Female,,Bachelor degree,Asian,,City or urban community,,35,Democratic party,,2630643
4/20/18 15:40,4/20/18 15:43,IP Address,100,133,TRUE,4/20/18 15:43,R_3NCdCl1CkrzuTzd,anonymous,EN,"I consent, begin the study",A2DJK1DOIP4VD2,9010,,,,,,,,,,8.5,3,7,,Louisiana,Female,,Graduate degree,White,,Suburban community,,36,Libertarian Party,,3557169
4/20/18 16:57,4/20/18 17:00,IP Address,100,135,TRUE,4/20/18 17:00,R_9AeggMiOg4OXK3D,anonymous,EN,"I consent, begin the study",AG8PCITDPLLKU,9010,,,,,,,,,,8.5,4,9,,OH,Female,,Associate degree,White,,City or urban community,,37,Independent,,2755133
4/20/18 19:19,4/20/18 19:21,IP Address,100,127,TRUE,4/20/18 19:22,R_31MKYxyRhZhohKW,anonymous,EN,"I consent, begin the study",A2LES8GJWLQ5C8,9010,,,,,,,,,,8.5,1,9,,Michigan,Male,,Associate degree,White,,Suburban community,,33,Republican Party,,7233208
4/19/18 15:57,4/19/18 15:59,IP Address,100,104,TRUE,4/19/18 15:59,R_3gOu5j1ZOwv8yoX,anonymous,EN,"I consent, begin the study",A3M42ZQTKMCF5Y,9010,,,,,,,,,,8.6,1,9,no,MD,Male,,Graduate degree,"Spanish, Hispanic, or Latino",,Suburban community,,42,Libertarian Party,,2660999
4/20/18 9:01,4/20/18 9:02,IP Address,100,90,TRUE,4/20/18 9:02,R_TdgkNhuJWKXEfip,anonymous,EN,"I consent, begin the study",A3EH553FEF0D9M,9010,,,,,,,,,,8.6,2.5,6.8,,California,Female,,Bachelor degree,White,,City or urban community,,26,Democratic party,,6447174
4/19/18 17:48,4/19/18 17:50,IP Address,100,84,TRUE,4/19/18 17:50,R_3MFhNAw9AREBMe0,anonymous,EN,"I consent, begin the study",A3169N2SCN3ENK,9010,,,,,,,,,,8.7,3.2,8.5,"no issues, thank you",Wisconsin,Male,,Graduate degree,White,,City or urban community,,36,Republican Party,,8125258
4/21/18 15:14,4/21/18 15:17,IP Address,100,191,TRUE,4/21/18 15:17,R_2UbUNUF8LuPy6vC,anonymous,EN,"I consent, begin the study",A439FZL88I9XZ,9010,,,,,,,,,,8.7,4.9,1.6,,usa,Female,,Some college but no degree,White,,Rural community,,48,Democratic party,,8911374
4/19/18 18:11,4/19/18 18:13,IP Address,100,97,TRUE,4/19/18 18:13,R_28HRAtAX33CgRcq,anonymous,EN,"I consent, begin the study",A3D6UAJYL8CLAI,9010,,,,,,,,,,8.8,3.4,8.1,everything was clear,Illinois,Male,,Bachelor degree,White,,Suburban community,,31,Republican Party,,3121621
4/20/18 14:43,4/20/18 14:45,IP Address,100,134,TRUE,4/20/18 14:45,R_2xFuzy66tAljxGI,anonymous,EN,"I consent, begin the study",A1X9L77BP7R907,9010,,,,,,,,,,8.8,2.9,6.9,,il,Female,,Some college but no degree,White,,Suburban community,,19,Democratic party,,6304900
4/21/18 14:09,4/21/18 14:11,IP Address,100,128,TRUE,4/21/18 14:11,R_3e3KtedJu0JreIx,anonymous,EN,"I consent, begin the study",AF48SM48M69F4,9010,,,,,,,,,,8.8,6,7.7,,Louisiana ,Female,,Some college but no degree,White,,Suburban community,,20,Republican Party,,3922337
4/19/18 20:18,4/19/18 20:40,IP Address,100,1304,TRUE,4/19/18 20:40,R_3oT5pc2H8CQNI7U,anonymous,EN,"I consent, begin the study",AQANHB474O3XS,9010,,,,,,,,,,8.9,9,8.7,,NY,Male,,Bachelor degree,Asian-American,,City or urban community,,37,Democratic party,,430248
4/20/18 9:11,4/20/18 9:13,IP Address,100,136,TRUE,4/20/18 9:13,R_2uErx54CPAwqZ8V,anonymous,EN,"I consent, begin the study",A241PV6A122I5X,9010,,,,,,,,,,8.9,2.3,7.1,,NC,Female,,Bachelor degree,White,,Suburban community,,32,Democratic party,,3827538
4/20/18 10:02,4/20/18 10:04,IP Address,100,164,TRUE,4/20/18 10:04,R_28P9SAcapgacFX7,anonymous,EN,"I consent, begin the study",A2R369ORILTO29,9010,,,,,,,,,,8.9,1.4,3.4,No,North Carolina,Female,,Bachelor degree,Black or African-American,,City or urban community,,50,Independent,,5830631
4/20/18 14:23,4/20/18 14:25,IP Address,100,139,TRUE,4/20/18 14:25,R_CePEdJJ0GzPZlUl,anonymous,EN,"I consent, begin the study",A3VCGGQLXJMKFK,9010,,,,,,,,,,8.9,1.1,1.1,,Illinois,Female,,Bachelor degree,Black or African-American,,Suburban community,,35,Democratic party,,1247949
4/19/18 14:02,4/19/18 14:05,IP Address,100,158,TRUE,4/19/18 14:05,R_2aE9Bmo6ePRVWVD,anonymous,EN,"I consent, begin the study",A1NI2S8SAL9I3Q,9010,,,,,,,,,,9,2.3,9,very clear and good!,NC,Female,,Some college but no degree,White,,Rural community,,66,Independent,,2892433
4/19/18 14:14,4/19/18 14:16,IP Address,100,115,TRUE,4/19/18 14:16,R_1jPV5W4joAQp7aP,anonymous,EN,"I consent, begin the study",A37GUFW4K6A1C8,9010,,,,,,,,,,9,1,8,,Arizona,Female,,Associate degree,White,,Suburban community,,25,Democratic party,,4999133
4/19/18 14:18,4/19/18 14:20,IP Address,100,120,TRUE,4/19/18 14:20,R_265Qd4CWIheACoP,anonymous,EN,"I consent, begin the study",ALDQRWYZ8KQ9A,9010,,,,,,,,,,9,1,2.5,,Minnesota,Male,,Bachelor degree,White,,Rural community,,40,Republican Party,,5592144
4/19/18 14:20,4/19/18 14:23,IP Address,100,187,TRUE,4/19/18 14:23,R_2EAf5JoOZN8NfCm,anonymous,EN,"I consent, begin the study",A8NLISJCZ38IZ,9010,,,,,,,,,,9,1.1,8.6,,pennsylvania,Female,,Bachelor degree,White,,Suburban community,,32,Republican Party,,2607177
4/19/18 14:05,4/19/18 14:29,IP Address,100,1444,TRUE,4/19/18 14:29,R_3NVsoCKLa9Ja3GL,anonymous,EN,"I consent, begin the study",AL0UT6ZCOJBWD,9010,,,,,,,,,,9,9,1.9,,Oregon,Male,,Bachelor degree,White,,Suburban community,,33,Democratic party,,2708930
4/19/18 14:30,4/19/18 14:31,IP Address,100,101,TRUE,4/19/18 14:31,R_ZIRqsdcG2SuGhnX,anonymous,EN,"I consent, begin the study",AJKA9BKC011F2,9010,,,,,,,,,,9,1,9,,Virginia,Female,,Some college but no degree,White,,Suburban community,,26,Democratic party,,1886313
4/19/18 14:32,4/19/18 14:35,IP Address,100,140,TRUE,4/19/18 14:35,R_3HuXSVL3oziReOd,anonymous,EN,"I consent, begin the study",ASD9HSURNM234,9010,,,,,,,,,,9,1,8,No.,Illinois,Female,,Bachelor degree,White,,Suburban community,,48,Republican Party,,2367872
4/19/18 15:20,4/19/18 15:22,IP Address,100,118,TRUE,4/19/18 15:22,R_2zGFnOvCNOFRvTq,anonymous,EN,"I consent, begin the study",A19D89YNO9Z52K,9010,,,,,,,,,,9,1,8.6,,Texas,Female,,Bachelor degree,White,,City or urban community,,24,Libertarian Party,,5129802
4/19/18 15:21,4/19/18 15:24,IP Address,100,140,TRUE,4/19/18 15:24,R_2wQUXsmYWegjOPH,anonymous,EN,"I consent, begin the study",A3BDQO85R6WOO1,9010,,,,,,,,,,9,3,9,,Texas,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,Suburban community,,52,Democratic party,,6215888
4/19/18 15:36,4/19/18 15:40,IP Address,100,237,TRUE,4/19/18 15:40,R_2pXqrs3S7qlZAWy,anonymous,EN,"I consent, begin the study",A2TDK0LD62WZ8Y,9010,,,,,,,,,,9,9,9,Everything was clear.,Wisconsin,Female,,Bachelor degree,White,,Suburban community,,59,Democratic party,,701132
4/19/18 15:48,4/19/18 15:50,IP Address,100,130,TRUE,4/19/18 15:50,R_AgMDPH8QjgC8qcN,anonymous,EN,"I consent, begin the study",A39Q9TR6824QMR,9010,,,,,,,,,,9,1.7,9,,New York,Male,,Some college but no degree,White,,Suburban community,,26,Democratic party,,1499185
4/19/18 17:04,4/19/18 17:07,IP Address,100,165,TRUE,4/19/18 17:07,R_3TQLr2hGC6XgKvT,anonymous,EN,"I consent, begin the study",A32BQZSU4K9AVL,9010,,,,,,,,,,9,4.6,9,,Ohio,Male,,Some college but no degree,White,,Suburban community,,61,Republican Party,,4613980
4/19/18 17:17,4/19/18 17:19,IP Address,100,130,TRUE,4/19/18 17:19,R_2b2Hch8EMJ9T8Iy,anonymous,EN,"I consent, begin the study",A3BOW7P5XM03DC,9010,,,,,,,,,,9,1,1,No,Louisiana,Female,,Bachelor degree,White,,City or urban community,,42,Democratic party,,2675756
4/19/18 17:51,4/19/18 17:53,IP Address,100,137,TRUE,4/19/18 17:53,R_2t5wWqFz6LrbBg5,anonymous,EN,"I consent, begin the study",A2VFEDAK5C1E1O,9010,,,,,,,,,,9,1.9,1,,MI,Male,,Some college but no degree,White,,City or urban community,,37,Democratic party,,2411940
4/19/18 19:27,4/19/18 19:32,IP Address,100,290,TRUE,4/19/18 19:32,R_3KJ9sPkEYYhLBRZ,anonymous,EN,"I consent, begin the study",A2V2DBS6NCSIQP,9010,,,,,,,,,,9,8,9,"No, everything was clear",California,Female,,"High school degree or equivalent (e.g., GED)",Asian,,City or urban community,,19,Democratic party,,3648315
4/19/18 19:40,4/19/18 19:44,IP Address,100,225,TRUE,4/19/18 19:44,R_2fvZ4yCsp8zEomB,anonymous,EN,"I consent, begin the study",A1S5IJR1MTC6P6,9010,,,,,,,,,,9,5,1,,Michigan,Male,,Associate degree,White,,City or urban community,,44,Republican Party,,3908622
4/19/18 19:57,4/19/18 19:58,IP Address,100,97,TRUE,4/19/18 19:59,R_1OIRLm6phrZ5kX4,anonymous,EN,"I consent, begin the study",A1MDJY907BZIWP,9010,,,,,,,,,,9,1.5,7,no,Missouri,Male,,Bachelor degree,Other (please specify):,American,Rural community,,29,"Democratic party,Republican Party,Green Party,Libertarian Party,Other (please specify):,Independent",other,1071725
4/19/18 19:56,4/19/18 20:00,IP Address,100,220,TRUE,4/19/18 20:00,R_3gMgoBiFG4sLqtl,anonymous,EN,"I consent, begin the study",AVQEIHW9VYP8X,9010,,,,,,,,,,9,1,1,Why does the person's color matter in this survey? Loans are given to those that can pay them back properly.,IL,Female,,Associate degree,White,,Rural community,,36,Independent,,8155312
4/19/18 20:09,4/19/18 20:13,IP Address,100,213,TRUE,4/19/18 20:13,R_C9pgd4qFzqtNyDv,anonymous,EN,"I consent, begin the study",A1TRWDXY9EMMGO,9010,,,,,,,,,,9,2.1,6.3,,Florida,Male,,Some college but no degree,White,,Suburban community,,49,Libertarian Party,,4442109
4/19/18 20:20,4/19/18 20:22,IP Address,100,112,TRUE,4/19/18 20:22,R_1pXz6q5aGl7XIlm,anonymous,EN,"I consent, begin the study",A1FJAVZWHRQ4HH,9010,,,,,,,,,,9,4.1,6.2,no,Georgia,Male,,Bachelor degree,White,,Suburban community,,52,Republican Party,,7666229
4/19/18 21:02,4/19/18 21:04,IP Address,100,158,TRUE,4/19/18 21:04,R_3JhgqCZs0f591AB,anonymous,EN,"I consent, begin the study",AENJ7GDYBENYX,9010,,,,,,,,,,9,1,1,,South Carolina,Male,,Bachelor degree,White,,Suburban community,,61,Independent,,9067522
4/19/18 21:19,4/19/18 21:21,IP Address,100,129,TRUE,4/19/18 21:21,R_2aWuuX0mvYKXLkJ,anonymous,EN,"I consent, begin the study",AKP3UXJ0TDPVO,9010,,,,,,,,,,9,1.1,6,,Florida,Female,,Bachelor degree,White,,City or urban community,,55,Republican Party,,2501828
4/19/18 21:42,4/19/18 21:44,IP Address,100,89,TRUE,4/19/18 21:44,R_2BsrEl3LA5kJLjk,anonymous,EN,"I consent, begin the study",AHTJJ0KDJ6ZIA,9010,,,,,,,,,,9,2,7,,MS,Male,,Bachelor degree,White,,Suburban community,,48,Republican Party,,838258
4/19/18 22:18,4/19/18 22:20,IP Address,100,140,TRUE,4/19/18 22:20,R_1oeggBemr1Z2qLp,anonymous,EN,"I consent, begin the study",A1XDO5VQ8FAX9U,9010,,,,,,,,,,9,9,9,,Washington,Female,,Associate degree,White,,Suburban community,,39,Republican Party,,506141
4/19/18 23:46,4/19/18 23:51,IP Address,100,342,TRUE,4/19/18 23:51,R_1Imepnc7WEDaTkJ,anonymous,EN,"I consent, begin the study",A152E0JNSIW0AV,9010,,,,,,,,,,9,5,9,"There were no details as to whether an amount less than $50,000 would accomplish the goals of either individual. They might not take a loan for less than what they requested.",Michigan,Female,,Bachelor degree,"White,American Indian or Alaskan Native",,City or urban community,,47,Other (please specify):,Jeffersonian Republican,2222907
4/20/18 0:02,4/20/18 0:05,IP Address,100,175,TRUE,4/20/18 0:05,R_1n9BJTVHboVAFUd,anonymous,EN,"I consent, begin the study", A27JOAEPKH5PJF,9010,,,,,,,,,,9,2.5,9,,MASS,Male,,Some college but no degree,White,,Suburban community,,35,Green Party,,2155533
4/20/18 3:32,4/20/18 3:40,IP Address,100,457,TRUE,4/20/18 3:40,R_2l6wq3sj7nFL8jL,anonymous,EN,"I consent, begin the study",AZ38E817D0F73,9010,,,,,,,,,,9,5.1,9,"Everything was clear. I think the loaner is the one to decide what to do. The most fair thing should only take into account the requesters' information regarding money, not race or gender.
",TX,Female,,Bachelor degree,"Spanish, Hispanic, or Latino,White",,Suburban community,,27,Green Party,,6888406
4/20/18 9:00,4/20/18 9:02,IP Address,100,120,TRUE,4/20/18 9:02,R_1OZHd39R1TPKvV7,anonymous,EN,"I consent, begin the study",A2GPMB2S705XJV,9010,,,,,,,,,,9,1,9,,PA,Female,,Bachelor degree,Black or African-American,,City or urban community,,32,Democratic party,,1082209
4/20/18 9:12,4/20/18 9:14,IP Address,100,115,TRUE,4/20/18 9:14,R_2E0rQfwX5htiYKd,anonymous,EN,"I consent, begin the study",A3M4QQTWPU800M,9010,,,,,,,,,,9,1.3,9,,pa,Female,,Some college but no degree,White,,Suburban community,,48,Republican Party,,8552905
4/20/18 9:14,4/20/18 9:16,IP Address,100,138,TRUE,4/20/18 9:16,R_2Ea5wjGBNWVGX02,anonymous,EN,"I consent, begin the study",A38KA8KXRLEM7M,9010,,,,,,,,,,9,1.9,7,,Arkansas,Male,,Graduate degree,White,,Rural community,,36,Libertarian Party,,1786528
4/20/18 9:27,4/20/18 9:29,IP Address,100,120,TRUE,4/20/18 9:29,R_6m3ABRSRa9dmokF,anonymous,EN,"I consent, begin the study",A1N7AZDWEA0S7X,9010,,,,,,,,,,9,2,9,,New Jersey,Female,,Graduate degree,White,,Suburban community,,43,Independent,,2662830
4/20/18 9:27,4/20/18 9:29,IP Address,100,94,TRUE,4/20/18 9:29,R_1ohackmQrMOxUZo,anonymous,EN,"I consent, begin the study",A37GQDZ9JFQD0E,9010,,,,,,,,,,9,4.7,8,,Illinois,Male,,Bachelor degree,White,,Suburban community,,27,Democratic party,,9844511
4/20/18 9:54,4/20/18 9:56,IP Address,100,86,TRUE,4/20/18 9:56,R_2VHGDc9248JUO6F,anonymous,EN,"I consent, begin the study",A11QPQ8294VPOF,9010,,,,,,,,,,9,1,1,,Nebraska,Female,,Associate degree,White,,Rural community,,33,Independent,,6412023
4/20/18 9:55,4/20/18 9:57,IP Address,100,111,TRUE,4/20/18 9:57,R_1QPzhngnOZVQN5n,anonymous,EN,"I consent, begin the study",A3UEO9UH4EP1G8,9010,,,,,,,,,,9,1.9,8.3,,New Mexico,Female,,Graduate degree,White,,Suburban community,,51,Independent,,3707908
4/20/18 9:58,4/20/18 10:00,IP Address,100,117,TRUE,4/20/18 10:00,R_2tlKT4K6eBqhoF5,anonymous,EN,"I consent, begin the study",A2MI6M2FN6349B,9010,,,,,,,,,,9,2,9,no,ca,Female,,Graduate degree,White,,City or urban community,,48,Democratic party,,5806183
4/20/18 10:06,4/20/18 10:08,IP Address,100,147,TRUE,4/20/18 10:08,R_3FIIDWqQpGSSFPy,anonymous,EN,"I consent, begin the study",A1UCM4T7TZDUAO,9010,,,,,,,,,,9,1,1,,Texas,Female,,Associate degree,White,,Rural community,,48,Democratic party,,160544
4/20/18 10:10,4/20/18 10:12,IP Address,100,114,TRUE,4/20/18 10:12,R_2ScvWSQfdojbhIG,anonymous,EN,"I consent, begin the study",A184EIWAV7P9EH,9010,,,,,,,,,,9,3,9,,Nevada,Male,,"High school degree or equivalent (e.g., GED)",Asian,,City or urban community,,35,Democratic party,,1685476
4/20/18 10:18,4/20/18 10:20,IP Address,100,117,TRUE,4/20/18 10:20,R_3stWtdhZejmkq9b,anonymous,EN,"I consent, begin the study",AJDS1Q0CF5HVM,9010,,,,,,,,,,9,1,7,,New Mexico,Female,,Associate degree,White,,Suburban community,,30,Democratic party,,5810235
4/20/18 10:29,4/20/18 10:30,IP Address,100,84,TRUE,4/20/18 10:30,R_3rMbdR8RGzjoD0Y,anonymous,EN,"I consent, begin the study",AJTEWPZO6BHPK,9010,,,,,,,,,,9,6.3,1.1,,CA,Male,,Associate degree,Asian-American,,City or urban community,,26,Democratic party,,6340581
4/20/18 10:51,4/20/18 10:54,IP Address,100,185,TRUE,4/20/18 10:54,R_1jl9N86hV2jjl6p,anonymous,EN,"I consent, begin the study",A15VRRHQCLJHC8,9010,,,,,,,,,,9,9,9,thanksa,MA,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,47,Republican Party,,3447557
4/20/18 10:53,4/20/18 10:55,IP Address,100,164,TRUE,4/20/18 10:55,R_1pJxHan9QBTRW8d,anonymous,EN,"I consent, begin the study",A5FO88EJ3JXLD,9010,,,,,,,,,,9,1,8.9,,Indiana,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,48,Republican Party,,3309263
4/20/18 10:59,4/20/18 11:00,IP Address,100,92,TRUE,4/20/18 11:00,R_1gBl1bEu8zeZk6g,anonymous,EN,"I consent, begin the study",A2YATLQK5VBLLF,9010,,,,,,,,,,9,1,1.9,,California,Male,,Graduate degree,White,,City or urban community,,29,Independent,,3888902
4/20/18 11:12,4/20/18 11:16,IP Address,100,239,TRUE,4/20/18 11:16,R_qUiSLoOmS2V0LQZ,anonymous,EN,"I consent, begin the study",A2NL38BFEE3BVY,9010,,,,,,,,,,9,2.9,8.1,no,Oregon,Male,,Some college but no degree,Asian,,City or urban community,,53,Democratic party,,6439131
4/20/18 11:41,4/20/18 11:42,IP Address,100,86,TRUE,4/20/18 11:42,R_3G0KvU5AFKNmAos,anonymous,EN,"I consent, begin the study",A1BH6H9WRK49I,9010,,,,,,,,,,9,1,1,,NY,Female,,Bachelor degree,White,,City or urban community,,22,"Democratic party,Independent",,3958327
4/20/18 11:52,4/20/18 11:56,IP Address,100,212,TRUE,4/20/18 11:56,R_3qyP404S9UTdeRv,anonymous,EN,"I consent, begin the study",A1OGTVXW6BCSGQ,9010,,,,,,,,,,9,1.9,7.1,"Enjoyed the survey, thank you for the opportunity.",Virgina,Male,,Bachelor degree,White,,Suburban community,,43,Independent,,9928531
4/20/18 12:02,4/20/18 12:05,IP Address,100,156,TRUE,4/20/18 12:05,R_2ZVOcyghsutSjTE,anonymous,EN,"I consent, begin the study",A16KFXO5P79STM,9010,,,,,,,,,,9,2.1,2.2,I think that person with the highest payback rate should get the loan,Wyoming,Female,,"High school degree or equivalent (e.g., GED)",White,,Rural community,,67,Democratic party,,8264741
4/20/18 12:12,4/20/18 12:13,IP Address,100,77,TRUE,4/20/18 12:13,R_zU4PXAcWQIEgeM9,anonymous,EN,"I consent, begin the study",A1DREJDQUFBRG7,9010,,,,,,,,,,9,5.5,9,,Texas,Female,,Some college but no degree,Black or African-American,,Suburban community,,28,Democratic party,,4416912
4/20/18 13:32,4/20/18 13:40,IP Address,100,485,TRUE,4/20/18 13:40,R_2y2e3UxqCrkMieq,anonymous,EN,"I consent, begin the study",A3DYSKSCVJZ65Z,9010,,,,,,,,,,9,3.4,9,,NJ,Female,,Some college but no degree,"Spanish, Hispanic, or Latino",,City or urban community,,37,Democratic party,,6072039
4/20/18 15:05,4/20/18 15:08,IP Address,100,199,TRUE,4/20/18 15:08,R_1cZJyN5NEHp8IgP,anonymous,EN,"I consent, begin the study",A3FZKSCE6TIGE3,9010,,,,,,,,,,9,9,1,,Arizona,Female,,Associate degree,White,,City or urban community,,31,Republican Party,,1612162
4/20/18 17:48,4/20/18 17:51,IP Address,100,189,TRUE,4/20/18 17:51,R_1ltz5k47R7YP0i8,anonymous,EN,"I consent, begin the study",A1Z2XMXEZ1SEI6,9010,,,,,,,,,,9,7.1,9,,Illinois,Male,,Bachelor degree,White,,Rural community,,57,Republican Party,,9463033
4/20/18 18:18,4/20/18 18:24,IP Address,100,367,TRUE,4/20/18 18:24,R_3Krbi6iZgW5vMuQ,anonymous,EN,"I consent, begin the study",A2RXPHOE9V9634,9010,,,,,,,,,,9,1,8.6,WHY WAS THE ETHNICITY OF THE CUSTOMER CONSIDERED?,IL,Female,,Bachelor degree,Black or African-American,,City or urban community,,68,Democratic party,,700766
4/20/18 18:50,4/20/18 18:51,IP Address,100,76,TRUE,4/20/18 18:51,R_TnCBF44GjuMWb8l,anonymous,EN,"I consent, begin the study",AFF1R57G29BST,9010,,,,,,,,,,9,3.4,8.2,,Louisiana,Female,,Associate degree,White,,Suburban community,,43,Republican Party,,6501091
4/20/18 19:23,4/20/18 19:26,IP Address,100,148,TRUE,4/20/18 19:26,R_1hE9YCJSbHh3O76,anonymous,EN,"I consent, begin the study",A3S8Z44OGH6UPZ,9010,,,,,,,,,,9,1,7,,Pennsylvania,Male,,Some college but no degree,White,,City or urban community,,45,Independent,,7637021
4/20/18 19:26,4/20/18 19:28,IP Address,100,98,TRUE,4/20/18 19:28,R_NWrov5xooderVFD,anonymous,EN,"I consent, begin the study",A4RG3EOSMYBTA,9010,,,,,,,,,,9,1,9,,Georgia,Female,,Some college but no degree,White,,Rural community,,20,Independent,,4259607
4/21/18 1:01,4/21/18 1:03,IP Address,100,76,TRUE,4/21/18 1:03,R_1jIMHuyAfvZV2js,anonymous,EN,"I consent, begin the study",A1KM7DC84VKYJ,9010,,,,,,,,,,9,1,1,,FL,Male,,Some college but no degree,"Spanish, Hispanic, or Latino",,Suburban community,,26,Democratic party,,9883062
4/21/18 5:58,4/21/18 6:00,IP Address,100,99,TRUE,4/21/18 6:00,R_8APztgfRldjEE6Z,anonymous,EN,"I consent, begin the study",A1BM01KSNLDTPV,9010,,,,,,,,,,9,3,7,,PA,Male,,Bachelor degree,White,,Suburban community,,23,Independent,,2851522
4/21/18 7:04,4/21/18 7:10,IP Address,100,355,TRUE,4/21/18 7:10,R_1mFC2mHiaxhKzXz,anonymous,EN,"I consent, begin the study",A3HE29W5IDR394,9010,,,,,,,,,,9,2,9,"A clear definition of the loan repayment rate would have been useful, but I don't believe my answers would change.",Fl,Male,,Bachelor degree,White,,City or urban community,,28,Independent,,953425
4/21/18 7:44,4/21/18 7:46,IP Address,100,95,TRUE,4/21/18 7:46,R_1fd8qbqXnSfj6hB,anonymous,EN,"I consent, begin the study",AJQGWGESKQT4Y,9010,,,,,,,,,,9,1.9,9,,IL,Male,,Bachelor degree,White,,Suburban community,,41,Democratic party,,2636380
4/21/18 8:27,4/21/18 8:30,IP Address,100,150,TRUE,4/21/18 8:30,R_22Ligdo8TlTNEvh,anonymous,EN,"I consent, begin the study",A5W6U5FSDF4QX,9010,,,,,,,,,,9,1,9,,TN,Female,,Some college but no degree,White,,Suburban community,,34,Democratic party,,8347243
4/21/18 10:04,4/21/18 10:09,IP Address,100,275,TRUE,4/21/18 10:09,R_2AKozJucdEQG1aU,anonymous,EN,"I consent, begin the study",A1FH6YRR4M8IQM,9010,,,,,,,,,,9,9,4.1,I don't know what repayment rate means,Texas,Male,,Associate degree,White,,Suburban community,,26,Independent,,936589
4/21/18 10:25,4/21/18 10:26,IP Address,100,108,TRUE,4/21/18 10:26,R_tDLdCtpHy7XwD3X,anonymous,EN,"I consent, begin the study",A22ZC7QRT1YKOY,9010,,,,,,,,,,9,3,8.1,,Pennsylvania,Female,,Graduate degree,White,,Rural community,,32,Democratic party,,8870076
4/21/18 10:38,4/21/18 10:40,IP Address,100,136,TRUE,4/21/18 10:40,R_3DbfsRu3u0tmZEs,anonymous,EN,"I consent, begin the study",A2LTZBRO027QVP,9010,,,,,,,,,,9,2.8,7.9,,Georgia,Male,,Graduate degree,White,,Suburban community,,34,Independent,,8422753
4/21/18 10:47,4/21/18 10:50,IP Address,100,190,TRUE,4/21/18 10:50,R_2VeWPfFAUriiLfV,anonymous,EN,"I consent, begin the study",A3P74FP62XNVYI,9010,,,,,,,,,,9,1,4,"No, none.",Indiana,Male,,Some college but no degree,White,,City or urban community,,62,Republican Party,,3583573
4/21/18 11:06,4/21/18 11:10,IP Address,100,256,TRUE,4/21/18 11:11,R_1ezogxfFmY49XX9,anonymous,EN,"I consent, begin the study",A3LSMJ5QR0Z3FY,9010,,,,,,,,,,9,2,1,,Texas,Female,,"High school degree or equivalent (e.g., GED)",White,,Suburban community,,45,Democratic party,,5412526
4/21/18 11:29,4/21/18 11:32,IP Address,100,160,TRUE,4/21/18 11:32,R_10YhClZLKuxAz9v,anonymous,EN,"I consent, begin the study",A2AU76QH8B90PM,9010,,,,,,,,,,9,1,3,nothing,Arizona,Female,,Bachelor degree,White,,Suburban community,,53,Independent,,7774897
4/21/18 11:36,4/21/18 11:39,IP Address,100,168,TRUE,4/21/18 11:39,R_3kAlH6X4gfa6tm4,anonymous,EN,"I consent, begin the study",A2Z3O3JOAM2306,9010,,,,,,,,,,9,2,5,,Alabama,Male,,Bachelor degree,White,,City or urban community,,61,Libertarian Party,,1338591
4/21/18 12:17,4/21/18 12:19,IP Address,100,98,TRUE,4/21/18 12:19,R_1C7kmwwxWhhG0c5,anonymous,EN,"I consent, begin the study",A1DINOR5IK1YC4,9010,,,,,,,,,,9,2,3,,New Jersey,Female,,Some college but no degree,White,,Suburban community,,43,Democratic party,,4013445
4/21/18 13:22,4/21/18 13:26,IP Address,100,246,TRUE,4/21/18 13:26,R_1LvfCBpqEuzjGed,anonymous,EN,"I consent, begin the study",A2NC26KLXJFSSV,9010,,,,,,,,,,9,1,5,,Wisconsin,Female,,Associate degree,White,,Suburban community,,34,Republican Party,,6679478
